Packrat: Automatic Reconfiguration for Latency Minimization in CPU-based DNN Serving

In this paper, we investigate how to push the performance limits of serving Deep Neural Network (DNN) models on CPU-based servers. Specifically, we observe that while intra-operator parallelism across multiple threads is an effective way to reduce inference latency, it provides diminishing returns. Our primary insight is that instead of running a single instance of a model with all available threads on a server, running multiple instances each with smaller batch sizes and fewer threads for intra-op parallelism can provide lower inference latency. However, the right configuration is hard to determine manually since it is workload- (DNN model and batch size used by the serving system) and deployment-dependent (number of CPU cores on server). We present Packrat, a new serving system for online inference that given a model and batch size ($B$) algorithmically picks the optimal number of instances ($i$), the number of threads each should be allocated ($t$), and the batch sizes each should operate on ($b$) that minimizes latency. Packrat is built as an extension to TorchServe and supports online reconfigurations to avoid serving downtime. Averaged across a range of batch sizes, Packrat improves inference latency by 1.43$\times$ to 1.83$\times$ on a range of commonly used DNNs.

==> data/Expected_vs_Actual_Gap/MemLatency.csv <==
Bandwidth(MB/sec),Latency(ns)
96778.6,232.46
96803,235.13
97064.5,246.34
97379.9,249.14
97646.2,259.87
97115.1,246.98
96019,221.72
84810,159.25
68489.7,124.65
56251.1,112.42
41259.4,100.82
29502.6,98.87
23028,96.85
17869.6,96.54
12446.1,95.36
9119.4,94.65
6580.1,93.95
3961.2,93.39
2171,93.15


==> data/Expected_vs_Actual_Gap/exepected_vs_actual_gap_explain.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
resnet_manual_script,sequential,numactl,torch,tcmalloc,1,1,16,256,1588.663273025304,1604.6341855777428,1641.4342510979623,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,16,256,2664.0734479296952,2664.9199744453654,2665.676580974832,0.0

# Expected
resnet_manual_script,sequential,numactl,torch,tcmalloc,1,1,1,16,1102.9692732263356,1103.414173098281,1104.9234988167882,115.14127286244654
resnet_manual_script,sequential,numactl,torch,default,1,1,1,16,1223.0751509778202,1224.55389944138,1227.0615049637854,103.75085363164274

# Actual with tcmalloc
resnet_manual_script,sequential,numactl,torch,tcmalloc,0,1,16,16,94.4937989115715,94.72658489830792,94.95405084453523,0.0
resnet_manual_script,sequential,numactl,torch,tcmalloc,1,1,1,16,1412.0681930799037,1416.7586682364345,1422.9119010269642,89.67547912951792
resnet_manual_script,sequential,numactl,torch,tcmalloc,2,1,1,16,1414.3508770503104,1419.0060736378655,1422.5078250747174,89.53345214322398
resnet_manual_script,sequential,numactl,torch,tcmalloc,5,1,1,16,1411.2974270246923,1414.360665041022,1418.979992857203,89.8275210314302
resnet_manual_script,sequential,numactl,torch,tcmalloc,3,1,1,16,1403.8750189356506,1408.0469189910218,1410.5459779966623,90.23031169731219
resnet_manual_script,sequential,numactl,torch,tcmalloc,10,1,1,16,1410.2510530501604,1412.2207728447393,1415.315903024748,89.96363375187926
resnet_manual_script,sequential,numactl,torch,tcmalloc,16,1,1,16,1405.9829819016159,1414.80422927998,1418.7267150264233,89.79935863611132
resnet_manual_script,sequential,numactl,torch,tcmalloc,4,1,1,16,1408.2507689017802,1411.4031760720536,1417.8847388830036,90.01574783087639
resnet_manual_script,sequential,numactl,torch,tcmalloc,15,1,1,16,1413.2106471806765,1420.2202582964674,1428.8959349505603,89.45690757671122
resnet_manual_script,sequential,numactl,torch,tcmalloc,11,1,1,16,1414.0395869035274,1417.4902455881238,1421.162216924131,89.62919694187167
resnet_manual_script,sequential,numactl,torch,tcmalloc,6,1,1,16,1407.0293479599059,1413.1256813416258,1417.2992629464716,89.90602468166863
resnet_manual_script,sequential,numactl,torch,tcmalloc,7,1,1,16,1407.1601079776883,1412.802298204042,1415.9606851171702,89.92660370563128
resnet_manual_script,sequential,numactl,torch,tcmalloc,9,1,1,16,1418.1069200858474,1421.8643825268373,1426.9890279974788,89.35346714235736
resnet_manual_script,sequential,numactl,torch,tcmalloc,8,1,1,16,1405.4067719262093,1418.280462315306,1427.8856851160526,89.57925865917704
resnet_manual_script,sequential,numactl,torch,tcmalloc,13,1,1,16,1405.967605067417,1419.2092792363837,1447.3293460905552,89.52063254079019
resnet_manual_script,sequential,numactl,torch,tcmalloc,12,1,1,16,1406.5101479645818,1416.25803692732,1424.0346259903163,89.70717840418504
resnet_manual_script,sequential,numactl,torch,tcmalloc,14,1,1,16,1412.8155258949846,1417.8403049707413,1422.6607999298722,89.60706783379374

# Actual with default allocator
resnet_manual_script,sequential,numactl,torch,default,0,1,16,16,132.5283688493073,132.64677959959954,132.7789630740881,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,1,16,1530.6887549813837,1537.5567170558497,1542.8941138088703,82.63013063236816
resnet_manual_script,sequential,numactl,torch,default,2,1,1,16,1527.7770077809691,1530.998845375143,1537.21093502827,82.98406806039694
resnet_manual_script,sequential,numactl,torch,default,5,1,1,16,1522.6808888837695,1529.1804900858551,1536.2947299145162,83.08274478303534
resnet_manual_script,sequential,numactl,torch,default,4,1,1,16,1521.8804839532822,1526.333667873405,1531.382962828502,83.23770552870847
resnet_manual_script,sequential,numactl,torch,default,11,1,1,16,1521.6259250883013,1526.6097096260637,1532.1007370948792,83.22265447670969
resnet_manual_script,sequential,numactl,torch,default,16,1,1,16,1552.9306130483747,1557.1744930231944,1561.2037819810212,81.58913015479736
resnet_manual_script,sequential,numactl,torch,default,6,1,1,16,1516.8574841227382,1528.3733361167833,1540.5469429679215,83.1266218683183
resnet_manual_script,sequential,numactl,torch,default,13,1,1,16,1521.3796831667423,1547.3332949215546,1566.2490490358323,82.10804537198368
resnet_manual_script,sequential,numactl,torch,default,14,1,1,16,1556.3679179176688,1562.3156074201688,1570.223888149485,81.32064467741799
resnet_manual_script,sequential,numactl,torch,default,12,1,1,16,1550.609063822776,1560.3397768456489,1571.07077492401,81.4236195669117
resnet_manual_script,sequential,numactl,torch,default,7,1,1,16,1549.463998991996,1555.7544828159735,1559.7450209315866,81.66360038702088
resnet_manual_script,sequential,numactl,torch,default,9,1,1,16,1540.6761311460286,1561.9959355331957,1578.3762019127607,81.33728743771111
resnet_manual_script,sequential,numactl,torch,default,3,1,1,16,1560.0829108152539,1592.4971508560702,1606.227665906772,79.77942837555672
resnet_manual_script,sequential,numactl,torch,default,8,1,1,16,1555.63301499933,1559.3054446391761,1567.1379691921175,81.47763019861645
resnet_manual_script,sequential,numactl,torch,default,10,1,1,16,1559.4704078976065,1562.6327170990407,1567.5120409578085,81.30414203848234
resnet_manual_script,sequential,numactl,torch,default,15,1,1,16,1536.0267250798643,1566.034091124311,1604.6103429980576,81.12755214274256

#Only with FPGen <1, 15, FPGen>
resnet_manual_script,sequential,numactl,torch,tcmalloc,1,1,1,16,1263.0596850067377,1263.7103833025321,1264.4503579940647,100.53609914399556
resnet_manual_script,sequential,numactl,torch,default,1,1,1,16,1395.898164017126,1397.7591688977554,1400.7247250992805,90.89442245275193

#Only with MemGen<1, 10, MemGen>
#Sinle instance generated around 1600 MB/s reads and 800 MB/s writes. To fill the gap for 15 instance we generate ~15xR and 15xW traffic
resnet_manual_script,sequential,numactl,torch,tcmalloc,1,1,1,16,1242.5522129051387,1243.3115451829508,1244.84934611246,102.18558082021596
resnet_manual_script,sequential,numactl,torch,default,1,1,1,16,1432.1931938175112,1434.4041753327474,1437.1309131383896,88.57232471142785



==> data/Expected_vs_Actual_Gap/results.csv <==
Allocator,Order,Config,Latency
tcmalloc,1,Thin(1),1103
tcmalloc,2,Thin(1)+FPGen,1263
tcmalloc,3,Thin(1)+MemGen,1242
tcmalloc,4,Thin(1)+FPGen+MemGen,1402
tcmalloc,5,Thin,1420
#tcmalloc,6,Fat,1604
default,1,Thin(1),1224
default,2,Thin(1)+FPGen,1397
default,3,Thin(1)+MemGen,1434
default,4,Thin(1)+FPGen+MemGen,1607
default,5,Thin,1592
#default,6,Fat,2664


==> data/motivation/bert_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
bert_manual_none,sequential,numactl,torch,default,1,1,1,1,131.84236400002192,132.84207943000638,137.78279799998927,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,1,75.85637199963458,76.08422928000891,79.92314000011902,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,1,46.98372199982259,47.2113398500278,49.55193300020255,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,1,37.67272699997193,37.85017883998535,40.10061400003906,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,1,32.38539399990259,32.57734425000308,34.74991500024771,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,1,27.35793800002284,27.51492749001045,29.925437000201782,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,1,25.527477999730763,25.693327910016706,27.877514000010706,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,1,23.505916999965848,23.750912980017347,25.92545700008486,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,1,24.423579999620415,24.557822099959594,27.0723739999994,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,1,21.61190800006807,21.769984640004623,24.14904099987325,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,1,21.384031000252435,21.536037350006154,24.026310999943234,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,1,21.302439000010054,21.534304310016523,24.681730999873253,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,1,20.491984999807755,20.673178909992203,23.30717500035462,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,1,21.14228299979004,21.31595099000151,24.52703200015094,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,1,20.64931599988995,20.857986759992855,24.363364000237198,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,1,21.30590900014795,21.453042340044703,24.747201999616664,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,2,154.24187899998287,155.51809068000694,167.5181909999992,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,2,88.04573299994445,88.50668685000983,97.19406600015645,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,2,55.39934699982041,55.8843181300108,63.81631900012508,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,2,44.55979300018953,44.8871714300185,51.97981599985724,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,2,38.154594999923575,38.491837190022125,45.371046000127535,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,2,32.82556999965891,33.14140345998567,39.7801599997365,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,2,30.512117999933253,30.79710134000834,37.5065389998781,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,2,27.892623999832722,28.4215423599926,35.21603799981676,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,2,29.26194499968915,29.56598399999166,38.50314700002855,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,2,26.08065999993414,26.253398320004635,33.33751200034385,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,2,25.659274999725312,25.88780908999979,32.95995999997103,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,2,25.653023999893776,26.087444329982645,33.63525699978709,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,2,24.90678999993179,25.370262999995248,33.552423999935854,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,2,25.048277000223607,25.47218002000136,34.02661399968565,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,2,24.992573999952583,25.499502390011912,33.76840100008849,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,2,25.409323000076256,25.806444449981427,34.00482799997917,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,4,199.5522299998811,202.02931044998422,223.57033400021464,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,4,109.03581399998075,109.83473386999776,121.90758699989601,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,4,69.7841870000957,70.73070469000868,81.12882700015689,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,4,55.203095999786456,55.96734217995618,67.33177699970838,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,4,47.75406299995666,48.146402140000646,57.11315899998226,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,4,40.39022999995723,40.78185292001763,49.49354199970912,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,4,37.51044399996317,38.19746695000504,48.30998899979022,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,4,33.97741400021914,34.38246193999021,43.4012329997131,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,4,35.30895999983841,35.72577798000566,46.465945999898395,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,4,31.335502000274573,31.800161379983365,40.83973199976754,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,4,30.593945999953576,31.062559649985815,40.09611999981644,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,4,30.861459999869112,31.40219778000755,40.413751999949454,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,4,29.988975999913237,30.895950190001713,40.04658499979996,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,4,29.86311199992997,30.43324417999429,39.86277700005303,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,4,29.881344999921566,30.63071409001168,42.20013900021513,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,4,30.170349999934842,30.835630699994,39.9991740000587,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,8,279.6962590000476,282.338346850006,323.2490830000643,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,8,149.66507400004048,152.05400109000493,174.78498699983902,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,8,153.80005700035326,156.59304153999074,175.59055599986095,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,8,84.36128499988627,86.39060877999327,104.33745799991812,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,8,111.46393099988927,113.59277635000126,126.50432100008402,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,8,61.938344000282086,63.30933261001065,76.88366399997903,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,8,99.51847999991514,101.41692674999376,114.3217169997115,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,8,50.50855099989349,52.3671257900196,64.42781299983835,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,8,95.77718199989249,98.1261641799847,114.58060399991155,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,8,46.42044799993528,47.45545957000104,56.34032300031322,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,8,88.97069700014981,91.33899205000489,103.6993849997998,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,8,44.596189000003505,46.12550372001806,58.662390999870695,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,8,89.75504400041245,91.81969438999658,104.26903999996284,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,8,42.4223689997234,44.178082779999386,56.415089999973134,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,8,88.74255599994285,90.85580509997726,104.37640200007081,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,8,42.13248400037628,42.973682449996886,55.96544599984554,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,16,445.4641359998277,452.92811578001874,530.8943830000317,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,16,240.3411540003617,245.19699099000718,292.23518100025103,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,16,217.11217199981547,220.94597863000217,252.48721800016938,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,16,128.23862999994162,130.87555703998532,155.61462400000892,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,16,161.66107099979854,164.87909888000559,187.35270699971807,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,16,98.49676599969825,99.6869914799936,119.14410899998984,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,16,136.01708099986354,139.09764271996664,155.66235300002518,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,16,78.44097899987901,81.17371709000054,104.09782500028086,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,16,130.6089080003403,133.1971240400344,150.46627800029455,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,16,67.04311900011817,69.14020544999858,81.36943399995289,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,16,107.90696799995203,110.49439476998486,134.59595699987403,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,16,61.83915499968862,63.8514501300233,78.35128500028077,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,16,105.8037160000822,109.23999154000285,132.60162200003833,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,16,61.42320699973425,63.23361197001304,78.55319199961741,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,16,103.74426999987918,106.64003631999094,123.70530700036397,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,16,57.43752599983054,60.64714612998159,74.33223999987604,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,32,783.2728849998603,803.8636159499993,960.8096169999953,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,32,407.2993839999981,414.71279954997954,508.03290500016374,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,32,317.94830600028945,325.2392449800209,388.86375500032955,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,32,230.07362099997408,234.99232305996884,283.15787800011094,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,32,233.67641599998024,238.7448976999667,281.27177599981223,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,32,174.27942700032872,178.95332832998065,212.73302300005525,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,32,195.4436130004069,199.64345203999983,236.10295599974052,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,32,143.4532120001677,148.39819987000283,176.84138300000996,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,32,171.78279999961887,174.97474639001211,212.0932770003492,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,32,134.85340600027484,138.5270986400019,169.8926950002715,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,32,160.79640599991762,164.419282679969,193.49693599997408,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,32,119.66035200020997,123.40163678000408,163.16169799983982,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,32,153.87873200006652,157.9497741500063,185.93045500028893,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,32,119.7493489999033,123.32837173998087,151.50247699966712,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,32,148.35300699996878,152.31394096999793,179.52032399989548,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,32,109.93564099999276,113.64399431000948,139.69922900014353,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,64,1446.269834999839,1487.911221510035,1834.8411840001972,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,64,749.9947870001051,762.6132996599836,937.1412350001265,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,64,537.4630930000421,552.5802168500331,674.4880699998248,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,64,402.93686800032447,411.742980439999,505.88812300020436,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,64,358.7955320003857,366.12948488001166,446.57821700002387,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,64,289.4146600001477,294.19063590000405,361.2496240002656,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,64,285.8739489997788,292.6612296900248,352.2782539998843,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,64,233.3043019998513,239.04573570996035,291.5372259999458,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,64,263.19408800009114,270.7667576299764,325.1876520002952,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,64,212.5716350001312,218.27280713000619,268.48068500021327,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,64,239.0149749999182,243.05317392998404,297.54236500048137,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,64,191.05279599989444,194.8936923200108,241.3839620003273,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,64,227.87854800026253,232.06325158003892,287.9110949997994,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,64,182.9241830000683,189.11457557001995,236.00080300002446,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,64,211.00311400005012,214.60151834995486,270.7537919995957,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,64,168.23758900045505,172.94024638997143,220.05197899943596,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,128,2815.274149000288,2888.5389179400318,3627.7279790001558,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,128,1438.3625639993625,1461.636551199972,1823.780445999546,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,128,995.7206180006324,1005.7724085700011,1261.8708210002296,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,128,755.3125929998714,772.9702303300292,952.3733649994028,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,128,649.2436790003921,672.8349502499987,856.3626149998527,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,128,542.9741610005294,549.7767357600696,689.1996999993353,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,128,482.35390999980154,495.4580285600059,605.5699130001813,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,128,435.30951799948525,447.67867231995297,541.7173030000413,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,128,419.823541000369,430.8185726999818,519.4709540000986,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,128,396.98382899950957,407.26811786001235,487.4811870004123,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,128,370.37786099972436,379.80252952002957,477.7058029994805,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,128,332.87667999957193,342.0331910400273,417.0091390005837,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,128,351.72357900046336,361.89312921000237,437.01254400002654,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,128,313.7886720005554,322.18141863997516,393.4510330000194,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,128,321.82528599969373,327.4150093099706,401.78072300022905,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,128,285.7933739996952,294.5640913600346,369.96833800003515,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,256,5515.493550999963,5662.986639629953,6648.857670000325,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,256,2842.612963000647,2874.5648276500015,3661.5327700001217,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,256,1904.9068340000304,1959.3593060099556,2479.457571000239,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,256,1458.1351119995816,1497.7601079799842,1898.578968000038,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,256,1210.9654989999399,1242.590102310005,1579.8636290001014,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,256,1022.3332610003126,1053.3829923199755,1338.2492680002542,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,256,909.2335179993825,924.4497324999884,1187.0397080001567,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,256,810.8969860004436,827.7784386600342,1058.1794199997603,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,256,805.383764999533,819.4898209999064,1034.7405390002677,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,256,727.4726830000873,745.3848116600147,942.4834550000014,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,256,673.2118079999054,690.824535740021,873.4002649998729,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,256,633.2183409995196,654.1805610800111,826.1819580002339,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,256,635.7697749999716,648.6520335000296,821.2044290003178,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,256,601.9330089993673,620.6449598700146,785.8099040004163,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,256,577.64999399933,591.9223242600128,757.1599099992454,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,256,549.1315500003111,559.9737729899698,725.7074609997289,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,512,11061.192533999929,11382.865194379956,13964.15454199996,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,512,5668.029877999288,5796.2923816199145,7305.040134999217,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,512,3721.939379000105,3832.296770549965,4890.98153499981,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,512,2856.187696001143,2952.2959828499734,3731.457517000308,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,512,2312.828782998622,2378.1726913599414,3046.098978000373,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,512,1984.740967000107,2032.4200984200615,2599.1894859998865,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,512,1743.6511799987784,1788.1245825099722,2281.499013000939,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,512,1568.4639750015776,1608.4293413500018,2042.4063689988543,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,512,1503.1500160002906,1542.8952834299525,1947.075997999491,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,512,1385.445449999679,1429.53029918006,1795.7818400009273,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,512,1288.5563639993052,1336.3270827897395,1668.891342000279,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,512,1217.5297889989452,1245.2403352400142,1575.53742699929,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,512,1213.6722989998816,1253.6971125299897,1560.8810009998706,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,512,1154.9471680009447,1178.3040539401554,1486.1423839993222,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,512,1108.0347150000307,1141.0953350800264,1429.363146000469,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,512,1062.8518560006341,1096.0971682400123,1394.6433280016208,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,1,1024,27183.03208799989,27582.571539469882,28319.026873999974,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,1024,14430.425705999369,14701.976049300065,14940.502109999215,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,3,1024,9536.520481997286,9750.224489309985,9978.423847001977,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,1024,7374.377291998826,7571.827225810193,7849.001958002191,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,5,1024,5965.439349998633,6109.489304080271,6331.693861000531,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,6,1024,5171.0432860018045,5304.896479540039,5512.440410999261,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,7,1024,4539.522019000287,4638.191568989823,4769.053939002333,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,1024,4118.774157999724,4206.384978130154,4336.303460000636,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,9,1024,3875.517177002621,3962.922215159597,4103.4985829974175,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,10,1024,3621.562159998575,3696.1484818497047,3796.0912980015564,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,11,1024,3381.418960998417,3439.308859970006,3539.9909040024795,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,12,1024,3239.366906000214,3303.2378211800824,3412.8910670006007,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,13,1024,3138.037015996815,3210.1996409502317,3325.3214899996237,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,14,1024,3063.8352340029087,3130.12606469998,3203.7701819972426,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,15,1024,2900.1036009976815,2954.34724429997,3061.0017699982563,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,16,1024,2828.240122002171,2891.5772439300417,2988.461978999112,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,1,118.35627700202167,120.24857686948963,161.1156170256436,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,1,67.47188599547371,71.03318032051902,106.14158696262166,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,1,40.195522014983,41.5742069442058,55.946178967133164,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,1,32.19919599359855,33.46514999982901,49.28004799876362,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,1,30.288373993244022,31.096968210767955,44.562352006323636,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,1,26.012958958745003,26.786791361519136,40.544519026298076,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,1,23.9274839987047,24.57312985730823,36.73161199549213,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,1,22.21080503659323,23.012738677789457,33.43841701280326,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,1,23.821230977773666,24.560414000879973,40.177636954467744,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,1,21.096826007124037,21.667426427011378,31.220570032019168,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,1,20.97502804826945,21.498070892412215,34.64169200742617,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,1,20.843282982241362,21.830940007348545,38.62214897526428,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,1,20.270623033866286,20.466420740704052,23.0929059907794,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,1,20.72069200221449,20.942405730020255,25.244928954634815,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,1,20.47102601500228,20.764266821206547,24.176688981242478,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,1,20.777078985702246,20.98534300166648,24.324535042978823,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,2,134.83768899459392,136.87060630705673,147.69018098013476,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,2,76.6794559895061,81.10850496101193,123.32601501839235,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,2,47.04961000243202,49.15353701100685,67.58456700481474,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,2,37.52703097416088,39.1347825381672,55.161694006528705,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,2,35.919985035434365,37.14521930261981,49.94182102382183,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,2,30.960076954215765,31.94747081026435,45.17206095624715,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,2,28.58950401423499,29.545407288824208,43.43042802065611,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,2,26.555906981229782,27.61409343976993,40.79961002571508,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,2,28.46161200432107,29.420475510996766,42.72482899250463,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,2,25.409982015844434,26.308374379295856,39.141784014645964,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,2,25.27362504042685,26.26635588472709,38.56765798991546,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,2,25.105184002313763,26.4199330721749,44.63842901168391,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,2,24.31837999029085,25.224694529315457,35.994080011732876,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,2,24.880386015865952,25.704258972546086,41.018049989361316,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,2,24.44979001302272,25.163095481111668,40.018489002250135,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,2,24.480774998664856,25.36456999136135,41.68124101124704,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,4,171.24524497194216,174.59074799902737,195.0206879992038,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,4,93.20076700532809,97.7554474916542,142.56362803280354,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,4,58.55836404953152,61.14959540194832,89.14712001569569,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,4,46.77434399491176,48.67583960760385,64.41570702008903,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,4,44.51993899419904,46.17509240983054,62.467370997183025,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,4,37.94135700445622,39.4878249138128,52.91386501630768,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,4,35.06535099586472,36.505911726271734,47.83173301257193,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,4,32.13261399650946,33.36726987734437,47.322336002252996,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,4,34.45101098623127,35.81453971157316,47.408551967237145,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,4,30.760232009924948,31.98360495851375,44.29020400857553,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,4,30.187438998837024,31.544766009319574,48.3435700298287,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,4,30.1814450067468,31.759958177572116,52.4649330182001,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,4,29.554208973422647,30.672853820142336,42.52329497830942,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,4,29.448712011799216,30.45343442761805,41.20504402089864,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,4,29.69840500736609,30.48979930987116,52.45717999059707,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,4,29.369954019784927,30.315624022623524,45.94705899944529,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,8,235.62241200124845,241.99614056036808,274.55400000326335,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,8,125.97259099129587,129.78606007236522,158.4815020323731,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,8,134.0880180359818,140.65565187949687,201.91466202959418,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,8,72.86179601214826,76.73526488768402,103.5414999932982,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,8,103.41013199649751,108.84634776739404,130.56886801496148,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,8,57.6383660081774,60.47966822225135,77.69102195743471,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,8,92.56203199038282,95.2681206719717,114.72944502020255,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,8,47.03895497368649,49.65975260711275,63.82574496092275,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,8,92.06954896217212,95.9124401275767,129.70640195999295,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,8,44.87315099686384,47.186052620527335,60.564863961189985,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,8,85.73431702097878,91.18135303782765,129.28010697942227,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,8,43.19750698050484,46.317171969567426,70.17092400928959,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,8,85.4585479828529,91.31977704411838,148.2586030033417,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,8,41.9234280125238,43.4216664894484,68.8546200399287,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,8,84.039080014918,89.70776326605119,159.93156196782365,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,8,41.76379996351898,42.87328956066631,59.74643595982343,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,16,365.1485820300877,371.2700358207803,442.50582199310884,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,16,197.74095102911815,206.0683054215042,257.45574303437024,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,16,186.30885396851227,195.45062245626468,246.79679400287569,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,16,109.54367200611159,114.0556765999645,135.0127499899827,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,16,150.3047370351851,158.81038930092473,197.46485399082303,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,16,92.05201198346913,97.00328060076572,134.66858101310208,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,16,128.11345898080617,135.79080963798333,187.08407698431984,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,16,73.2075140113011,78.36345841933507,105.78129097120836,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,16,125.24511205265298,134.211203000159,241.88012798549607,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,16,66.13310397369787,69.20358608884271,85.44124901527539,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,16,104.49587099719793,110.54719893378206,147.2119609825313,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,16,61.44173699431121,64.11885668232571,79.43087496096268,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,16,102.74529497837648,108.64850959856994,156.83331101899967,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,16,59.71647298429161,62.81576380133629,81.3276440021582,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,16,99.81439198600128,107.06466713862028,181.03620799956843,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,16,56.26828200183809,59.89144738879986,80.27584699448198,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,32,633.41140904231,648.6676720203832,778.6249669734389,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,32,329.32480599265546,343.9332911086967,408.86775305261835,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,32,272.02111203223467,283.1742207199568,342.58719196077436,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,32,193.27599002281204,201.02467997174244,252.4598790332675,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,32,218.64181198179722,224.43468346551526,260.97523601492867,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,32,162.17370302183554,168.56952746980824,199.20023396844044,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,32,182.81463795574382,189.87464484816883,233.37830998934805,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,32,134.33720701141283,140.7534903998021,187.84835998667404,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,32,168.1812369497493,177.76611500186846,264.7025159676559,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,32,131.05324702337384,137.5659075769363,197.48460198752582,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,32,155.30625794781372,164.50384162948467,305.7104350300506,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,32,115.77349895378575,120.97962338011712,174.8368110274896,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,32,150.5361840245314,165.0500782317249,341.8569840141572,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,32,116.65770597755909,123.73947015381418,192.66163097927347,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,32,144.71301704179496,157.25016839860473,370.0573919923045,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,32,107.21771494718269,114.07750014972407,160.69778299424797,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,64,1163.0156179890037,1193.7322201038478,1454.202312976122,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,64,595.3913989942521,621.0742104903329,737.0512950001284,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,64,447.758222988341,467.79801825701725,554.4091690098867,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,64,336.4664679975249,347.683247969253,421.5252589783631,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,64,334.69969098223373,346.86043011024594,410.1342339999974,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,64,271.352811018005,281.3919768418418,341.11879096599296,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,64,269.64570401469246,278.27603065699805,334.26783297909424,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,64,218.76739198341966,227.94898647989612,300.6609979784116,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,64,258.83673899807036,270.84937672887463,382.7531809802167,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,64,208.47800001502037,216.62203714367934,266.77639997797087,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,64,235.04039703402668,252.63847896130753,377.65017501078546,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,64,185.91368797933683,197.5567730772309,241.830226033926,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,64,226.3392279855907,239.40223089884967,388.565007946454,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,64,181.65522400522605,191.97567351046018,251.6267920145765,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,64,206.92615100415424,226.3782939472003,414.10666902083904,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,64,164.96201703557745,172.47738040226977,236.0625570290722,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,128,2219.8924439726397,2275.332436816534,2732.728158996906,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,128,1139.645422983449,1179.5673712034477,1417.8120679571293,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,128,822.6154819712974,852.76810249954,1021.982308011502,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,128,630.4730079718865,651.887649341952,812.447136035189,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,128,608.1119939917699,622.7776344487211,771.7725909897126,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,128,512.8301150398329,531.1039532523137,662.1098730247468,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,128,454.3625640217215,473.29192553297617,550.8294429746456,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,128,412.7220640075393,431.6681594308466,525.1610780251212,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,128,418.24682598235086,432.06167946686037,530.3221789654344,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,128,393.5028560226783,408.9315048494609,537.6210929825902,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,128,369.5836479892023,390.91335255128797,492.3780430108309,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,128,325.8006460382603,336.84939640166704,426.5538780018687,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,128,354.87576003652066,372.1909808006603,481.088867993094,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,128,310.9596340218559,323.8622821617173,382.8910530428402,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,128,322.65538501087576,340.88199636898935,490.90462498134,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,128,282.3638519621454,300.3243878571084,389.0199289890006,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,256,4381.552369974088,4498.759875202086,5351.720201026183,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,256,2260.979991988279,2327.751492387033,2916.998672997579,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,256,1571.2887730333023,1621.8212216789834,2050.40727002779,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,256,1216.640749014914,1263.6256433057133,1616.2411670084111,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,256,1135.720717953518,1177.342072983156,1453.0932279885747,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,256,958.949271007441,986.6254506306723,1230.2926710108295,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,256,854.4457859825343,882.6734028192004,1129.1392070124857,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,256,766.6145050316118,787.5882413575891,980.0378140062094,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,256,796.808087034151,826.6595165635226,967.4890920286998,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,256,722.340895968955,740.2107673423598,918.5385949676856,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,256,668.426357966382,692.9173934576102,899.8772430350073,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,256,628.7336810491979,650.3959023329662,800.8757510106079,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,256,634.3754319823347,655.783067541779,802.0554339746013,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,256,600.835682998877,620.6101974588819,904.5818300219253,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,256,573.1458450318314,601.3345828000456,789.8779970128089,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,256,546.4151829946786,569.3243268487277,846.1842769756913,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,512,8729.30909396382,8994.16582394042,10997.428993985523,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,512,4496.2858249782585,4680.50108284282,5842.1867660363205,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,512,3076.261153037194,3174.1242313646944,4015.883954009041,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,512,2393.369802972302,2487.5318889529444,3121.32210098207,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,512,2168.440041015856,2256.282371337875,2821.3279229821637,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,512,1868.7000690260902,1924.8028528038412,2393.422583991196,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,512,1640.341983991675,1688.3612108317902,2139.957116043661,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,512,1485.0182810332626,1536.4025520760333,1908.2535509951413,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,512,1492.5643950118683,1544.6033151604934,1901.5916739590466,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,512,1379.1555460193194,1423.571802599472,1760.8438610332087,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,512,1277.2114730323665,1322.29359948833,1666.3076400291175,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,512,1204.9321710364893,1239.1243583586765,1511.448464996647,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,512,1206.233862962108,1246.955354390666,1520.630348008126,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,512,1150.353545031976,1188.351518191048,1465.809484012425,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,512,1109.0941920410842,1141.7626804678002,1418.962472002022,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,512,1057.877245999407,1091.3887694315054,1342.3262890428305,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,1,1024,21208.175937994383,21771.000310674426,22421.83806799585,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,1024,11394.44820600329,11588.299078880227,11897.522589017171,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,3,1024,7843.771776999347,8004.768694157829,8270.478434977122,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,1024,6207.075749989599,6331.647004791303,6479.595169017557,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,5,1024,5283.1154220039025,5523.934700938989,5743.548267986625,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,6,1024,4641.185120970476,4785.000887890346,5013.761986978352,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,7,1024,4107.782400038559,4175.553887982387,4320.821525994688,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,1024,3788.0079449969344,3876.4615870802663,3981.7636440275237,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,9,1024,3691.2019479786977,3822.2493963316083,3942.445084976498,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,10,1024,3419.006687006913,3509.154535449343,3629.4065859983675,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,11,1024,3103.899102017749,3219.6396887139417,3394.3947220104747,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,12,1024,3021.3526210282,3081.0007353901165,3185.859498975333,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,13,1024,2988.8200789573602,3054.431341338204,3252.7850930346176,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,14,1024,2914.0773889957927,2997.5052319769748,3087.806300027296,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,15,1024,2700.1995759783313,2783.1224465649575,2981.2347930273972,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,16,1024,2649.598046031315,2699.1431639384245,2808.354502019938,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,1,105.79534503631294,107.24175245151855,110.63413403462619,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,1,58.370662038214505,69.4542531168554,149.22353997826576,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,1,38.42900902964175,43.434619419276714,120.81347999628633,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,1,32.47368603479117,34.546893171500415,101.88333597034216,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,1,28.664456913247705,29.825474182143807,80.88206592947245,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,1,24.63951299432665,26.952244492713362,75.34844893962145,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,1,22.73956499993801,24.33009116910398,64.07248100731522,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,1,20.98508004564792,22.668205074733123,91.05224290397018,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,1,22.43706106673926,23.00425415392965,40.63187993597239,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,1,20.934747997671366,21.393162150634453,39.4775050226599,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,1,20.602092030458152,21.01698517217301,31.48491494357586,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,1,20.491642993874848,20.799851341871545,27.141936006955802,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,1,18.504842068068683,18.929046848788857,31.87935904134065,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,1,19.177707959897816,19.527078134706244,31.772220972925425,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,1,19.097174983471632,19.43722857045941,30.390179017558694,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,1,18.959929002448916,19.55469482811168,37.00172796379775,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,2,123.92875901423395,125.99953541299327,136.76746701821685,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,2,69.03621403034776,79.75190324010327,149.66687897685915,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,2,45.55959103163332,50.647644778946415,128.8254209794104,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,2,36.54612903483212,41.52161218924448,128.02724295761436,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,2,33.062655944377184,36.63082818267867,91.87700494658202,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,2,28.280065045692027,32.28913711733185,109.70938601531088,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,2,27.66880893614143,29.79502688976936,90.09203198365867,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,2,24.54014599788934,28.28086630674079,113.21100604254752,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,2,26.86162607278675,28.57455440214835,97.8949370328337,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,2,24.461862980388105,26.99290005140938,115.26336800307035,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,2,24.146165000274777,26.663191739935428,105.06460804026574,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,2,24.264841922558844,26.34163722745143,103.25702093541622,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,2,22.116890992037952,24.551785064395517,110.74181704316288,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,2,22.574198083020747,24.733177743619308,98.3392089838162,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,2,22.44019799400121,24.45809251163155,61.183380079455674,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,2,22.512411000207067,24.50409894809127,86.88686194363981,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,4,158.30622299108654,161.07708049705252,179.39942702651024,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,4,89.8938929894939,98.19621629663743,179.1640289593488,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,4,58.23701003100723,62.68436531187035,145.7383199594915,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,4,46.125759021379054,51.70071592205204,140.7531319418922,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,4,41.65862605441362,45.587107815081254,107.58038994390517,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,4,34.996911068446934,39.06055054743774,119.3225709721446,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,4,33.37438404560089,37.39413730800152,102.22066903952509,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,4,31.335590058006346,33.824459159513935,123.13918094150722,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,4,31.46177704911679,36.42859759158455,115.26506894733757,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,4,28.87199493125081,32.772829823661596,114.55585097428411,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,4,29.47262499947101,32.604625249514356,108.14337804913521,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,4,28.419276932254434,32.98932888894342,119.59337908774614,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,4,27.188288047909737,30.256608191411942,117.15442303102463,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,4,26.663015014491975,29.27260609343648,130.48855704255402,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,4,27.941953972913325,29.528749131131917,79.91771202068776,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,4,26.6591589897871,29.80877999216318,85.50919394474477,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,8,218.5923990327865,225.27418262208812,257.9361479729414,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,8,119.11083699669689,130.61653787386604,242.37903696484864,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,8,131.47947005927563,141.2634175491985,239.95220905635506,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,8,70.26071602012962,77.62068352662027,126.88116205390543,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,8,83.31537002231926,93.77474376116879,167.86670696455985,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,8,52.260644966736436,58.90928323962726,129.0674569318071,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,8,76.5546850161627,84.9285805679392,179.7762110363692,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,8,44.37943105585873,49.86348381265998,129.8168650828302,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,8,69.87303600180894,80.13503971043974,212.10989204701036,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,8,42.46156907174736,48.9327888248954,120.15149998478591,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,8,65.62838598620147,79.48203445528634,173.01441601011902,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,8,40.119130979292095,44.72364550922066,97.11427695583552,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,8,62.73808504920453,80.92341428506188,375.9477789280936,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,8,37.35566302202642,40.88725809007883,84.62223899550736,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,8,61.57038395758718,77.32207364053465,284.98443705029786,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,8,37.733101984485984,39.788505252217874,83.87756999582052,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,16,347.7387489983812,354.23261146759614,420.1558750355616,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,16,203.95391096826643,219.31736077181995,364.29816496092826,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,16,182.20330402255058,201.57020697486587,284.33738998137414,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,16,103.55918493587524,113.74931861762889,171.36461299378425,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,16,121.65874300990254,140.05425208248198,361.96040897630155,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,16,85.63360804691911,91.80258453125134,149.81962402816862,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,16,104.45506905671209,125.52066939650103,299.47136295959353,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,16,67.93215300422162,76.45605920813978,151.66586998384446,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,16,100.2482819603756,131.36837867903523,502.29600304737687,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,16,62.15125496964902,67.82845862209797,187.63291998766363,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,16,81.19245199486613,99.95853019296192,221.32446500472724,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,16,55.948141030967236,64.76053516962565,138.22736300062388,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,16,78.08826095424592,93.6060172575526,269.544069073163,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,16,53.49770106840879,60.5602333531715,149.01628193911165,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,16,76.35474507696927,99.05503974645399,282.89933304768056,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,16,49.19507703743875,55.86914986604825,128.40863200835884,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,32,619.566858978942,628.8401072460692,764.0875619836152,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,32,351.042216992937,374.32622914086096,472.77400200255215,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,32,266.6912699351087,287.24996164324693,384.1200090246275,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,32,193.90183908399194,211.46896615391597,325.2974799834192,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,32,177.66256094910204,203.79360581049696,299.37384102959186,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,32,145.83850093185902,162.47680309810676,225.79668695107102,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,32,146.93981397431344,174.23594204359688,329.285076004453,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,32,123.08253906667233,144.03846799163148,266.14630897529423,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,32,135.1605470990762,160.429211712908,329.7906130319461,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,32,114.74347591865808,134.01790976175107,244.51472202781588,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,32,125.95655291806906,151.0492490255274,388.38612602557987,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,32,99.2512779776007,119.30499449255876,253.60473105683923,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,32,116.1567009985447,153.36566110840067,452.1153970854357,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,32,100.84345797076821,119.48602633550763,277.18598395586014,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,32,110.97779707051814,155.0105023442302,483.2108940463513,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,32,91.89199691172689,115.05813148804009,249.0208330564201,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,64,1143.5083970427513,1171.215254619019,1438.9135320670903,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,64,624.8281509615481,652.4639187485445,809.8336750408635,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,64,437.21749796532094,465.3109909466002,639.9088059552014,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,64,337.3296409845352,390.70546243106946,530.8061930118129,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,64,276.7726549645886,303.58065528213046,418.34874905180186,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,64,239.69148006290197,261.8023040285334,334.11067200358957,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,64,221.9567639986053,252.65130613348447,393.97563401144,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,64,195.60162001289427,213.79920072853565,364.5277009345591,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,64,204.24651296343654,232.9095420835074,438.6423659743741,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,64,182.67193401698023,204.23268151003867,333.43566698022187,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,64,189.10186307039112,229.4843849039171,509.7616648999974,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,64,158.78250799141824,184.28778951638378,304.7404099488631,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,64,169.96291698887944,204.73430680227466,564.253353048116,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,64,144.94407107122242,160.4597389360424,290.5875890282914,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,64,154.34125205501914,205.39751942967996,558.9393159607425,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,64,127.33928801026195,148.89707478694618,267.3262379830703,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,128,2223.13989198301,2265.8447748282924,2839.2465449869633,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,128,1199.778747977689,1271.311589636607,1527.2788340225816,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,128,791.0825810395181,863.6166715738364,1234.2852230649441,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,128,624.9063649447635,663.0343904322945,835.5605450924486,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,128,519.2807299317792,555.2263331774157,712.7226829761639,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,128,432.97054001595825,468.6926263011992,688.3717749733478,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,128,382.1363860042766,414.7332891274709,586.0478320391849,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,128,341.0517950542271,382.7208029408939,538.8738960027695,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,128,337.13255904149264,371.5438134910073,503.9461600827053,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,128,324.55249794293195,364.9175342847593,574.5335440151393,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,128,301.16550100501627,336.5455856535118,461.9150690268725,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,128,277.08994201384485,298.27585054095834,518.146186019294,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,128,267.1695330645889,294.51114630443044,455.5534669198096,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,128,244.8060690658167,281.0696551029105,491.5115910116583,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,128,239.0786149771884,283.8893445499707,512.7183770528063,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,128,221.577282063663,251.87396873603575,369.5208679419011,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,256,4352.371898014098,4487.167016908061,5374.7877340065315,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,256,2400.354926008731,2486.2783544464037,3064.287916989997,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,256,1540.9398280316964,1734.2692720110063,2431.35483993683,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,256,1244.4982689339668,1310.978333101375,1639.436378958635,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,256,977.6296290801838,1038.2753059722017,1272.8699200088158,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,256,851.5329760266468,905.8618414716329,1198.1864949921146,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,256,729.1082580341026,774.4040591723751,987.9358559846878,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,256,668.7099740374833,710.6611627538223,977.5180720025674,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,256,665.7293080352247,733.8129768345971,1102.3473079549149,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,256,622.485829051584,659.3593779217917,866.9267069781199,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,256,548.4011210501194,588.0434142320883,898.6793149961159,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,256,515.4752359958366,575.1181303837802,896.8318389961496,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,256,487.2061510104686,529.4564133242238,709.2727780109271,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,256,452.2191849537194,519.503339913208,762.3193640029058,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,256,438.8318160781637,498.0627919686958,856.5075049409643,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,256,417.0096860034391,472.3113396705594,715.2921219822019,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,512,8717.41037699394,8880.672480525682,10988.113157916814,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,512,4805.84941804409,5028.240783496294,6100.491801975295,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,512,3021.6251120436937,3179.981182954507,3991.3533269427717,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,512,2512.582974974066,2650.881228731014,3368.667521048337,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,512,1912.0377140352502,2104.7501077875495,3087.7165680285543,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,512,1694.265851052478,1817.5508945377078,2263.838500948623,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,512,1417.9746340960264,1507.6332220004406,2053.2710480038077,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,512,1345.8871110342443,1440.2060413232539,1853.4061500104144,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,512,1270.7566120661795,1342.4326879670843,1737.8002280602232,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,512,1193.7586079584435,1272.5390382076148,1656.4170820638537,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,512,1074.430461972952,1156.4254769915715,1741.611337987706,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,512,1026.883363025263,1097.1815624681767,1493.7296690186486,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,512,940.8661569468677,1049.2984862125013,1464.481440023519,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,512,907.0347070228308,974.91922201938,1361.628056038171,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,512,853.2046790933236,943.0469465162605,1365.2326880255714,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,512,842.6477110479027,905.5427689198405,1230.2359709283337,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,1,1024,20910.120234941132,21638.689755514497,22417.718739947304,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,2,1024,12108.335095923394,12372.593470587162,12700.785194057971,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,3,1024,7497.731717070565,7792.535608125618,8257.390134967864,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,4,1024,6333.094353904016,6540.997775461292,6702.729620970786,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,5,1024,5079.27325903438,5212.094815617893,5417.389644077048,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,6,1024,4561.322525958531,4662.138401751872,4913.173230015673,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,7,1024,3843.9197581028566,3966.263998041395,4129.569027922116,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,8,1024,3543.550348957069,3654.4278649706393,3870.9593010134995,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,9,1024,3456.8210379220545,3710.3506019106135,3987.0356109458953,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,10,1024,3333.299430902116,3408.900501023745,3577.2561319172382,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,11,1024,3047.2115098964423,3174.15819145157,3449.8353969538584,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,12,1024,2962.5327909598127,3031.0797904792707,3176.129687926732,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,13,1024,2710.697583039291,2815.529426364228,3009.3729509972036,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,14,1024,2660.644246963784,2847.8287098312285,3005.780413048342,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,15,1024,2578.8783819880337,2664.315698465798,2855.2350769750774,0.0
bert_manual_script,interleave,numactl,torch,default,1,1,16,1024,2617.3716080375016,2708.2175003679004,2848.583686980419,0.0


==> data/motivation/gpt2_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,1,138.01919699972132,138.28111567001088,138.5470830000486,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,1,85.67783999978928,86.10455342997284,86.79891899964787,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,1,56.295470999884856,56.67855011000029,57.0715469998504,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,1,43.01350200012166,43.18441532998804,43.35148300015135,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,1,37.52392800015514,37.81549063001421,38.030564000109734,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,1,34.986689999641385,35.17863821998162,35.34208400014904,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,1,30.683942999985447,30.894556299990654,31.211888000143517,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,1,28.618945999824064,28.821353469984388,29.157842000131495,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,1,28.845620000083727,29.005565170004957,29.26250699965749,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,1,26.524689000325452,26.73890164000568,27.054867000060767,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,1,25.643938000030175,25.856300879959235,26.092259000051854,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,1,26.008463999914966,26.301293679971423,26.547491000201262,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,1,25.898168999901827,26.099895090014797,26.39608599974963,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,1,24.89409700001488,25.300500039988947,25.64660999996704,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,1,25.52347299979374,25.849908849968415,26.11455999976897,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,1,24.597725000148785,24.91916336000486,26.188529999672028,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,2,131.62733599983767,132.45715892001954,143.58112900026754,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,2,84.33481300016865,85.28995518000102,90.55268199972488,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,2,99.01443000035215,99.85075920000781,104.7143849996246,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,2,50.64612800015311,51.21917654000299,56.450873000358115,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,2,88.61729699992793,89.55752722997659,94.06929999977365,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,2,41.44988000007288,43.13811651000833,47.28486099975271,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,2,87.28651199999149,88.27705983999294,92.59377199987284,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,2,33.19154199971308,34.4450002199892,38.82596100038427,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,2,87.3466789998929,87.7698203099726,92.66824399992402,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,2,31.130687999848305,33.06709989000865,36.94569000026604,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,2,88.30312000009144,90.47126156995546,94.09579399971335,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,2,29.953373999887845,31.311892590019852,35.51470100001097,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,2,91.02886299979218,92.23308284000723,96.90127999965625,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,2,28.793147000214958,30.098841929993796,34.558364000076836,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,2,93.35404800003744,93.86957416999849,99.21520099987902,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,2,27.648964000036358,28.966580389997034,33.40622200039434,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,4,173.58114200033015,175.70501358998627,197.45963900004426,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,4,104.89833899964651,107.6898320600094,120.73671300004207,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,4,114.31211499984784,115.7528548899927,124.25568900016515,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,4,61.474693000036496,63.185385690007934,70.99694299995463,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,4,96.01212899997336,98.83495405998929,104.63071399999535,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,4,49.50471700021808,51.71118893002131,58.84931200034771,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,4,93.94536299987521,96.29717467999399,102.77785500011305,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,4,39.378838000175165,43.21991967996382,49.21856199962349,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,4,91.36606799984293,93.86161559998527,100.86471999966307,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,4,36.94301199993788,38.533283589977145,46.56341200006864,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,4,91.12567200008925,93.40543793999132,100.66175100018881,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,4,35.364462999950774,36.94683900002019,44.95276100033152,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,4,93.61138599979313,97.00575523997031,103.35217600004398,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,4,33.77142299996194,35.77772506000656,43.06564699982118,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,4,96.88052399997105,98.88064509001197,105.49960500020461,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,4,32.11024100028226,34.543993299980684,42.78500999998869,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,8,286.4716130002307,292.61002428997017,339.393704000031,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,8,163.8423680001324,166.76105311002175,190.22199199980605,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,8,156.82501700030116,158.5900264499969,176.87871400039512,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,8,88.47568600003797,90.05241221000688,104.08542799996212,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,8,120.66871000024548,123.07982037999864,133.303221999995,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,8,68.50146799979484,69.969132730007,80.25760200007426,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,8,107.37033899977177,108.20895118999488,118.74369499992099,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,8,55.300086000443116,56.74958406003043,66.23165600012726,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,8,107.09927899961258,107.4844269499863,116.11807600002066,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,8,51.7179749999741,52.441058090021215,61.95597599980829,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,8,102.58580500021708,103.41547015999822,112.40475799968408,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,8,48.20119799978784,49.64968473998397,58.81672499981505,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,8,107.9899840001417,109.51415868999902,117.93167599989829,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,8,46.75791999989087,47.99090312001226,56.20324499977869,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,8,109.74506499997005,110.74320174001059,119.926733000284,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,8,43.05113100008384,44.34909146001246,53.34247699965999,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,16,501.52285900003335,512.4103716900072,585.2185339999778,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,16,245.8290270001271,254.70245434001754,300.36996899980295,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,16,222.38185500009422,227.48775053001737,254.85586200011312,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,16,134.26068699982352,137.83829691000392,160.85964600006264,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,16,172.94329700007438,176.66164494999066,194.93608000038876,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,16,119.25963000021511,122.20062662998316,138.8891399997192,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,16,140.2502529999765,143.50644485001794,163.84998100011217,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,16,86.74324599996908,89.59675922002589,103.79939899985402,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,16,131.10971099968083,133.66967677997764,147.08389499992336,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,16,94.00112899993474,96.98776144000476,109.99251199973514,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,16,123.29430899990257,126.3885200300183,137.71647100020346,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,16,74.70154700013154,78.67338311999447,93.6648070000956,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,16,129.1228139998566,131.68663476998972,143.6291209997762,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,16,86.17221799977415,89.42938780999611,104.40257900017968,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,16,123.60846999990827,125.91394209001463,137.45438399973864,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,16,71.73627299971486,73.11570940000365,89.20125499980713,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,32,832.2245639997163,853.1711606399676,1013.2209120001789,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,32,448.1760869998652,460.2401088099941,551.5301420000469,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,32,330.15397199960717,338.8935054699732,407.01495900020745,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,32,235.19173300064722,242.19710976001807,288.8266500003738,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,32,257.3366630003875,265.02544234002926,299.26180800066504,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,32,188.01477899978636,196.6431369899965,229.5052700001179,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,32,214.79629300029046,219.3244470400623,246.09255100040173,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,32,144.26339399960852,148.2359062100022,171.4206449996709,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,32,199.7235159997217,204.75030698999944,229.62273200027994,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,32,149.20083400011208,154.773613819998,181.43988700012414,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,32,180.7326979997015,183.98709771005997,203.8543459993889,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,32,118.61330899955647,123.87430555004357,144.07426900015707,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,32,170.7039459997759,175.9094028599702,192.2358499996335,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,32,127.01850200028275,130.74042606998773,150.72734899968054,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,32,161.60399000000325,166.2781355899915,185.1203109999915,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,32,105.56202099996881,115.69209720000799,142.41067900002236,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,64,1582.2305749998122,1611.8836882100095,1950.3400749999855,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,64,827.2411119996832,851.093080339997,1019.6076739994169,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,64,580.0761729997248,595.2120339599696,709.4452860001184,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,64,437.35807499979273,453.85311861002265,543.3160920001683,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,64,379.8678659995858,388.8311330699071,458.5653869999078,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,64,319.26722200023505,330.2291048800271,390.24820200029353,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,64,298.445542999616,305.8195576399521,370.4849719997583,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,64,255.53006900008768,264.4386102200315,310.39821000013035,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,64,304.2790130002686,317.77745752003284,377.3252840001078,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,64,242.2541199994157,260.34068383002705,310.6775350006501,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,64,275.4731750001156,283.0963274899932,320.41321199994854,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,64,207.17132200024935,215.19683289999193,248.72213500020735,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,64,275.9274939999159,286.5364677699472,323.3113410005899,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,64,215.34441800031345,223.2874648300185,255.037715999606,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,64,266.15956099976756,272.2676014499757,310.55217900029675,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,64,184.59979700037366,191.44368630004465,220.8816320007827,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,128,3084.7041509996416,3160.914299970009,3850.1529140003186,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,128,1594.8600629999419,1640.999401079962,1983.4301800001413,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,128,1094.5477859995663,1123.6696297799972,1372.4335739998423,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,128,826.3311020000401,844.8402610899757,1025.6314480002402,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,128,700.4209549995721,717.6405207500102,874.6403630002533,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,128,596.0817670002143,613.0011450499842,724.1248430000269,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,128,534.740996000437,552.2651591200429,667.2009339999931,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,128,469.96886400029325,485.4509340600089,580.9488040003998,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,128,465.0642400001743,471.94395794999764,558.67048699929,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,128,429.8691069998313,442.7410217000579,509.3845780002084,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,128,398.64882700021553,414.09495265999794,469.6667339994747,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,128,374.645117,382.76355802997386,455.9751749993666,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,128,384.6632529994167,393.65090679990317,459.7797449996506,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,128,361.45209799997247,375.04019364996566,426.3866829996914,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,128,427.23334899983456,441.7222842400588,495.35381399982725,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,128,332.6840870004162,342.34753833998184,394.06421199964825,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,256,6169.196450000527,6314.1509726299955,8183.825709999837,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,256,3111.2043279999853,3238.513026829987,4351.401063000594,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,256,2136.5949169994565,2180.4439169500256,2947.134207999625,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,256,1631.1243250002008,1684.1960198500783,2323.0825859991455,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,256,1351.5376480008854,1406.9202420499641,1874.147770999116,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,256,1142.9180820014153,1201.3822670799345,1636.2636310004746,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,256,1045.1566760002606,1086.9960376899871,1463.1939720002265,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,256,916.811224000412,951.7021267900964,1296.2120680003864,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,256,901.8577779988846,928.0715581500408,1236.0569930006022,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,256,831.5233320008701,851.5209230999972,1143.5037770006602,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,256,752.4065320012596,783.808167120078,1058.8758249996317,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,256,726.741653001227,752.1914098501111,1035.5155670004024,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,256,715.1967850004439,749.1708418501548,1019.7603890010214,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,256,678.0118879996735,711.9105944100556,967.9566810009419,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,256,663.0811010018078,682.6941738899586,938.201734001268,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,256,626.7303410004388,645.8628917501665,916.202106000128,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,512,12225.920124999902,12656.841609760031,16354.736797999067,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,512,6224.52887899999,6440.569729690051,8579.56943300087,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,512,4195.686774999558,4320.531863679935,5885.110303001056,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,512,3211.0854200000176,3290.160700010092,4547.858232999715,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,512,2694.227560999934,2757.8189139599817,3775.4044230005093,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,512,2244.4845660011197,2340.9078531501837,3224.860993999755,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,512,2041.4555249990372,2096.888074570088,2908.3107540009223,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,512,1785.3443730000436,1868.9807185598875,2577.5106140008575,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,512,1757.0506110005226,1796.3333727300414,2435.7768110003235,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,512,1616.6842479997285,1664.126203159849,2269.997150000563,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,512,1508.0005609997897,1553.5672633499053,2129.9220620003325,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,512,1418.150871000762,1456.5794266600824,2010.2961699994921,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,512,1455.4334530002961,1506.9733607200942,2031.2764270001935,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,512,1360.7981029999792,1430.4748532401027,1994.211051000093,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,512,1270.1927809994231,1332.2253768199698,1859.0016219986865,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,512,1241.1984790014685,1279.0658911199898,1757.2890440005722,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,1024,32906.404280998686,33359.63841141997,33552.360515001055,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,2,1024,17178.484747000766,17595.880535919932,17683.862303998467,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,3,1024,11841.23398200245,12010.048739030135,12087.877909998497,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,1024,9213.513852999313,9330.836424529843,9372.28859699826,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,5,1024,7513.165964999644,7670.133015150168,7709.755326999584,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,6,1024,6512.320161997195,6632.958338109929,6667.5685240006715,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,7,1024,5701.429016997281,5830.97980817005,5905.834232999041,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,1024,5193.185899999662,5299.952255620083,5341.083821000211,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,9,1024,4983.088849003252,5026.935058390081,5068.513529000484,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,10,1024,4635.986097997375,4680.2244715501,4697.678289998294,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,11,1024,4324.005058999319,4392.130588860055,4419.8929209997,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,12,1024,4080.9153049995075,4132.234940860071,4154.572719999123,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,13,1024,4049.324842002534,4106.490894300041,4154.081766002491,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,14,1024,3920.5761100020027,3971.066571839947,3985.657623001316,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,15,1024,3714.155130001018,3836.7895602799035,3867.3662429973774,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,16,1024,3686.5921830030857,3731.041789549963,3749.6943969999847,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,1,131.88611902296543,133.3811849722406,178.55432600481436,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,1,79.91290895733982,83.66931001713965,115.6040930072777,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,1,54.28368103457615,58.20558741921559,91.82265802519396,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,1,40.79902800731361,43.46511391340755,77.46255001984537,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,1,36.72752500278875,39.627736983820796,78.93026998499408,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,1,34.365821979008615,36.86076908838004,75.17443998949602,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,1,30.08318500360474,32.269736906164326,77.56161299766973,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,1,27.49085595132783,30.066119410912506,87.84109097905457,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,1,28.639132040552795,31.229599732905626,95.28661798685789,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,1,26.18723997147754,29.277015540283173,98.93115202430636,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,1,25.743654987309128,27.321673514670692,115.99519097944722,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,1,25.809098035097122,28.01585712179076,73.29871598631144,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,1,25.437482981942594,27.428640458383597,148.37442396674305,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,1,24.63636198081076,27.43551696301438,90.39594599744305,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,1,24.954251013696194,27.559523819945753,86.8563840049319,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,1,24.017793009988964,26.6938884468982,92.35952200833708,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,2,121.09763396438211,122.57283393002581,126.8699910142459,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,2,74.76644701091573,80.70061063277535,115.86353898746893,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,2,90.85206396412104,96.71298152185045,151.80977596901357,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,2,45.6682609510608,48.322450548294,70.24692295817658,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,2,85.10807401034981,90.59037867118604,149.87932902295142,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,2,39.863804006017745,41.3973974599503,55.46905496157706,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,2,83.51354399928823,88.86759633838665,153.2830610522069,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,2,31.271864019799978,32.81539044692181,50.36320799263194,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,2,85.0082480465062,91.33180866891053,188.03552497411147,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,2,30.774042010307312,33.7066489609424,56.2420419882983,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,2,86.54468494933099,95.9030483441893,222.90948702720925,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,2,29.745093022938818,31.161543650669046,55.82077999133617,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,2,89.44868895923719,96.90264490956906,235.88650196325034,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,2,28.136682987678796,29.802241969155148,59.321984997950494,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,2,91.24300099210814,102.46232365258038,260.06800698814914,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,2,26.55987604521215,27.843542809132487,50.38527096621692,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,4,154.415049997624,159.98958052136004,173.2975670020096,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,4,91.6954530403018,98.70990984782111,135.70791098754853,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,4,103.3174330368638,111.1181855230825,179.6766909537837,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,4,54.543689999263734,58.565427019493654,78.52517196442932,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,4,92.35961100785062,97.59486109775025,159.87109998241067,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,4,47.19303798628971,52.35882649256382,68.88412201078609,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,4,89.91600101580843,94.91165347862989,161.51230997638777,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,4,37.75690501788631,40.473258849815466,58.699626999441534,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,4,90.3373549808748,97.61193371959962,170.35691998898983,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,4,36.62923100637272,39.93606951844413,64.09310002345592,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,4,89.26470199367031,101.65848355274647,227.72650804836303,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,4,35.19477101508528,37.80449298385065,64.27458499092609,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,4,91.54716704506427,101.48740430537146,250.5733300349675,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,4,33.48501201253384,38.332503018318675,62.26899003377184,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,4,95.58363998075947,107.81538192939479,237.13627603137866,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,4,31.584075011778623,34.25460304948501,66.46882300265133,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,8,250.87854801677167,258.8290623901412,292.5110950018279,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,8,138.29472003271803,145.22603197896387,187.38959199981764,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,8,139.25404800102115,147.24966139008757,214.14243296021596,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,8,76.51699398411438,79.93252977961674,102.7657079976052,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,8,114.38922997331247,121.14215797919314,183.5177559987642,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,8,64.85133594833314,67.45730257069226,83.1733460072428,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,8,100.96359997987747,106.91147563164122,168.95170300267637,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,8,51.80703097721562,54.151594418799505,73.09460802935064,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,8,104.46743702050298,112.06109523016494,213.16367597319186,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,8,50.851180974859744,53.372368027921766,79.0620629559271,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,8,98.97733299294487,108.83053755213041,229.7859209938906,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,8,47.19657200621441,49.635942950844765,74.8118800111115,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,8,104.73089903825894,115.28431927785277,240.56806199951097,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,8,45.70317000616342,47.83970326941926,76.28727803239599,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,8,106.91599594429135,116.04185586969834,283.8252250221558,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,8,42.056231992319226,45.18346099532209,71.29897398408502,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,16,435.55339402519166,447.25025522639044,505.42727002175525,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,16,203.19001300958917,215.74565784831066,258.2907319883816,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,16,192.98148999223486,204.98226779687684,263.370382017456,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,16,115.11366802733392,122.68025998608209,151.14937600446865,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,16,163.85869099758565,174.47851837147027,233.62269799690694,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,16,111.60768900299445,118.01194892032072,158.79240195499733,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,16,132.45924096554518,139.17062443506438,196.49357796879485,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,16,81.54674305114895,88.00872221763711,137.2626920347102,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,16,128.01784102339298,137.63547233014833,222.99375396687537,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,16,91.25565696740523,97.51558733871207,144.15874297264963,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,16,119.42241905489936,129.7414279403165,247.53699102438986,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,16,72.32748001115397,78.30055727274157,131.61876797676086,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,16,125.46576996101066,134.8041167599149,293.9354989794083,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,16,83.67062703473493,92.29581278865226,155.29771900037304,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,16,119.7677279706113,130.9585553483339,315.6618520151824,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,16,69.10632201470435,75.85799107095227,155.54403595160693,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,32,682.3323220014572,701.4096352917841,822.7800290333107,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,32,369.2748220055364,391.0397174512036,463.58612598851323,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,32,283.10379903996363,298.74503479048144,362.70970199257135,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,32,201.05028001125902,213.6929251800757,258.2992489915341,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,32,238.77406597603112,251.19790192868098,349.4573279749602,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,32,178.24014398502186,190.11937288858462,232.5739050284028,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,32,202.35458703245968,216.26914215274155,277.5235549779609,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,32,135.69009699858725,143.0991069524316,176.7229349934496,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,32,197.46769597986713,212.7105334465159,306.35528604034334,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,32,145.91031102463603,155.97902843146585,214.26397695904598,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,32,176.5220609959215,190.02040710533038,310.5793569702655,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,32,115.53402396384627,123.02046716096811,170.81013799179345,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,32,167.50670602777973,180.84414346027188,334.26998497452587,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,32,122.947316034697,129.73603836842813,195.34559198655188,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,32,157.13355201296508,170.75008416199125,255.59017196064815,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,32,103.74293703353032,114.10570522712078,199.23547498183325,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,64,1293.2716500363313,1325.6412099133013,1576.6683500260115,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,64,674.5285950019024,707.3717245139414,893.9024879946373,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,64,491.8448440148495,515.4857008269755,627.118892967701,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,64,370.60163996648043,391.2126041157171,515.1875099982135,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,64,359.08060101792216,375.2338771382347,435.6137419817969,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,64,302.73743002908304,316.0323276813142,376.54535699402913,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,64,282.58265502518043,291.29645867913496,347.8201749967411,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,64,241.5823449846357,255.63369411742315,318.37571499636397,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,64,303.58618998434395,320.6751253962284,422.4721569917165,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,64,244.74173597991467,258.2771004294045,332.84848101902753,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,64,264.5272020017728,288.2525713078212,489.2552319797687,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,64,204.689659003634,218.49363630462904,318.8133399817161,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,64,270.64304595114663,290.4154105175985,522.6430859765969,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,64,211.56323398463428,224.60930923640262,343.24835502775386,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,64,258.70167498942465,277.32740238076076,449.9960609828122,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,64,180.72867998853326,195.0651238701539,297.975500987377,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,128,2508.832863997668,2569.3504490028135,3056.2176940147765,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,128,1294.0107050235383,1345.906842603581,1646.4314769837074,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,128,923.5015260055661,962.4870497599477,1163.2851350004785,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,128,698.9020950277336,728.8343151070876,924.9255319591612,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,128,662.0958779822104,684.6877190691885,786.3627529586665,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,128,565.3773820376955,588.6583476472879,677.6906049926765,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,128,506.01192202884704,522.8284264396643,594.3115630070679,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,128,445.8124750526622,464.2850912909489,529.6744650113396,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,128,461.1934649874456,475.7220929802861,547.7599590085447,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,128,426.00999103160575,440.31932406069245,520.5954459961504,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,128,396.59013197524473,416.21190909529105,536.5318770054728,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,128,371.97042402112857,383.1169429223519,492.3993020202033,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,128,382.60609295684844,396.3820030534407,507.74445600109175,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,128,358.25545503757894,376.1296387214679,506.34696503402665,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,128,418.91134495381266,450.68773583800066,754.9163409858011,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,128,329.74457601085305,351.4429250115063,453.1964180059731,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,256,5000.773328996729,5113.068519031513,6564.125890028663,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,256,2560.4329100460745,2632.77670453419,3530.042276950553,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,256,1786.6935599595308,1898.365035149618,2494.4893560023047,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,256,1365.0014839950018,1423.0725837161299,1966.514143976383,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,256,1303.4568789880723,1343.44427369826,1756.0773820150644,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,256,1094.856510986574,1136.28042353841,1485.6131710112095,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,256,1013.4591569658369,1037.5306122686015,1325.4920360050164,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,256,871.8430870212615,901.8253912380897,1167.2142300521955,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,256,894.4474990130402,917.842634000117,1166.3003150024451,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,256,826.7704269965179,849.7270262916572,1074.8637929791585,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,256,760.4362760321237,782.1482853638008,1074.3551719933748,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,256,712.280631007161,737.6633927074727,1022.606615035329,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,256,724.65868096333,748.8871630822541,965.2924769907258,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,256,674.475975043606,714.9023962242063,935.2383500081487,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,256,644.2104270099662,676.6242400091141,956.35792799294,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,256,622.5239489576779,645.0283863005461,955.258546047844,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,512,9849.535963963717,10289.098274951684,13242.32675897656,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,512,5094.542954990175,5311.1690309183905,6928.859471983742,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,512,3517.131993023213,3646.182972130482,4901.37522801524,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,512,2689.959325012751,2811.0368736821692,3819.02696803445,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,512,2545.1906449743547,2620.378892889712,3435.3749740403146,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,512,2117.095531022642,2215.8807480399264,2954.926576989237,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,512,1947.0390540082008,1993.3764263684861,2625.94611098757,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,512,1714.90384102799,1772.264934667619,2304.7785649541765,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,512,1746.940989047289,1804.2034495808184,2282.4849060270935,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,512,1621.1971450247802,1662.6751985633746,2159.8653399851173,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,512,1497.2418349934742,1539.9677427508868,1984.5150290057063,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,512,1414.3077289918438,1455.7161027984694,1898.5379710211419,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,512,1437.3714980320074,1474.8522932321066,1910.0474450387992,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,512,1379.1254950338043,1411.1587801895803,1838.2509359507822,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,512,1291.6651499690488,1328.6946860223543,1701.175271999091,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,512,1219.818495970685,1266.606290131458,1711.709686962422,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,1024,26367.99791798694,26853.440663759247,26944.39479900757,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,1024,13864.417792006861,14120.13680018601,14254.376491997391,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,3,1024,9822.594771976583,9982.396384191234,10095.654662989546,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,1024,7718.501143972389,7806.185941474396,7922.270224022213,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,5,1024,6771.79792401148,6911.503747929819,6993.385397014208,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,6,1024,5867.5976359518245,5961.070828578086,6034.626773034688,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,7,1024,5126.764606975485,5248.737432373455,5341.10924298875,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,1024,4653.772152028978,4767.889699137886,4849.285328004044,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,9,1024,4533.487364009488,4653.268562129815,4756.780106981751,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,10,1024,4280.089779989794,4340.889494171715,4472.0270380494185,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,11,1024,3965.7367830513977,4030.9929280786314,4153.532114985865,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,12,1024,3723.8075899658725,3811.378144258051,3933.3995489869267,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,13,1024,3797.401877993252,3869.6793888311367,4014.462635968812,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,14,1024,3628.5475740442052,3700.1792925520567,3811.7163390270434,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,15,1024,3553.658352990169,3592.2754253883613,3721.4195880223997,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,16,1024,3352.9644680093043,3425.2925410022726,3543.690317950677,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,1,131.07109104748815,132.34102498390712,134.09661606419832,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,1,75.72044001426548,80.65544797806069,110.42493104469031,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,1,58.87620197609067,65.27210475876927,121.20553001295775,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,1,45.173875987529755,49.556877373252064,119.88529190421104,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,1,39.094884996302426,40.91046768357046,90.2829320402816,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,1,34.94163800496608,36.9704186078161,113.61525591928512,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,1,31.73916705418378,48.8901844935026,584.9076060112566,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,1,28.197280946187675,36.988139080349356,180.19006098620594,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,1,28.889736044220626,34.299752607475966,194.85175900626928,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,1,26.826984016224742,34.97756996424869,173.4985540388152,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,1,26.311720022931695,29.16542509221472,140.3806449379772,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,1,25.478356052190065,30.030038630357012,169.45631196722388,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,1,23.977184086106718,27.092601996846497,201.91852399148047,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,1,23.015929968096316,27.82109403051436,268.5422149952501,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,1,22.565352031961083,27.265546483686194,253.85496206581593,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,1,21.790787926875055,25.98069481085986,179.38027100171894,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,2,119.39760600216687,120.93243437702768,124.90239401813596,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,2,74.72436293028295,80.59466388076544,125.63737900927663,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,2,108.37744304444641,115.0133981287945,188.44771198928356,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,2,43.07177709415555,46.2016990268603,77.37748103681952,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,2,87.36366301309317,96.6966771602165,195.08680200669914,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,2,36.32518800441176,39.7063059930224,109.47184497490525,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,2,88.14420504495502,97.31803935603239,211.78834908641875,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,2,30.577522004023194,36.357419793494046,119.87102997954935,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,2,82.51829305663705,94.91735525429249,272.92255498468876,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,2,31.69620200060308,36.627007788047194,111.16819898597896,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,2,85.19255300052464,97.5431928189937,270.5866440664977,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,2,28.996921028010547,32.95283702085726,119.09568007104099,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,2,85.58816800359637,97.01945166452788,277.2743820678443,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,2,27.576157939620316,29.41064497921616,67.33752402942628,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,2,84.1050399467349,112.84793188213371,461.9392460444942,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,2,27.788679930381477,30.540493781445548,120.7095100544393,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,4,153.02288194652647,158.32681997097097,174.7513689333573,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,4,91.47144400049001,108.44534734962508,164.29369698744267,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,4,117.68957297317684,132.98011948703788,214.77584703825414,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,4,52.58235603105277,65.7954422023613,168.1634089909494,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,4,94.21628492418677,109.22441507223994,222.71857399027795,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,4,43.73209795448929,49.767699900548905,95.49049695488065,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,4,91.60971001256257,101.27356109209359,228.88946009334177,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,4,37.37754293251783,42.952977422391996,84.40105197951198,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,4,86.4389450289309,106.38994352892041,351.50415694806725,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,4,38.65730902180076,41.40685130492784,91.16492792963982,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,4,88.36262603290379,99.68822414986789,248.6211690120399,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,4,33.73914794065058,41.26537499483675,105.66977504640818,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,4,86.2511129816994,102.79118088656105,349.56702298950404,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,4,32.93654404114932,37.206136932363734,131.09551707748324,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,4,85.59678809251636,109.52394527499564,384.9783920450136,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,4,28.333624941296875,34.33807271299884,230.35373096354306,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,8,250.65919698681682,257.7675260428805,286.9866950204596,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,8,140.13602898921818,149.59489402826875,250.43922394979745,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,8,155.31138295773417,171.63988819462247,255.08711696602404,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,8,75.19157498609275,81.34643999510445,143.05081602651626,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,8,111.3295640097931,124.46687884512357,225.48103507142514,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,8,60.37376599851996,65.39894835674204,109.34989200904965,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,8,102.76579204946756,112.61517905979417,255.8706890558824,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,8,50.51905498839915,54.545107579324394,147.20405300613493,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,8,100.55205202661455,117.22091965959407,243.75589296687394,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,8,51.78662692196667,56.66113154613413,109.63769897352904,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,8,94.73810601048172,112.68693347345106,316.3195949746296,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,8,45.74763297569007,48.9230772247538,115.71072007063776,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,8,98.08849403634667,109.97645174502395,318.0718020303175,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,8,43.46078808885068,49.16670744190924,114.77626697160304,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,8,97.78831095900387,111.37731172377244,390.2497689705342,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,8,41.41127492766827,49.52994205872528,131.35541905649006,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,16,430.0894809421152,444.1822128626518,504.9747920129448,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,16,212.5208079814911,231.62383748451248,301.67506099678576,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,16,206.48379204794765,221.49667773162946,326.10539195593446,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,16,118.44041000586003,124.65007568243891,162.39226702600718,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,16,164.99900398775935,176.71976597746834,348.5519849928096,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,16,108.37502498179674,119.73525324370712,191.60742906387895,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,16,125.49672299064696,145.5090844084043,278.39445893187076,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,16,79.47110501118004,97.814303181367,194.00928309187293,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,16,119.36235695611686,141.20335323619656,304.34196104761213,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,16,85.04109899513423,96.15640243515372,193.9185030059889,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,16,112.973527982831,131.13636785652488,302.4782510474324,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,16,70.57261292356998,82.33514859108254,186.5595979616046,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,16,112.47500800527632,134.40730923903175,338.21617090143263,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,16,74.67013201676309,85.29813895816915,247.68328107893467,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,16,105.9804130345583,120.62181860790588,374.0603750338778,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,16,64.28443791810423,72.97322465106845,267.1358549268916,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,32,676.6639049164951,694.2040952935349,823.2513359980658,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,32,423.8361429888755,458.21948239346966,615.7148950733244,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,32,306.89587292727083,326.74437127658166,481.1887760879472,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,32,202.17774796765298,218.57609390746802,329.18525394052267,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,32,226.62698093336076,253.458477021195,344.99162004794925,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,32,166.5520549286157,182.40594389731996,276.24918206129223,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,32,187.0489619905129,212.15518718468957,334.31373396888375,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,32,126.31067703478038,139.8354533140082,245.38779305294156,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,32,174.99288404360414,201.64938597241417,353.18519501015544,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,32,140.1511139702052,158.395573097514,258.89681198168546,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,32,158.4360160632059,181.5297901793383,377.1675890311599,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,32,110.11850601062179,135.95270892838016,301.4692170545459,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,32,141.88790402840823,168.28216021414846,362.9969240864739,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,32,108.36008295882493,120.54106575087644,230.62526097055525,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,32,132.3027500184253,161.00965272984467,516.1836710758507,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,32,91.1836390150711,111.29198218462989,241.35291995480657,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,64,1293.191652977839,1334.821116690291,1587.1595150092617,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,64,734.0497100958601,791.5786991210189,979.8552109859884,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,64,512.0769310742617,550.5811937141698,667.3581970389932,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,64,395.7103800494224,421.2038721598219,538.086662068963,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,64,338.54084298945963,368.27292459551245,560.7209979789332,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,64,289.02940603438765,308.0874773149844,413.520673988387,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,64,274.16505909059197,295.76173409237526,405.1670280750841,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,64,227.18808893114328,264.3732532369904,373.7147659994662,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,64,259.0647350298241,293.2723785075359,422.32649691868573,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,64,228.74758194666356,257.12112062145025,391.5625980589539,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,64,226.58985608723015,269.89543529460207,587.0336180087179,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,64,185.02836604602635,215.3267943963874,373.4152839751914,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,64,218.161609955132,242.37701177946292,646.0938750533387,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,64,182.8191119711846,210.73279813630506,392.1735710464418,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,64,205.3591450676322,248.29076906316914,508.66623199544847,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,64,156.94916900247335,180.10793584631756,359.32537901680917,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,128,2496.9772930489853,2564.772546606837,2983.601604006253,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,128,1363.165493006818,1479.7429714445025,2314.706868957728,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,128,947.8389599826187,1010.9661644231529,1369.7113170055673,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,128,730.2902459632605,783.4420028945897,1005.6447719689459,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,128,613.6766020208597,645.6083023548126,774.7029369929805,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,128,512.0357170235366,558.0789991852362,762.5008609611541,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,128,465.3967770282179,504.82967850635765,642.4538959981874,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,128,401.0584290372208,441.3751840579789,607.4897419894114,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,128,416.55732598155737,481.2030824786052,678.388352971524,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,128,391.20237599126995,432.88743303040974,568.6305109411478,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,128,359.45669293869287,395.1430551591329,585.9829960390925,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,128,336.1946690129116,382.0145609707106,558.8450449286029,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,128,334.39013501629233,360.60031101689674,534.3759009847417,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,128,308.2922389730811,343.8157197088003,524.4478569366038,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,128,329.0314150508493,390.5854975921102,730.0999111030251,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,128,280.3745550336316,313.51804035599343,481.3762530684471,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,256,4964.9900869699195,5110.052753458731,6643.0665019433945,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,256,2670.832930947654,2864.98564673122,3706.8393310764804,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,256,1772.0025029266253,1850.9680062322877,2435.8744509518147,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,256,1426.6232179943472,1487.2075957932975,2059.630238916725,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,256,1205.8145930059254,1272.0562901021913,1655.0167609238997,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,256,1013.0665909964591,1065.1223910728004,1473.211291944608,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,256,918.9076699549332,973.1227594427764,1400.6747979437932,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,256,776.870817062445,830.5626131023746,1222.5117159541696,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,256,813.2839950267226,879.8354170611128,1283.8753400137648,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,256,732.1049669990316,798.7767531641293,1072.284233989194,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,256,668.4029430616647,711.971183688147,1029.4711960013956,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,256,629.9586170352995,693.9553985907696,1096.038541989401,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,256,618.6546969693154,674.4728884764481,1161.0664000036195,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,256,575.8529789745808,629.7531621041708,1031.2011589994654,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,256,547.9850739939138,624.403457219014,1124.2704780306667,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,256,501.06297503225505,576.6487428592518,865.4448580928147,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,512,9844.887892948464,10291.034367480315,13253.453301033005,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,512,5451.9721060059965,5739.268569642445,7311.246591038071,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,512,3568.3478110004216,3760.5133546539582,4837.417894974351,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,512,2850.3424420487136,2972.861501702573,3914.903804892674,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,512,2352.85659506917,2480.795470174635,3208.7034080177546,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,512,1968.5512160649523,2064.316571917152,3042.086933972314,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,512,1793.1318819755688,1895.5002278194297,2717.6437000744045,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,512,1563.3678400190547,1720.7453058077954,2380.917076021433,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,512,1591.9187200488523,1738.841085494496,2544.9614479439333,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,512,1471.3722839951515,1559.513230191078,2295.895286020823,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,512,1285.4050050955266,1430.1663912227377,2202.4835060583428,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,512,1229.4908539624885,1353.7301286926959,1957.6555619714782,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,512,1199.6702570468187,1308.2177478692029,1981.6067680949345,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,512,1125.1909700222313,1240.04500608542,2029.51701101847,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,512,1067.5083050737157,1156.0024519299623,1779.9012649338692,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,512,980.4659280925989,1084.8254646395799,1704.4833599356934,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,1,1024,26280.248015071265,26742.2260338231,26919.875319930725,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,2,1024,14669.167591026053,14835.007108483696,14974.1208369378,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,3,1024,9764.425250934437,9986.183643171098,10082.74068206083,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,4,1024,7815.427969908342,8020.608315428253,8160.522646037862,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,5,1024,6536.551918019541,6665.342210326344,6848.978862981312,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,6,1024,5648.539572954178,5837.850917169126,6106.816068990156,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,7,1024,5011.32206490729,5151.71559620183,5323.803636943921,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,8,1024,4693.513395963237,4816.317055141553,5007.946006953716,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,9,1024,4620.020502945408,4833.42316186754,5086.228694068268,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,10,1024,4386.837451951578,4522.759900207166,4705.762258032337,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,11,1024,4076.805536984466,4146.057162601501,4286.203433061019,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,12,1024,3974.9862710013986,4061.2485959485643,4218.50869897753,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,13,1024,3782.7104619937018,3885.7814750727266,4092.9098629858345,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,14,1024,3722.4415119271725,3805.6105667934753,3984.0363819384947,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,15,1024,3639.404932036996,3729.930412560934,3929.76385098882,0.0
gpt2_manual_script,interleave,numactl,torch,default,1,1,16,1024,3428.6818320397288,3538.790844590403,3811.218164046295,0.0


==> data/motivation/inception_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
inception_manual_none,sequential,numactl,torch,default,1,1,1,1,108.82748600033665,109.35227490002035,116.97849099982705,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,1,68.21176199991896,68.58945716003745,78.2386740002039,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,1,51.37447500010239,51.66465888996754,58.71175600032075,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,1,42.62412900015988,42.87822509002126,49.70839900033752,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,1,37.66442999994979,38.0431555000132,43.56908599993403,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,1,33.996213999671454,34.19361954000124,38.45286700016004,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,1,31.942624999828695,32.12939297997309,35.823464000259264,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,1,29.930999000043812,30.322746890024064,34.34962200026348,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,1,30.932074000247667,31.189889339980255,34.59264200000689,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,1,29.88390199971036,30.07575694001389,33.67606899973907,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,1,29.224918999716465,29.456789639980343,32.793441000194434,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,1,28.464017000260355,28.774911119985518,32.03915699987192,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,1,30.01127900006395,30.211432369978866,33.01782300013656,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,1,29.728180000347493,29.915741229997366,32.98910900002738,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,1,28.99900800002797,29.19576169998436,32.52087800001391,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,1,29.0057560000605,29.24864452998463,32.41167599981054,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,2,192.99182000031578,193.80586643001152,224.3578690004142,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,2,111.2676239999928,112.00838385002953,132.38826900033018,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,2,81.77379599965207,82.21399040000051,98.09352699994633,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,2,65.62293300021338,66.07063217003542,79.65021900008651,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,2,57.733617999929265,58.1688154099902,68.95146500028204,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,2,51.07302499982325,51.445939189993624,61.6127069997674,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,2,47.08405399969706,47.40835632999733,57.05410500013386,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,2,43.61411499985479,44.08664681994651,50.9705889999168,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,2,43.747889999849576,44.08420004001982,52.31576100004531,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,2,41.687382999953115,41.974320979993536,49.53728000009505,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,2,40.61301199999434,40.89234070000202,48.411037999812834,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,2,38.1144719999611,38.630293790001815,46.012001000235614,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,2,39.78151599994817,40.084013750024496,47.785902000214264,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,2,39.3031090002296,39.545080110001436,45.89381799996772,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,2,38.2204070001535,38.4808681100003,45.07998700000826,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,2,37.57876999998189,37.860078259977854,44.03977100037082,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,4,362.8179879997333,364.73920824002107,440.37423700001455,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,4,199.30475799992564,200.78819303998444,250.27540000019144,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,4,139.69443999985742,142.70040425000388,173.59962800037465,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,4,109.5979379997516,110.42516160000105,140.11178100008692,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,4,93.70420200002627,94.20392384000479,117.7108780002527,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,4,81.64289799969993,82.4752720999868,101.80004299991197,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,4,73.74276400014423,74.27872580000894,90.69278800006941,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,4,66.1836559997937,66.87928429001204,85.91832499996599,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,4,65.15625100018951,65.63401757999145,84.00863799988656,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,4,61.430102000031184,61.96675048000998,78.66584700013846,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,4,59.11327500007246,59.55671688998336,73.66769999998724,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,4,55.17416600014258,55.79231291999804,72.06369400000767,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,4,56.6577149998011,57.83960022998599,70.98507499995321,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,4,55.284274999849,55.66613796001093,70.19930999967983,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,4,53.30000799995105,54.06700846000149,66.58699900026477,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,4,51.576203999957215,52.041595489995416,64.4464270003482,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,8,707.4806489999901,733.9932722499816,858.0169460001343,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,8,376.640177000354,389.0379007500087,471.33536299998013,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,8,259.4221250001283,270.5988496200007,329.3975080000564,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,8,198.65976899973248,200.11670290999973,248.96153600002435,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,8,165.8274530000199,172.94404262000626,210.43934399995123,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,8,142.60211000009804,148.9721843999996,183.92939899968042,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,8,126.24395300008473,132.94370793999406,161.53153699997347,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,8,113.33819800029232,119.4570056900011,145.2783160002582,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,8,109.6299870000621,116.12905263000357,141.05130899997675,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,8,101.72752100015714,106.8862597999896,125.47064099999261,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,8,95.83165699996243,97.38195690998054,118.53724499997043,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,8,89.73802800028352,94.9924418600267,116.25105899975097,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,8,90.49555100000362,95.60934172997804,112.52260699984618,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,8,86.40348599965364,90.14383423000709,108.20417600007204,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,8,82.99963399986154,86.75852182001108,108.58062000033897,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,8,79.58294299987756,80.79528484998264,99.86394799989284,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,16,1424.5959679997213,1494.555703849992,1810.925041000246,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,16,736.3006420000602,762.4187398199956,955.0631689999136,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,16,498.7778280001294,506.38439093000676,643.8930430003893,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,16,381.6213529999004,391.8145647700294,499.9097550003171,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,16,313.2434500003001,326.32069482998304,416.7936300000292,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,16,268.2268620001196,284.24531500003013,360.52540600030625,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,16,236.3531679998232,249.68824938000125,314.94505099999515,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,16,208.80713599990486,218.63148471999466,274.158836999959,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,16,199.3614470002285,212.8847080000196,261.1362679999729,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,16,183.9172290001443,190.84885150999526,237.501028999759,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,16,170.82682899990687,183.4388673700778,225.45950199992149,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,16,159.63018599995848,171.60112606996336,215.03661099995952,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,16,157.21495100024185,167.74383995996686,209.1477769999983,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,16,149.54742000008991,161.6318751799372,202.56451299974287,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,16,143.64557200042327,145.61029091995806,193.70668600004137,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,16,136.36394599961932,142.3766400700515,184.90320299952145,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,32,2845.8957869997903,2953.209259090054,3732.968897000319,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,32,1462.6524530003735,1537.278324889994,2024.2537320000338,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,32,987.2811060004096,1069.403042199965,1354.1684969995913,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,32,749.9459649998244,826.4954511399992,1057.154205000188,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,32,614.299468000354,664.4428555399918,854.2555800004266,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,32,523.9609860000201,569.4755852099934,733.9119420003044,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,32,460.42025000042486,493.4972486400602,658.4873090005203,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,32,407.4782089992368,463.7914597999952,581.4853610008868,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,32,382.5180690000707,431.2667140699705,558.6811039993336,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,32,350.76034200028516,371.1199253199811,497.0606910001152,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,32,326.42020500043145,358.05034814000464,494.0941280001425,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,32,304.43403600020247,321.8729826800245,440.437149999525,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,32,297.16840499986574,312.9978576599751,427.6465499997357,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,32,282.20807900015643,332.894628200047,408.6352780004745,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,32,268.33402899956127,281.4635196999825,390.3037370000675,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,32,255.92361300004995,278.0604887500158,373.16627600012,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,64,5702.377775000059,5887.064018100018,7966.656694999983,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,64,2911.81026599952,3103.8463661900096,4268.508070999815,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,64,1959.8757610001485,2073.7061932899633,2876.99356200028,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,64,1489.5328369993877,1862.8790689299967,2202.0080960000996,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,64,1222.38359900075,1272.4725453800784,1804.9012139999832,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,64,1043.7361160002183,1065.4477536100057,1550.720657999591,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,64,916.4625319999686,1020.6183817900092,1362.2604699994554,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,64,812.1158800004196,967.7347838499827,1208.6735590000899,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,64,755.6944640000438,782.7955046900297,1124.7051720001764,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,64,696.671523999612,836.9319255599567,1130.981477000205,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,64,646.7893240005651,666.1348661099237,972.2568240003966,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,64,604.015075999996,679.3289011800334,1000.6415380003091,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,64,585.8690510012821,616.9437754399951,884.2311889993653,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,64,555.2290710002126,647.6553768500162,942.3619419994793,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,64,529.0732889989158,713.4180805099822,898.5346640001808,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,64,504.9559630006115,603.6510537399772,839.3787870008964,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,128,11397.032588998627,11924.579065849994,16651.15280399914,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,128,5837.286777999907,6211.482000900105,8769.180130000677,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,128,3921.97027399925,4451.501048950031,6003.050231000088,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,128,2962.927603000935,3003.3217869200053,4598.1003630004125,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,128,2443.373950000023,2852.777645909973,3810.196387999895,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,128,2079.4848349996755,2256.2411564699505,3235.950365999088,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,128,1834.7601120003674,1944.904529409996,2866.4042519994837,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,128,1624.6076869992976,1755.8633719300815,2554.9246390000917,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,128,1518.6744579987135,1690.3337200899477,2477.3779649985954,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,128,1394.981450999694,1421.2083574601093,2191.0672270005307,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,128,1297.5478779990226,1400.002076980163,2058.972608001568,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,128,1210.7579870007612,1352.0198262698796,1929.22545699912,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,128,1172.853223999482,1280.4167813702043,1911.2287560001278,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,128,1113.4121230006713,1289.4922793099977,1793.110638998769,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,128,1063.2428799999616,1248.1456923498808,1722.2034070000518,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,128,1014.9550890000683,1032.4565189300847,1641.1398660002305,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,256,25307.833319000565,28828.07795184004,34619.182886999624,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,256,13438.663777997135,16129.856306220208,18160.43642600198,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,256,8702.186875001644,11060.215585259903,12564.87198800096,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,256,6812.736080999457,8556.619239750144,9686.387842997647,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,256,5552.09879999893,6885.520408650045,8188.513655000861,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,256,4699.159463001706,6135.753824290223,6962.558499999432,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,256,4045.216110000183,4489.707972849901,6042.004110000562,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,256,4341.874587000348,5062.280077220057,5506.881967998197,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,256,3365.6792330002645,3791.541831240065,5045.648438997887,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,256,3744.698664002499,4354.788091889968,4919.009566001478,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,256,3679.2620129999705,4199.139962369991,4558.255215997633,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,256,3147.833464998257,3799.5344905998354,4222.124165000423,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,256,2619.884551000723,3077.215234850046,4022.712442001648,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,256,2491.6883320001944,3329.704451280086,3970.0042289987323,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,256,3106.0955240027397,3620.5170344200815,3807.2665790023166,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,256,2284.1787210018083,2777.7586898999652,3573.9446510015114,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,512,68285.97681199972,70489.63140618031,70938.06001800112,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,512,36875.026485999115,37500.43322425983,37562.215498001024,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,512,25506.371306997607,25736.24169448005,25772.156254999572,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,512,19904.98054499767,19912.795867950044,19953.427330998238,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,512,16176.483682000253,16507.21571754002,16550.683307003055,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,512,13952.264532999834,14209.264092460216,14260.39167399722,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,512,12452.343620003376,12596.708249809963,12633.331924997037,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,512,11153.3927950004,11276.298921039925,11292.392082999868,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,512,10478.083786998468,10520.287902429918,10532.066113999463,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,512,9470.379254002182,9669.4220949601,9757.267403001606,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,512,8907.381009994424,9049.542872360325,9126.30924500263,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,512,8528.814958997827,8620.293006359716,8636.43353599764,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,512,8290.312616001756,8378.202605600236,8390.39262499864,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,512,7739.942890002567,7929.321030780047,7953.2320739963325,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,512,7568.381095996301,7727.365389769402,7746.479589004593,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,512,7300.574690998474,7397.742572499919,7436.178089999885,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,1024,141489.43156500172,142446.36983488075,142995.8290240029,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,2,1024,74670.19067599904,75097.98169336849,75363.50407700229,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,3,1024,51615.9772730025,51811.562434680236,51853.06438100815,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,1024,39505.050981999375,39923.179720080225,40097.798591988976,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,5,1024,32814.7054459987,33021.20191125985,33147.49528000539,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,6,1024,28274.427429001662,28469.865265540575,28608.926050001173,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,7,1024,25061.599717999343,25187.403143469564,25317.807002997142,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,8,1024,22539.816561999032,22653.3051626799,22737.414445989998,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,9,1024,20776.439619992743,20912.951803740143,21061.39590400562,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,10,1024,19485.09206599556,19511.052950309968,19586.72787800606,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,11,1024,18216.74791999976,18321.54172394119,18389.270021987613,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,12,1024,17057.370421011,17148.69336648073,17357.97400699812,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,13,1024,16664.840641009505,16760.306428049807,16833.035226998618,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,14,1024,15778.400244002114,16002.055918780097,16135.728157998528,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,15,1024,15267.791392005165,15384.037128780328,15493.094276011107,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,16,1024,14730.644234994543,14971.315403129993,15057.495500004734,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,1,61.917153012473136,62.878801369224675,90.2403840154875,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,1,35.20564499194734,35.85729921993334,50.62528600683436,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,1,26.79682700545527,27.294259438931476,36.99312699609436,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,1,21.815637010149658,22.37023701891303,30.216401995858178,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,1,21.21076700859703,21.607422980014235,31.87662299023941,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,1,18.641663977177814,18.907812380348332,28.283632011152804,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,1,17.693884001346305,17.95465671690181,24.824697989970446,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,1,16.449968999950215,16.83020773140015,26.64092101622373,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,1,18.049215024802834,18.296756708878092,27.373176999390125,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,1,17.2384720062837,17.546096790465526,26.282970007741824,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,1,16.77434699377045,17.027518669492565,24.644608987728134,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,1,15.739788010250777,15.871981398086064,16.053095983806998,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,1,17.05139401019551,17.293464479444083,28.652534005232155,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,1,16.895643988391384,17.198248432250693,29.025454976363108,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,1,16.82836699183099,17.0855420109001,25.16002199263312,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,1,17.01365102780983,17.306969522906,29.145519976736978,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,2,109.69106599804945,110.59795414010296,113.01411502063274,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,2,59.288541990099475,60.361008178733755,76.10541200847365,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,2,44.53382300562225,45.197006790258456,59.00856200605631,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,2,35.379200999159366,36.25237150961766,51.3629189808853,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,2,34.683411999139935,35.24745838105446,49.324563005939126,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,2,30.01097499509342,30.521987050306052,44.827450008597225,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,2,28.00436201505363,28.545955111039802,39.78002001531422,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,2,24.765046022366732,25.66136885958258,40.11550100403838,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,2,26.66618101648055,27.297238138853572,43.68066502502188,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,2,25.00050701200962,25.495586828910746,35.439321014564484,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,2,24.3650880001951,24.889303139643744,42.451326007721946,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,2,22.58294602506794,23.12313244154211,41.7560120113194,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,2,23.697105003520846,24.229471018188633,41.59459500806406,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,2,23.015095997834578,23.617114608641714,43.274757015751675,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,2,22.39397697849199,22.70700672030216,38.25522298575379,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,2,21.662245999323204,21.959271697269287,36.69281100155786,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,4,206.5567999961786,208.28760469827102,216.91826000460424,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,4,108.36678597843274,110.13822049921146,128.23202498839237,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,4,79.12088601733558,80.11853644798975,96.87843298888765,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,4,61.25989501015283,62.66817486786749,78.22404097532853,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,4,58.249344991054386,59.1472584506846,75.24591297260486,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,4,49.75774898775853,50.5554238287732,66.03238798561506,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,4,44.80011301347986,45.38954611052759,58.382209012052044,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,4,40.00094401999377,40.7016627091798,53.31405100878328,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,4,41.96890498860739,42.64236837887438,61.83219200465828,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,4,38.90343298553489,39.267624671338126,57.34873400069773,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,4,37.50136899179779,37.95880542922532,50.84326898213476,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,4,34.799380984622985,35.183043968863785,45.82164698513225,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,4,35.819048003759235,36.31574842147529,56.40295997727662,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,4,34.5205640187487,34.923956210841425,56.395794003037736,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,4,33.37744501186535,33.94091098016361,56.31393799558282,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,4,31.97430001455359,32.542264711810276,49.616734992014244,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,8,428.69323599734344,431.67563851893647,436.92730701877736,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,8,210.25453897891566,213.1786712500616,236.52174099697731,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,8,160.3424870118033,162.28191560017876,180.2469359827228,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,8,114.96287398040295,117.12086586048827,134.45037699420936,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,8,106.6331909969449,107.37590808072127,119.29245598730631,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,8,90.9451560000889,92.65383001067676,111.7301520134788,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,8,80.48324499395676,81.72253799100872,97.27453099912964,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,8,76.27991598565131,77.81249460036634,94.20966700417921,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,8,72.23401701776311,73.2579805504065,92.5627280084882,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,8,66.85027098865248,67.51083462993847,79.76104598492384,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,8,62.58800197974779,63.37940087891184,81.48460800293833,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,8,57.80458799563348,58.464217241853476,73.43760199728422,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,8,58.73656499898061,59.57334360049572,84.31629400001839,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,8,60.242365987505764,60.820139630232006,83.55282701086253,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,8,57.9733960039448,58.89966562826885,80.89889999246225,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,8,50.408406008500606,51.09787613037042,68.65680898772553,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,16,850.3368750098161,853.6919185708393,858.2319089910015,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,16,436.2547229975462,446.07715249905596,473.41696501825936,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,16,307.90651598363183,310.1147783410852,327.06828400841914,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,16,235.74533601640724,239.69073080050293,259.55299599445425,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,16,213.66216099704616,215.38954438146902,231.25919100129977,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,16,181.7020290181972,183.95751764735905,201.00446499418467,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,16,159.4453989819158,164.18391936982516,177.9889260069467,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,16,140.50863799639046,144.80280099232914,164.81796398875304,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,16,140.24984699790366,141.65780968149193,160.46000400092453,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,16,128.8703200116288,130.23767944105202,148.62215900211595,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,16,119.64588100090623,121.11063517921139,140.75463198241778,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,16,111.74982899683528,113.37239650834817,133.61370100756176,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,16,110.82900300971232,112.34167415328557,134.4143190071918,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,16,105.1799819979351,106.7109473812161,128.7638010107912,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,16,99.54357199603692,102.2890068902052,128.56201597605832,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,16,94.39258498605341,95.9909804299241,119.28328598150983,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,32,1851.8219600082375,1889.8359820380574,1901.3791609904729,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,32,954.5729100063909,970.6250157018076,994.7761560033541,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,32,675.0084180093836,690.3756372991484,709.2085210024379,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,32,523.1846279930323,531.8383655013167,551.7138509894721,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,32,467.489492992172,477.5882474597893,495.2336309943348,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,32,397.88775899796747,406.4011910496629,421.6261300025508,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,32,350.95521999755874,358.7394750287058,373.66946297697723,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,32,297.47100500389934,300.7643296784954,318.37216700660065,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,32,306.31284599076025,313.8575747417053,331.76199698937126,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,32,264.49866697657853,272.6770714702434,290.44437198899686,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,32,260.91486497898586,267.9199303587666,287.3611469985917,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,32,237.766107020434,246.71447670989437,263.81735000177287,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,32,233.1764280097559,235.84218637057347,257.1643349947408,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,32,227.4384800111875,234.36957724916283,253.91642298200168,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,32,218.95116500672884,224.28073604998644,248.58250899706036,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,32,207.03115698415786,212.78757610882167,238.7292939820327,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,64,3928.898958984064,4084.1390235596914,4204.515719990013,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,64,2179.2810120095965,2196.456970149593,2222.689955990063,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,64,1422.1317369956523,1478.4571114793653,1517.3968940216582,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,64,1092.4991550273262,1133.4751650801627,1173.7986390071455,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,64,978.3925919909962,1008.0424612187197,1040.8983019879088,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,64,907.7020260156132,917.1767757079215,932.1927460259758,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,64,741.8878720200155,805.7166393392254,822.9313099873252,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,64,653.8541020127013,685.527299719979,714.4264259841293,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,64,693.9664680103306,700.4662192615797,718.0522699782159,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,64,632.3523790051695,641.8198229488917,658.9254539867397,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,64,547.429555997951,564.5477440994,587.4447159876581,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,64,510.10035097715445,527.142838248983,551.9544560229406,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,64,505.8820830017794,524.1420654396643,551.290584000526,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,64,520.2153499994893,531.675236831943,549.8657200078014,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,64,460.53443697746843,482.1912790098577,512.7388529945165,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,64,438.40661202557385,455.3797968098661,482.8384190041106,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,128,9071.278699993854,9115.957228558254,9154.831313004252,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,128,4684.740970988059,4729.486559439101,4809.013327991124,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,128,3342.104429990286,3353.0202642496442,3380.615076981485,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,128,2486.7146559990942,2497.6097844494507,2525.403923005797,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,128,2303.872065007454,2312.6629204602796,2341.3948900124524,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,128,1983.7930819776375,1992.3149217592436,2011.4630819880404,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,128,1733.1257309997454,1740.857364211406,1760.4142200143542,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,128,1545.1840340101626,1555.5521430476801,1573.2258500065655,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,128,1463.9339169953018,1490.9810795311932,1534.7290030040313,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,128,1382.1478940080851,1396.3039879786083,1409.3401660211384,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,128,1286.6299000161234,1293.4766268913518,1316.2721599801444,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,128,1209.5475349924527,1215.9917000398855,1230.6232940172777,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,128,1191.3001789944246,1213.465889878571,1241.4026180049405,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,128,1142.7343190007377,1150.91135966999,1172.756860993104,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,128,1095.266160002211,1105.4001327091828,1126.9718749972526,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,128,1053.0187970143743,1063.581555331184,1083.7161829986144,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,256,18987.133725982858,19022.45286212099,19079.38385399757,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,256,9591.022793989396,9622.655683118792,9679.754638986196,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,256,6875.8359769999515,6893.119508888631,6934.773357002996,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,256,5270.646346005378,5291.153714338725,5323.679474997334,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,256,4717.686912976205,4744.033609058824,4799.002904997906,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,256,4090.6613770057447,4101.560384639597,4131.930265983101,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,256,3599.426022992702,3619.2891241790494,3639.829808991635,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,256,3230.122255976312,3243.231172610249,3278.6448819970246,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,256,3198.3520099893212,3216.4415196413756,3242.254654003773,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,256,2787.542611011304,2797.712347981578,2830.438780016266,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,256,2596.121681999648,2604.9480571999447,2620.045565010514,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,256,2431.238093005959,2442.5212759990245,2467.340889008483,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,256,2407.876709010452,2419.144253489212,2441.2781709979754,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,256,2293.386004981585,2304.354862959881,2325.7465369824786,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,256,2333.616827003425,2350.4916136193788,2374.9621929891873,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,256,2266.078857006505,2280.162790142349,2304.8024759918917,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,512,39141.94277697243,39255.0233466996,39306.83744998532,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,512,20774.268364009913,20856.880169229116,20984.596827998757,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,512,14476.488456013612,14549.769298910105,14616.244084987557,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,512,11266.305714991177,11303.459076258587,11358.473155996762,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,512,10187.685248005437,10218.275758410746,10256.509169004858,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,512,8760.207512008492,8782.762003799435,8809.962041996187,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,512,7721.3126689894125,7742.660619578091,7778.02211602102,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,512,6849.983652005903,6873.600508571835,6931.751113006612,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,512,6644.877348007867,6669.804430619406,6715.113334998023,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,512,5957.225229009055,5998.079991611303,6061.057766986778,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,512,5602.633450005669,5625.346366449667,5682.387359003769,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,512,5371.3175560114905,5390.62165452895,5450.925846002065,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,512,5345.71074298583,5379.09636144992,5455.147417989792,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,512,4950.024656980531,4983.044356899918,5025.3472890181,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,512,4743.49610999343,4779.6384520913125,4826.664966996759,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,512,4576.149640983203,4605.59352944023,4635.936803999357,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,1024,80464.56421000767,80573.84406619851,80623.42308298685,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,1024,42020.218755991664,42169.65627513942,42434.52086299658,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,3,1024,29841.7619690008,29983.007973139174,30228.710074996343,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,4,1024,23166.761412023334,23276.405916279473,23437.12735999725,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,5,1024,20483.839402993908,20575.6180644306,20699.813437007833,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,6,1024,17646.90567800426,17712.63554370962,17801.802809000947,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,7,1024,15564.210051001282,15628.643417460262,15711.760406993562,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,8,1024,13849.743226979626,13890.179085590644,13955.713664006907,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,9,1024,13374.41739399219,13429.642296880775,13503.418968990445,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,10,1024,12371.667742001591,12417.16602059023,12501.094946986996,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,11,1024,11577.30904701748,11616.569403929752,11669.746376981493,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,12,1024,10805.824770010076,10852.043895169627,10908.500472985907,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,13,1024,10741.588850010885,10814.429781828658,10894.655740994494,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,14,1024,10214.365797000937,10267.344098589674,10350.397315982264,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,15,1024,9826.599874009844,9869.652724839689,9927.958982007112,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,16,1024,9454.861717007589,9498.714421009063,9575.014114991063,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,1,61.01520301308483,61.858146481681615,68.41088196961209,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,1,40.16499000135809,44.10159475868568,150.03117499873042,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,1,28.573004994541407,29.334192592650652,41.037478018552065,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,1,24.09952599555254,24.84635369386524,48.99821797152981,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,1,20.97399497870356,21.748252614052035,42.42050199536607,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,1,19.393916008993983,20.11817796039395,50.19107600674033,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,1,18.002051976509392,18.93397666804958,45.867196982726455,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,1,17.528665019199252,18.380958976922557,55.25159300304949,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,1,17.99451099941507,18.72855972906109,52.9141389997676,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,1,17.788590979762375,18.50283729378134,60.21111598238349,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,1,16.939197026658803,18.08465063746553,77.89490499999374,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,1,16.457751975394785,17.126817513490096,43.00179204437882,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,1,16.346356947906315,17.371268966817297,67.54035101039335,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,1,16.877590969670564,34.85724352940451,431.33799196220934,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,1,16.647815995384008,17.8999528195709,82.47326099080965,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,1,16.516841016709805,28.43701624078676,536.4915099926293,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,2,106.712331995368,107.39312046964187,110.28669500956312,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,2,61.52812100481242,66.2136927206302,194.77984501281753,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,2,46.89741297625005,48.29350624117069,62.30446900008246,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,2,38.141946017276496,39.48915473127272,87.57681399583817,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,2,34.66555796330795,35.6158347777091,56.1960989725776,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,2,30.97102598985657,32.21708068798762,65.50971098477021,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,2,27.984031999949366,29.16201730375178,75.68434998393059,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,2,26.683636009693146,27.868299809633754,63.66973300464451,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,2,26.979455957189202,28.188347570830956,70.4735970357433,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,2,26.04199800407514,27.16238153167069,74.88418201683089,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,2,24.735259998124093,26.05107035022229,86.61683602258563,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,2,23.034509969875216,24.27617773239035,105.72396399220452,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,2,22.24072301760316,23.57693109079264,97.66297601163387,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,2,21.58303401665762,22.931240447214805,89.58303998224437,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,2,21.109780005645007,22.61935452988837,102.06400300376117,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,2,21.413578011561185,22.977384179248475,75.95170597778633,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,4,202.37950200680643,204.1707346594194,206.63628296460956,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,4,111.61634000018239,116.36194588034414,212.70927600562572,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,4,82.2308260248974,85.5621551576769,170.5069590243511,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,4,61.44573801429942,63.637417139252655,114.80697902152315,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,4,57.05012701218948,58.281274462351575,93.4412389760837,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,4,47.484298003837466,48.75919567246456,81.02175098611042,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,4,45.209109026473016,46.588352036778815,107.43142600404099,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,4,41.892075969371945,43.95839864038862,79.67690099030733,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,4,41.2346119992435,42.7731595817022,89.24166503129527,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,4,39.56510702846572,40.91505869932007,94.71991000464186,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,4,37.54808200756088,39.33509886148386,90.86534398375079,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,4,35.22493498167023,36.97177596157417,128.18295799661428,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,4,33.60132500529289,35.03793595766183,92.30302600190043,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,4,32.59283100487664,34.148157017771155,94.01413099840283,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,4,31.691931013483554,33.34368606621865,138.8808119809255,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,4,31.095982005354017,33.343626473797485,125.7907340186648,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,8,401.15907503059134,404.51010927848984,406.57504997216165,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,8,213.7729519745335,219.15020718064625,263.5726079461165,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,8,149.12703295703977,152.64584349934012,179.34889299795032,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,8,113.64357505226508,115.90681534726173,192.53725197631866,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,8,100.29068402945995,104.24299095990136,149.08155798912048,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,8,85.70057904580608,88.61529946210794,112.75815201224759,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,8,83.68779998272657,86.69217186514288,155.19899502396584,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,8,66.4158959989436,68.77747964696027,117.5315379514359,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,8,70.26835100259632,73.39458929083776,127.43268394842744,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,8,66.40529300784692,68.12447306700051,134.1190249659121,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,8,65.58323802892119,68.33318096294533,105.00247101299465,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,8,58.454559999518096,61.91377125738654,130.55570097640157,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,8,54.496860946528614,57.11762385093607,163.85691799223423,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,8,55.093522008974105,57.370384079404175,125.57277997257188,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,8,54.08530100248754,55.88327003293671,94.00513500440866,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,8,48.75198903027922,51.08163315919228,122.56801902549341,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,16,839.3470600130968,843.4017722273711,846.5907859499566,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,16,438.52031003916636,445.9253506216919,481.41825204947963,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,16,302.3716739844531,307.67977650859393,328.47859704634175,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,16,227.49169898452237,233.37869885901455,262.5866829766892,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,16,195.4121270100586,199.0322119911434,227.05675702309236,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,16,167.87607403239235,173.12663460965268,202.1653460105881,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,16,148.23942695511505,153.64489997387864,229.5354870148003,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,16,129.22312796581537,133.24066644185223,162.79564297292382,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,16,128.51494795177132,131.1377405631356,168.41957700671628,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,16,120.94355496810749,124.08570481697097,160.15486099058762,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,16,110.63963797641918,112.03083442756906,143.1868729996495,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,16,104.7244889778085,107.95245280663949,142.9601110285148,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,16,97.34202502295375,101.59584370150696,174.67779701109976,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,16,92.53178199287504,96.12937754020095,140.08911699056625,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,16,89.99406802468002,93.68922444758937,144.94794001802802,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,16,82.60101301129907,85.96431035199203,124.57187299150974,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,32,1832.5932470033877,1862.0451239228714,1881.5986599656753,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,32,923.5912630101666,935.28787194693,970.9996040328406,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,32,657.4544729664922,670.7093873404665,697.3709939629771,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,32,493.0039550526999,520.3823358821683,555.8682050323114,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,32,426.9934539915994,440.02901642990764,476.0997939738445,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,32,371.88268202589825,383.022732938407,406.11240500584245,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,32,325.08590299403295,338.97738796600606,417.1924099791795,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,32,292.1063260291703,304.2582032404607,330.4555589566007,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,32,281.93132899468765,291.45133037061896,324.033186014276,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,32,258.4919320070185,265.3518385399366,293.7650000094436,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,32,242.59804002940655,250.65726438013368,293.7028320156969,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,32,224.5795140042901,236.39396699960344,266.1100890254602,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,32,204.77678498718888,220.9685890597757,257.91553704766557,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,32,204.1770530049689,213.4747052215971,256.62610901053995,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,32,189.30269504198804,202.6695909089176,250.076733995229,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,32,180.01837603515014,193.09320894011762,218.4846589807421,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,64,4113.455100043211,4171.426478140056,4190.451245987788,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,64,2044.6332690189593,2102.7233464084566,2208.881877013482,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,64,1409.9316369974986,1471.4583997614682,1537.6404330017976,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,64,1082.4983979691751,1131.483527708333,1185.219328966923,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,64,941.2030200473964,1024.5855669787852,1050.676210958045,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,64,832.5132639729418,892.9674690501997,911.6782399942167,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,64,689.0486879856326,779.2554217594443,814.1303160227835,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,64,614.09323499538,669.608085891814,727.89900097996,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,64,600.9641679702327,640.6913917872589,693.4659050311893,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,64,557.9275120398961,592.8261282312451,630.9820610331371,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,64,594.4449679809622,616.7288684565574,675.2612949931063,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,64,488.572936039418,520.9968951728661,555.7983489707112,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,64,525.2263270085678,545.2747843321413,579.992025042884,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,64,441.84595200931653,472.7796106185997,534.5696689910255,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,64,498.442645999603,514.2340326035628,560.7542830402963,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,64,395.25391696952283,418.5677293513436,468.1738929939456,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,128,9017.387499043252,9024.88933695131,9059.342792024836,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,128,4911.961044010241,4931.734693478793,4986.05139303254,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,128,3351.6424690023996,3388.955240440555,3434.441803023219,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,128,2563.9680920285173,2599.6458632848226,2692.600967013277,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,128,2134.0678619453683,2192.6003396260785,2267.320350976661,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,128,1897.3169770324603,1919.1871808323776,1975.365336984396,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,128,1712.7017279854044,1743.8466485822573,1799.9214580049738,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,128,1558.6632989579812,1580.3439370373962,1638.4953189990483,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,128,1514.7144729853608,1532.0700527634472,1627.3059920058586,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,128,1409.0146330418065,1428.647630091873,1476.8217030214146,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,128,1344.517129007727,1358.286489918828,1389.758329023607,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,128,1276.0351540055126,1294.659482461866,1340.0751969893463,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,128,1206.6669309861027,1222.5376179401064,1270.1696239528246,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,128,1148.7196500529535,1165.9472756111063,1202.1731190034188,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,128,1150.790154992137,1167.8815409645904,1224.1104529821314,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,128,1089.5425700000487,1110.8732139092172,1144.7147720027715,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,256,18746.193025028333,18765.279035696876,18786.37699497631,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,256,10168.706554977689,10216.580577773857,10332.582743023522,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,256,6840.318831033073,6911.823680782691,7236.564791994169,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,256,5267.749488004483,5336.131316401297,5447.662609978579,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,256,4523.419727978762,4560.153541081818,4669.78726600064,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,256,3886.062574980315,3954.175901146955,4050.538523006253,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,256,3624.318800983019,3659.5552251586923,3720.079133985564,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,256,3224.6789050404914,3263.013478035573,3321.7508629895747,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,256,3197.107279964257,3226.53541852138,3277.050633041654,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,256,2900.0566320028156,2941.0098497377476,3065.3656810172834,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,256,2857.262486999389,2883.2491918985033,2941.5750490152277,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,256,2607.5390240293927,2660.8886797272135,2718.7615880393423,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,256,2427.8955179615878,2459.163450508495,2529.5522160013206,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,256,2416.776894009672,2450.81751334772,2498.084341001231,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,256,2312.0051499572583,2351.7474723310443,2680.609219998587,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,256,2237.8100539790466,2278.790887448704,2328.779798990581,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,512,39592.010508989915,39681.17938196694,39961.635360028595,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,512,21656.716119032353,21774.00969856826,22110.553858045023,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,512,14539.421474968549,14631.381857498782,14865.008421998937,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,512,11426.982888020575,11464.843463969883,11548.320849018637,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,512,9807.610396994278,9886.097115259618,10025.530317041557,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,512,8708.56774499407,8818.753252104507,9034.401590994094,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,512,7677.2947940044105,7730.553996140952,7801.489241013769,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,512,6780.028556007892,6817.108960746555,6886.841593019199,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,512,6605.3951639914885,6643.142945034197,6839.878816041164,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,512,6537.99878701102,6598.971728256438,6719.233671028633,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,512,6018.447534006555,6116.250433602254,6406.607131997589,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,512,5736.783263972029,5809.242971491767,5868.507691018749,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,512,5422.775444982108,5473.931609890424,5539.456864004023,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,512,5046.1108140298165,5124.342866738443,5232.978062005714,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,512,5045.935609028675,5102.5112160498975,5274.947764002718,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,512,4965.567095961887,5043.618578081951,5168.838820012752,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,1,1024,79778.37723004632,79890.69117837003,79970.06288904231,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,2,1024,43841.034544981085,44170.27025743155,46723.344288999215,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,3,1024,29977.17681399081,30129.00913180667,30492.425777949393,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,4,1024,23573.150193085894,23713.215051986044,24309.81675791554,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,5,1024,20183.313619927503,20254.990555273835,20416.443210910074,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,6,1024,17592.84097305499,17711.12166955252,18257.42379599251,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,7,1024,15521.16656198632,15578.248120395001,15687.777974060737,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,8,1024,14015.46316803433,14197.083318004152,14498.925175983459,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,9,1024,13768.984192982316,13836.399237129372,14111.234219977632,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,10,1024,12909.269297961146,12972.65009659226,13187.970211962238,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,11,1024,12155.60545399785,12208.336330624297,12474.488867912441,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,12,1024,11554.6624410199,11658.752631131792,11917.56156901829,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,13,1024,11026.724679977633,11077.39778444753,11215.079669025727,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,14,1024,10529.164690990001,10677.783592541236,10833.147141034715,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,15,1024,10306.230160989799,10369.099006982287,10449.569971999153,0.0
inception_manual_script,interleave,numactl,torch,default,1,1,16,1024,9888.466984964907,9956.59599118284,10331.077094073407,0.0


==> data/motivation/resnet_latency.csv <==
benchmark,topology,pinning,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
resnet_manual_none,sequential,numactl,default,1,1,1,1,113.12583199469373,138.61306322389282,151.3237759936601,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,1,66.09076797030866,66.6798208624823,82.75854005478323,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,1,47.58226400008425,48.59948454191908,64.74976800382137,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,1,37.870511994697154,39.01852936367504,50.30754202743992,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,1,33.07633602526039,33.46535485761706,45.248807000461966,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,1,29.31388298748061,29.57819276023656,38.14435098320246,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,1,26.796449965331703,27.318073509959504,35.79981200164184,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,1,25.06577898748219,26.786958592711017,40.12390703428537,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,1,26.161335001233965,26.540912811178714,33.915812033228576,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,1,25.027115014381707,25.31352428952232,32.94777905102819,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,1,23.94653600640595,24.30387540778611,31.054908002261072,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,1,23.181327967904508,23.545288264285773,30.100982054136693,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,1,24.063437012955546,26.100326158339158,30.135384004097432,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,1,23.581735033076257,23.908394534955733,30.546691035851836,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,1,23.1793699786067,23.39246906922199,29.38996796729043,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,1,22.6712099974975,22.998048627050593,28.18230597767979,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,2,205.25343500776216,214.18846132990438,265.79407998360693,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,2,115.06515799555928,128.53843775112182,162.77222899952903,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,2,82.84389396430925,91.37900802947115,113.92959899967536,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,2,62.62637599138543,75.85965951671824,88.71246699709445,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,2,52.90946300374344,55.67137333273422,76.39839500188828,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,2,55.4598739836365,57.100721390452236,65.93890197109431,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,2,41.48136998992413,47.14850826014299,59.219930961262435,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,2,37.934013991616666,42.69370936905034,54.67388895340264,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,2,37.701298017054796,44.195077709737234,55.07851403672248,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,2,35.50533903762698,38.891908531077206,49.613598035648465,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,2,34.374621987808496,40.14021410373971,48.48425800446421,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,2,32.0149430190213,35.462533766403794,46.29342700354755,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,2,32.87127602379769,33.360702567733824,45.15005397843197,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,2,31.629971985239536,33.839799723937176,45.202019973658025,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,2,31.90960199572146,39.102785257273354,45.76834599720314,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,2,30.209804011974484,32.72209547809325,44.31326303165406,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,4,395.02323896158487,412.78504448127933,532.7761879889295,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,4,214.21828598249704,228.5378474195022,304.63823600439355,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,4,147.94615400023758,150.6057046802016,213.08057697024196,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,4,115.46515399822965,128.28133776201867,164.11636403063312,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,4,96.69771301560104,97.90533594787121,134.63555398629978,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,4,82.73855497827753,92.9195887298556,119.09126699902117,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,4,75.06347302114591,85.20568652893417,105.7966590160504,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,4,69.07999300165102,72.22097220655996,91.37482597725466,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,4,64.51675301650539,78.29167730116751,91.44062601262704,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,4,60.1383299799636,66.7019790969789,82.1752609917894,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,4,56.914412998594344,63.17917914188001,81.62321103736758,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,4,55.196695029735565,62.17816051852424,75.03146701492369,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,4,54.65820099925622,61.38083498983178,75.74514398584142,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,4,54.59046404575929,56.47802829393186,72.87015800829977,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,4,57.86028801230714,60.063012891914696,70.92367904260755,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,4,47.63599002035335,55.323020461946726,69.01985098375008,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,8,778.2260620151646,839.1638111998327,1099.7904550167732,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,8,420.4021629993804,587.7028585394146,641.4079139940441,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,8,283.9055240037851,353.1829066312639,422.78904002159834,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,8,217.85844396799803,238.42710669327062,325.67654497688636,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,8,184.5887119998224,232.9033663321752,282.26765897125006,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,8,161.50927497074008,179.10143872257322,254.47337399236858,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,8,145.89522097958252,157.04193678160664,203.0700179748237,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,8,127.54760298412293,143.62450918881223,196.48001698078588,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,8,122.5927309715189,124.28684427111875,175.0871220137924,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,8,114.97662996407598,132.31165197794326,175.43892899993807,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,8,108.54067601030692,119.33303901867475,168.1271480047144,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,8,101.8591889878735,112.61658064380754,158.81699399324134,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,8,100.29968002345413,116.4055917476071,159.1312059899792,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,8,96.44681197823957,107.05437348922715,136.6387419984676,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,8,92.68197003984824,110.62242221494671,160.87566001806408,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,8,89.7647290257737,102.87358728703111,143.30817601876333,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,16,1627.7108159847558,1825.394918161328,2572.3938990267925,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,16,832.0966010214761,899.6627102047205,1343.1124429916963,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,16,559.0917440131307,615.8396110526519,935.9817090444267,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,16,442.4539679894224,704.0701895818347,756.8095829919912,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,16,362.2528470004909,403.91094867896754,616.6030039894395,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,16,317.5866650417447,357.1138247172348,544.9813809827901,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,16,287.00271603884175,415.5203243182041,499.8196419910528,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,16,250.6672950112261,295.8742623409489,471.63397300755605,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,16,240.81373604713008,273.2606299011968,434.869255986996,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,16,224.97837198898196,281.57339690136723,419.67268800362945,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,16,213.0504649830982,247.60849740938284,405.06753302179277,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,16,200.63525397563353,220.52840861026198,339.42268398823217,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,16,197.227849974297,223.98202943673823,344.961085007526,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,16,188.59723903005943,228.11188629013486,347.1259159850888,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,16,182.96901101712137,248.07810192345642,364.6054639830254,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,16,175.3712040372193,272.423269879655,352.60234196903184,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,32,3263.494669983629,3790.3030883840984,5404.547292971984,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,32,1673.049841017928,1894.2134481313406,2858.1591120455414,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,32,1258.1212960067205,1671.1830583692063,1969.9879350373521,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,32,846.3730390067212,932.9320139682386,1514.8174699861556,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,32,713.7154520023614,875.083539003972,1276.1340460274369,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,32,642.2641040408053,787.3419689998263,1124.5259589632042,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,32,613.5546279838309,774.8127932369243,988.1257230299525,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,32,502.9418310150504,566.6651627304964,922.3388719838113,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,32,484.0370729798451,611.2046916154213,843.7955090194009,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,32,442.9301670170389,520.8961901982548,791.1980139906518,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,32,422.2337279934436,557.5861780380365,784.9793360219337,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,32,415.37490696646273,481.1784468218684,695.0591310160235,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,32,416.807968984358,536.5742265299195,677.6630189851858,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,32,403.89219304779544,452.195757064037,649.8733310145326,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,32,366.22172000352293,470.84147158195265,671.7584960279055,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,32,406.41778497956693,432.22024652175605,631.7356829531491,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,64,7003.563722944818,7902.863416922628,11673.64201595774,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,64,3774.6932830195874,4789.452741977875,6223.571509995963,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,64,2490.6758710276335,3808.9160456426907,4330.086463014595,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,64,2451.519588998053,3129.43089022825,3362.1433309745044,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,64,1470.257323991973,2415.7890267920448,2865.240362996701,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,64,1590.984188951552,1955.5699390085647,2424.3720209924504,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,64,1454.7780569992028,1950.2136017987505,2205.2327819983475,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,64,1311.2742099910975,1818.0817383894464,2003.5940810339525,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,64,997.5367109873332,1372.4383464624407,1915.0354389566928,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,64,1075.170875992626,1418.9592531957896,1771.6717319563031,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,64,1042.106869048439,1354.5843618665822,1662.6533989910968,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,64,989.1395160229877,1324.7512553376146,1570.113243011292,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,64,842.2152699786238,1163.7874372513033,1497.168839967344,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,64,791.7001770110801,1090.834027856472,1507.6691780122928,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,64,887.2145159984939,1187.0523825008422,1477.820141997654,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,64,1016.8011019704863,1331.8376574880676,1441.6473439778201,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,128,23226.753171999007,24014.301298268256,24124.325715005398,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,128,12415.949477988761,12721.971954295295,12773.755008995067,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,128,8594.312585017178,8832.800744728884,8860.980944999028,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,128,6663.576266961172,6893.581406897865,6915.083741012495,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,128,5754.026278969832,5766.511623375118,5772.9594859993085,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,128,4907.562094042078,5063.772016020375,5083.289411966689,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,128,4406.384787987918,4555.210365246749,4579.0268469718285,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,128,3967.0339939766563,4056.018874509027,4078.6460040253587,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,128,3688.295930973254,3828.60455475864,3857.109559001401,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,128,3518.421452958137,3597.1932438592194,3616.40742700547,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,128,3352.1032049902715,3423.189294267213,3437.3420979827642,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,128,3145.5435109674,3221.5115367394174,3242.9382109548897,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,128,3053.4934930037707,3153.3949189801933,3170.87268299656,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,128,2966.189544007648,3074.3532248289557,3101.320132962428,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,128,2856.0015090042725,2964.7890667046886,2981.1694709933363,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,128,2826.754155976232,2883.9608570409473,2900.476848008111,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,256,48076.96815195959,48430.45748884266,48532.28688897798,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,256,25777.48753898777,25799.604866859154,25859.954168030526,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,256,17758.29825096298,17767.96722018975,17797.701572999358,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,256,13796.247814025264,13905.991462321836,13931.5292800311,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,256,11671.459704986773,11762.687904327177,11782.411274965852,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,256,10226.80807299912,10284.29642651754,10306.319237977732,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,256,9231.441786978394,9240.01937072142,9252.437707036734,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,256,8222.72120998241,8233.248593129683,8255.202198051848,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,256,7763.2943270145915,7771.890053706011,7783.066114003304,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,256,7165.673357027117,7276.390015800134,7292.000136978459,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,256,6835.375275986735,6887.483655370306,6917.924165027216,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,256,6443.853886972647,6479.293306480395,6493.318171007559,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,256,6325.250651978422,6371.644505318836,6392.774102976546,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,256,6124.795523995999,6168.294002849143,6179.7685559722595,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,256,5977.935269998852,6004.1086747834925,6032.914148003329,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,256,5878.014711954165,5926.106948403176,5939.233863027766,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,512,96833.42010399792,96875.82194564224,97024.27614899352,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,512,51550.70388299646,51599.44851423148,51703.55537900468,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,512,35691.71754398849,35721.36789470271,35775.28331702342,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,512,27887.316790001933,27915.330648532836,27973.10240799561,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,512,23438.739712990355,23465.45081941993,23518.415732018184,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,512,20680.35358999623,20699.349505244172,20735.274688049685,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,512,18428.30726999091,18439.98148149927,18454.0395620279,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,512,16430.091721005738,16443.045551038813,16471.58611298073,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,512,15590.189397044014,15608.580301750917,15625.072583032306,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,512,14575.451286975294,14585.825326738995,14600.292304996401,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,512,13904.538118978962,13917.582030559424,13929.70365198562,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,512,12990.285701991525,12998.093721963232,13009.526811016258,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,512,12787.549918983132,12797.424549829448,12818.560121988412,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,512,12363.857046992052,12375.010085450485,12382.675850996748,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,512,11970.055644982494,11979.992913858732,11993.251128005795,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,512,11674.384182028007,11683.8143278606,11704.712508013472,0.0
resnet_manual_none,sequential,numactl,default,1,1,1,1024,196563.84213001002,196628.90694064728,196771.53043897124,0.0
resnet_manual_none,sequential,numactl,default,1,1,2,1024,104328.18342698738,104361.4699824882,104430.20339100622,0.0
resnet_manual_none,sequential,numactl,default,1,1,3,1024,72284.83871300705,72344.51232441294,72418.35550399264,0.0
resnet_manual_none,sequential,numactl,default,1,1,4,1024,56365.617159055546,56384.52885775885,56420.04972003633,0.0
resnet_manual_none,sequential,numactl,default,1,1,5,1024,47610.888851981144,47641.35403335909,47673.967409995385,0.0
resnet_manual_none,sequential,numactl,default,1,1,6,1024,41295.30984500889,41312.71057334205,41329.68324003741,0.0
resnet_manual_none,sequential,numactl,default,1,1,7,1024,37244.40840998432,37289.93180038,37328.19766801549,0.0
resnet_manual_none,sequential,numactl,default,1,1,8,1024,33077.31111999601,33096.31899540953,33127.71122500999,0.0
resnet_manual_none,sequential,numactl,default,1,1,9,1024,31195.633771945722,31207.189785385854,31231.560503016226,0.0
resnet_manual_none,sequential,numactl,default,1,1,10,1024,29423.594883992337,29444.821162074804,29470.04740597913,0.0
resnet_manual_none,sequential,numactl,default,1,1,11,1024,27795.060622040182,27817.69597817678,27840.59213398723,0.0
resnet_manual_none,sequential,numactl,default,1,1,12,1024,26206.59862103639,26242.395178739098,26268.871231994126,0.0
resnet_manual_none,sequential,numactl,default,1,1,13,1024,25763.3365719812,25774.249743118417,25793.268061999697,0.0
resnet_manual_none,sequential,numactl,default,1,1,14,1024,25026.153023005463,25066.474142511142,25085.752445971593,0.0
resnet_manual_none,sequential,numactl,default,1,1,15,1024,24264.223773032427,24279.48846634128,24311.184711987153,0.0
resnet_manual_none,sequential,numactl,default,1,1,16,1024,23529.821563046426,23550.11822078086,23569.709237955976,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,1,59.07979699986754,59.65817127995251,62.388975005887914,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,1,31.36849099973915,32.031444660024135,42.682020997744985,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,1,23.32686799491057,23.54607321016374,35.16698099701898,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,1,18.190071001299657,18.578570680037956,28.187798998260405,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,1,17.60208599444013,17.823275619812193,25.872870995954145,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,1,15.082210993568879,15.253234249830712,22.825532003480475,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,1,13.758638000581414,14.043860380334081,21.62225599749945,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,1,12.15726100053871,12.444363700342365,20.824037994316313,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,1,13.843215005181264,14.01615914022841,21.625692999805324,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,1,12.919517001137137,13.102692689790274,19.830040997476317,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,1,12.27929099695757,12.453896629667724,20.73305800149683,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,1,11.590519003220834,11.773245139993378,16.567892002058215,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,1,11.87316699360963,12.074154470610665,18.98172100482043,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,1,11.451352002040949,11.644144329984556,19.364514999324456,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,1,11.217424995265901,11.410004039935302,18.472830997779965,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,1,10.674371995264664,10.887229439831572,18.370897996646818,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,2,113.13331400015159,114.1221610505454,117.31867700291332,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,2,58.15933000121731,59.28473383974051,74.88477900187718,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,2,42.13801999867428,42.73104736028472,57.5055169974803,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,2,31.94372700090753,32.69854930978909,42.2597790020518,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,2,30.861908999213483,31.33689328009495,40.907105001679156,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,2,26.305966996005736,26.556732680182904,35.46109700255329,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,2,23.26679199904902,23.52481437053939,31.32307300256798,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,2,20.631056002457626,21.09441547021561,32.79883800132666,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,2,21.819887995661702,22.081319329881808,34.74281600210816,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,2,20.661734997702297,20.92045944002166,33.973892001085915,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,2,19.39380900148535,19.734796870325226,35.27340699656634,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,2,17.598441998416092,17.877103359569446,29.113222000887617,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,2,18.035843000689056,18.376743079643347,34.17425399675267,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,2,17.366066997055896,17.803076000564033,34.254530000907835,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,2,16.57590999820968,17.05604262970155,32.099408002977725,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,2,16.20326300326269,16.7010567602847,23.636697995243594,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,4,219.65739900042536,220.93747737031663,222.85088199714664,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,4,111.13831299735466,113.00179199031845,134.47589700081153,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,4,78.68824400065932,79.67811186979816,96.63110499968752,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,4,59.52016700030072,61.21181842012447,76.76835200254573,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,4,56.535149000410456,57.47742706007557,72.37447700026678,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,4,47.83509000117192,48.57568087987602,64.19250199542148,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,4,42.1855470049195,42.716873660392594,57.06294200354023,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,4,36.755686000105925,37.63163267962227,48.025956995843444,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,4,38.53052399790613,39.25631401965802,52.70228799781762,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,4,35.194541997043416,35.66642383993894,50.108018003811594,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,4,33.028453995939344,33.50430053964374,43.61107500153594,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,4,30.605051993916277,30.90348331927089,41.05888699996285,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,4,30.575684002542403,30.88421019994712,41.27923500345787,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,4,29.232132001197897,29.915843730195775,46.74624900508206,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,4,27.75811299943598,28.36793165995914,46.30754500249168,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,4,25.903844994900282,26.31844662981166,40.285624003445264,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,8,445.19931400282076,448.53009202022804,450.6891679993714,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,8,223.4264539947617,227.0158116899256,248.56312300107675,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,8,156.00017499673413,158.3499487698282,180.38180499570444,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,8,117.80704299599165,120.60193502999027,135.8453680004459,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,8,111.47270099900197,113.42514110998309,131.67529099882813,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,8,95.88426299887942,97.48131699016085,115.94156600040151,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,8,85.16023099946324,86.4895961998991,103.89352099446114,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,8,71.68293599534081,73.44254878989886,91.31547799916007,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,8,73.88216300023487,74.990601939935,90.7747079982073,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,8,67.12415999936638,68.42094067978906,85.8649610017892,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,8,62.543856001866516,63.380128249846166,80.72612599789863,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,8,57.972333997895475,58.54653086986218,77.56175400572829,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,8,58.38753799616825,59.37076817994239,78.58922200102825,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,8,54.82691699580755,55.7077877199481,75.43680399976438,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,8,52.25419600174064,53.08693061037047,71.5415859958739,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,8,48.877319000894204,49.63094208025723,65.51762400340522,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,16,991.5618609957164,994.2823861401848,995.5864710063906,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,16,513.6644309968688,526.1767672999849,553.3040609952877,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,16,350.8074330020463,353.7061326597177,375.9344369973405,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,16,281.757087999722,286.14204795027035,307.6565590017708,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,16,248.74485700274818,252.49319565999028,269.1244150046259,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,16,215.17308699549176,219.49601137981517,241.22236199764302,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,16,190.97745299950475,192.50975286013272,209.05631100322353,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,16,164.57940499822143,170.05779863990028,189.88564600294922,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,16,172.7644060010789,174.52722892972815,195.26395400316687,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,16,165.3734080027789,167.3898613597703,185.81475500104716,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,16,148.82861899968702,150.26563893043203,171.595237996371,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,16,136.8828479971853,138.53644560003886,158.77477700269083,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,16,141.3486270030262,143.13675573983346,164.444296999136,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,16,135.77555299707456,137.49923331968603,160.62010799942072,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,16,124.23421599669382,125.80459449978662,148.91471499868203,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,16,113.41544999595499,117.52493327003322,142.6641619982547,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,32,2203.0259349994594,2266.161351689443,2328.234419997898,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,32,1157.101277000038,1185.650475340226,1214.2336399992928,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,32,831.4981879957486,836.4614749901375,855.3154779947363,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,32,583.7692720015184,621.9344231301511,658.6666310031433,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,32,555.439584000851,579.5298197394732,607.0409719977761,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,32,486.2642840016633,500.16366165036743,532.6865160022862,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,32,433.1928239989793,456.1603728098271,475.8792290012934,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,32,371.44265200186055,386.36816098936833,415.72661499958485,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,32,382.5379280024208,401.7319712196331,424.74937999941176,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,32,363.8402340002358,373.87818492003134,390.5185870025889,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,32,330.98996600165265,347.1408411401353,370.60905399994226,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,32,289.9586149942479,297.75941892017727,326.42392900015693,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,32,305.84513299982063,310.25433645954763,333.8468990041292,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,32,291.4612870008568,307.3020535001706,328.61106900236337,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,32,282.12132200133055,300.9394419997989,324.0883570033475,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,32,266.0907679965021,273.8053321197367,294.2761049998808,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,64,4741.704684995057,4759.539270279565,4777.985337997961,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,64,2476.940153996111,2502.1897913204157,2532.7678879984887,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,64,1714.1651499987347,1722.0064869995258,1746.224312002596,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,64,1309.6744069989654,1320.5661305900867,1345.202447999327,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,64,1244.701329000236,1261.2024795697653,1276.3325539999641,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,64,1056.872305001889,1062.9403401598393,1081.0631280037342,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,64,967.9369730001781,976.9428753496322,990.4827880018274,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,64,841.5978389966767,854.2084034597792,868.6916469960124,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,64,826.8123789966921,830.1563062999048,848.0503490063711,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,64,781.6987249971135,798.366010349564,811.7974619963206,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,64,719.7614140022779,724.1545432400744,743.3313280052971,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,64,679.391971003497,689.2249907004589,703.9172350050649,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,64,686.3719659959315,693.7267973896815,712.0428269990953,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,64,655.6304139958229,658.2122411904129,673.7795650042244,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,64,615.9860109983128,619.6465458298917,639.4652640010463,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,64,589.1003869983251,591.9662815897755,614.1660930006765,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,128,9902.171726003871,9921.448554790186,9940.290687001834,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,128,5044.633098994382,5066.21315301898,5111.196639001719,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,128,3557.258246000856,3566.9821365799,3596.464048998314,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,128,2745.1139179902384,2759.8942717492173,2814.5535530056804,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,128,2550.8242229989264,2557.944935209671,2581.92856599635,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,128,2221.3816349976696,2227.1086971800833,2249.627466997481,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,128,1984.1921769984765,1989.784763619391,2007.080754992785,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,128,1719.6801520040026,1728.7400029400305,1755.9695280069718,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,128,1736.3879280019319,1742.59524389141,1763.6029469867935,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,128,1608.8150650030002,1613.3753275906201,1631.774793000659,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,128,1512.7780620096019,1517.4308675898646,1537.6268859981792,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,128,1393.0625899956794,1397.6414905801357,1417.474019996007,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,128,1404.2900409986032,1408.983960969781,1426.863967004465,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,128,1336.0004060086794,1340.5323098208464,1355.0796050112695,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,128,1282.106943996041,1286.3387793806032,1304.512473012437,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,128,1224.9121650093002,1229.7558688804565,1249.6771799924318,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,256,20088.9912089915,20115.261654221104,20153.313016009633,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,256,10224.223127996083,10257.050698680832,10313.04025001009,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,256,7201.848090000567,7223.94096936041,7318.869615992298,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,256,5555.332383999485,5580.027594708663,5631.873809994431,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,256,5153.996750988881,5168.937234090117,5208.52477500739,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,256,4512.044022994814,4524.259695859946,4555.078046993003,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,256,4001.553628986585,4013.1006731781235,4032.646212988766,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,256,3472.919406995061,3486.055514069303,3524.0789450035663,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,256,3527.9278550005984,3535.7399117395107,3565.047437994508,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,256,3252.686816995265,3262.0588109297387,3289.307598999585,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,256,3057.4372800037963,3065.316474490246,3088.8802660047077,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,256,2810.849679997773,2819.420973830711,2840.3815860074246,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,256,2850.912216992583,2858.594639569201,2885.327869997127,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,256,2697.4528319988167,2705.356581650558,2727.6277039927663,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,256,2589.81576700171,2596.2164058904455,2619.2339669942157,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,256,2466.301102002035,2477.0478867393103,2510.949621995678,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,512,40987.495242996374,41044.17530465944,41080.368907001684,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,512,20633.06515100703,20728.611915500514,20887.49507299508,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,512,14504.398550998303,14560.82488141983,14703.658013997483,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,512,11226.518473005854,11272.691176400549,11370.909920995473,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,512,10379.308621995733,10409.752271789475,10471.020143988426,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,512,9039.511312003015,9063.203961049876,9127.985846003867,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,512,8053.1779440061655,8076.682191429718,8157.607631001156,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,512,6998.042396007804,7026.038046740141,7113.052743996377,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,512,7051.765793003142,7071.459620770038,7114.570958001423,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,512,6544.641248998232,6560.12276052963,6596.436180989258,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,512,6153.361340999254,6170.041144459974,6219.732785000815,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,512,5657.33806201024,5672.851351370773,5712.392842993722,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,512,5687.515738987713,5699.195590589661,5726.591911006835,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,512,5455.197281000437,5469.28032233991,5511.4908540126635,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,512,5245.181088001118,5257.930810969847,5301.209808996646,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,512,4976.005200995132,4992.602664019651,5020.085273004952,0.0
resnet_manual_script,sequential,numactl,default,1,1,1,1024,81947.66014399647,82316.81462695982,82418.82311301015,0.0
resnet_manual_script,sequential,numactl,default,1,1,2,1024,41655.68013599841,41882.63341537007,42107.44443599833,0.0
resnet_manual_script,sequential,numactl,default,1,1,3,1024,29103.369907999877,29397.125308690156,29611.336254005437,0.0
resnet_manual_script,sequential,numactl,default,1,1,4,1024,22430.943889994523,22604.386181880545,22888.632510992466,0.0
resnet_manual_script,sequential,numactl,default,1,1,5,1024,20766.233781003393,20875.583909240668,21099.739295998006,0.0
resnet_manual_script,sequential,numactl,default,1,1,6,1024,18013.112936008838,18096.990480150416,18295.632323002792,0.0
resnet_manual_script,sequential,numactl,default,1,1,7,1024,16114.389631999074,16200.026660950098,16351.96071700193,0.0
resnet_manual_script,sequential,numactl,default,1,1,8,1024,14006.032010991476,14080.420967039245,14237.994081006036,0.0
resnet_manual_script,sequential,numactl,default,1,1,9,1024,14157.986965001328,14211.485575869883,14312.720668007387,0.0
resnet_manual_script,sequential,numactl,default,1,1,10,1024,13087.781490001362,13134.394685379666,13250.506173004396,0.0
resnet_manual_script,sequential,numactl,default,1,1,11,1024,12303.695839000284,12349.082115789643,12483.188737998717,0.0
resnet_manual_script,sequential,numactl,default,1,1,12,1024,11338.756402998115,11398.90876263933,11529.804820005666,0.0
resnet_manual_script,sequential,numactl,default,1,1,13,1024,11412.76689300139,11452.358108349872,11518.26344699657,0.0
resnet_manual_script,sequential,numactl,default,1,1,14,1024,10877.45449601789,10914.761066600913,11025.19788700738,0.0
resnet_manual_script,sequential,numactl,default,1,1,15,1024,10439.028591004899,10474.716409999819,10585.583456006134,0.0
resnet_manual_script,sequential,numactl,default,1,1,16,1024,9921.13590799272,9959.316865139699,10046.344647009391,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,1,58.29088797327131,58.75725377118215,61.041205015499145,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,1,35.50729004200548,37.10111470427364,58.72383195674047,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,1,24.718820000998676,25.621746219694614,42.9724240093492,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,1,19.203362986445427,20.017988826148212,46.89648799831048,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,1,16.63628197275102,17.411357749369927,55.85614003939554,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,1,15.335149015299976,15.964214229607022,38.437384995631874,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,1,13.526743045076728,14.12705831869971,31.38793900143355,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,1,12.428892019670457,13.21954747196287,36.3251130329445,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,1,13.746117998380214,14.351217818912119,35.309635975863785,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,1,13.079891039524227,14.136037437710911,55.19295501289889,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,1,12.221175013110042,12.859073653817177,34.03874603100121,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,1,12.07283401163295,12.742012379458174,45.40878301486373,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,1,11.732042010407895,11.820526091032661,12.030571000650525,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,1,11.145751981530339,11.230668367352337,11.509025993291289,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,1,10.934480000287294,11.026793761993758,11.417745030485094,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,1,10.830706974957138,11.074855359038338,11.697837966494262,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,2,110.70836300496012,111.36928971856833,113.56839101063088,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,2,58.376707951538265,60.859673190279864,99.72297097556293,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,2,43.314217997249216,44.76253816043027,77.45113898999989,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,2,34.19274900807068,35.62757992884144,70.19481802126393,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,2,29.03852198505774,30.02632968185935,53.023922024294734,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,2,25.938204023987055,26.838385679293424,61.83683703420684,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,2,22.784064989537,23.66527192934882,58.20734897861257,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,2,20.547993015497923,21.323887127800845,51.1759229702875,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,2,20.818270975723863,23.176770079298876,131.27191603416577,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,2,20.2049880172126,21.432951971073635,59.01071400148794,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,2,19.28398897871375,20.11521411011927,57.246013020630926,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,2,17.18271098798141,17.858999201562256,62.76842899387702,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,2,16.97017200058326,17.951470036641695,70.7008889876306,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,2,16.596950008533895,16.69468596985098,16.943965980317444,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,2,16.191365022677928,16.32542086124886,16.952510981354862,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,2,15.139292983803898,15.358032322255895,15.872680000029504,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,4,215.14738199766725,216.6250527719967,218.261067988351,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,4,110.99642497720197,114.97497674368788,170.8039400400594,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,4,77.48234301107004,79.44458607817069,120.72202796116471,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,4,56.83086300268769,59.01402471237816,108.14782202942297,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,4,53.35093301255256,54.94680141971912,90.94152401667088,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,4,43.463930021971464,44.839781349292025,81.36539102997631,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,4,40.20779702113941,41.600548617425375,96.55512095196173,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,4,35.97091499250382,37.394553550402634,81.66075602639467,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,4,35.641463997308165,37.072806081268936,95.04281898261979,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,4,33.853054977953434,35.376944490126334,78.8168940343894,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,4,30.95317695988342,32.17208798159845,64.78100101230666,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,4,30.05875798407942,31.338508843327872,75.56106499396265,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,4,27.84450800390914,29.063955841120332,76.25194900901988,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,4,27.448731008917093,28.77633316675201,88.32376002101228,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,4,25.87850799318403,27.300603560870513,112.81595902983099,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,4,24.90106603363529,25.806732251076028,74.09810501849279,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,8,436.32505100686103,438.98452180612367,441.3401609635912,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,8,221.20173898292705,224.49094383686315,261.2565699964762,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,8,151.33167197927833,156.13510276773013,207.84872496733442,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,8,112.24248702637851,116.1702851584414,157.47583901975304,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,8,100.41462304070592,103.23081021837424,137.05052895238623,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,8,82.89883797988296,85.12225407874212,118.78268700093031,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,8,77.69090100191534,79.72519185510464,107.55943902768195,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,8,62.30013200547546,67.46790046046954,148.3931679977104,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,8,66.86841603368521,74.6023403480649,201.42067596316338,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,8,61.84415804455057,64.01300426630769,127.58500798372552,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,8,57.383314007893205,59.2486890492728,123.69877600576729,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,8,54.08475594595075,55.34945184306707,127.89490999421105,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,8,50.15620595077053,52.21681297814939,112.81563696684316,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,8,47.967540042009205,50.50005274300929,102.1332010277547,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,8,43.95604401361197,47.881706393673085,160.3967149858363,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,8,43.44986903015524,45.07528767164331,82.55646098405123,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,16,968.419487006031,971.624255166389,975.2574000158347,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,16,506.5760969882831,518.0415503226686,574.256130028516,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,16,352.6891460060142,363.9215423085261,395.99933999124914,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,16,259.849441004917,265.90498524252325,311.2941330182366,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,16,229.35720201348886,234.69572078145575,261.62052497966215,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,16,197.30013998923823,199.3463515804615,226.91526601556689,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,16,171.19666800135747,176.10207839577924,212.4530469882302,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,16,151.95738099282607,154.88208176160697,188.64631396718323,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,16,139.1508469823748,150.56597230024636,195.81166899297386,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,16,139.45209403755143,146.77737077116035,178.31459001172334,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,16,139.75516200298443,143.15820845775306,175.57184596080333,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,16,123.64291300764307,127.06719158799388,173.48155402578413,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,16,118.49004303803667,120.99642584158573,171.9479759922251,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,16,117.2342739882879,120.75158102670684,205.4519199882634,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,16,105.14667700044811,110.35407446906902,145.83248394774273,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,16,99.22569303307682,105.40851450467017,145.64923901343718,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,32,2228.329342964571,2270.729233659804,2283.8051699800417,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,32,1142.4827980226837,1193.635010009748,1249.0387649741024,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,32,810.68692705594,834.1834572877269,994.6861899807118,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,32,574.8757590190507,617.0089807279874,662.23820700543,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,32,512.5807610456832,516.2960914016003,545.2663649921305,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,32,460.50243597710505,473.314375312184,494.24988200189546,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,32,391.3943250081502,405.55530115321744,444.7047150461003,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,32,365.11604697443545,373.6944547906751,401.19151899125427,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,32,344.88053899258375,351.78678464202676,389.1591010033153,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,32,328.13807000638917,342.1021578006912,378.5706839989871,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,32,320.2983550145291,326.6510107310023,358.8341400027275,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,32,290.39748600916937,300.3458175860578,329.00105795124546,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,32,262.4354379950091,274.98667192528956,318.27805895591155,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,32,242.84297099802643,260.7589789509075,308.3145449636504,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,32,247.8427129681222,262.31732104031835,290.4114770353772,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,32,245.57663599262014,260.9025595430285,318.3666839613579,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,64,4662.621711031534,4672.050701400149,4682.981922000181,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,64,2540.3444009716623,2572.012955319369,2604.019763006363,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,64,1695.3734940034337,1705.7248277321924,1733.364982996136,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,64,1339.9376299930736,1359.3840504070977,1381.9651730009355,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,64,1146.4465459575877,1170.1709282712545,1195.9481030353345,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,64,971.7516279779375,979.0527452278184,999.1224450059235,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,64,856.4694339875132,866.8724330118857,890.4415559954941,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,64,763.6388060054742,771.6622448299313,798.6197270220146,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,64,755.3701379802078,765.186434770585,798.4088530065492,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,64,733.6903680115938,741.4039810397662,775.0836490304209,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,64,657.3370469850488,667.1921773056965,695.8374769892544,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,64,619.7488069883548,627.2133569128346,710.7313019805588,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,64,608.0206249607727,636.2278054765193,862.1681680087931,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,64,577.6779360021465,591.7767661018297,611.7420899681747,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,64,560.1621060050093,572.7148028922966,603.4882040112279,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,64,529.413940035738,540.2896565123228,570.3539839596488,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,128,9786.457052978221,9790.860789714498,9796.990561007988,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,128,5184.652646014001,5207.4849530891515,5253.0938680283725,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,128,3433.8327149744146,3451.854450929095,3551.9441689830273,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,128,2739.9429609649815,2758.049558531493,2828.042857989203,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,128,2349.7567359590903,2370.5061274784384,2444.377120002173,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,128,2047.9903709492646,2075.947738927207,2161.0996950184926,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,128,1829.292353009805,1841.020036971895,1874.100136978086,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,128,1584.7558249952272,1600.0298692390788,1642.0362620265223,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,128,1597.2434880095534,1614.4165563891875,1691.8478020234033,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,128,1503.120865963865,1516.4218295569299,1554.3814760167152,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,128,1393.6773579916917,1405.7201151445042,1520.3114159521647,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,128,1287.5380300101824,1303.8024915615097,1339.8542899522,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,128,1279.555563989561,1294.682136749616,1387.5222430215217,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,128,1186.7175249499269,1204.4426958117401,1248.9899420179427,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,128,1140.1414679712616,1152.0098751201294,1201.6143529908732,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,128,1135.9136719838716,1152.2868106304668,1209.6924829529598,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,256,19817.869118007366,19832.899999527726,19851.834675006103,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,256,10461.29532600753,10499.869563846732,10620.35618594382,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,256,7149.878760974389,7179.298424709123,7285.250929009635,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,256,5507.511648000218,5544.003906661528,5788.655626995023,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,256,4778.844868997112,4797.389983984758,4858.079024008475,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,256,4104.605028987862,4173.568033389165,4317.101294989698,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,256,3683.931881969329,3700.188605602598,3740.6587449950166,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,256,3218.3475560159422,3258.953304767492,3437.5886289635673,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,256,3217.301992990542,3234.9656432587653,3276.3385879807174,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,256,2978.12226699898,2994.3251528020483,3027.8157020220533,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,256,2800.457325007301,2831.1318726744503,2958.8735790457577,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,256,2625.0315430224873,2639.479261667584,2752.759296039585,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,256,2572.867206996307,2588.8604707980994,2636.6849149926566,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,256,2398.302298039198,2414.9646779923933,2452.5247209821828,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,256,2373.6505649867468,2402.4551542499103,2537.8566999570467,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,256,2202.331056992989,2230.480772492592,2334.058406006079,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,512,40398.098278965335,40481.09475445934,40517.475177999586,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,512,21116.96736398153,21316.93832488847,22643.41219502967,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,512,14427.778778015636,14507.185792882228,14893.113514001016,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,512,11111.845556995831,11198.955998627353,12763.761320966296,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,512,9544.055756996386,9584.162438759231,9659.172500949353,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,512,8366.158329998143,8402.036262959009,8495.110585994553,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,512,7400.434643961489,7426.145209571114,7479.063072998542,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,512,6376.450334035326,6429.401620880235,6511.406245990656,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,512,6485.528237011749,6564.793081703247,6857.76258300757,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,512,6101.257869973779,6143.024078700109,6436.685648048297,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,512,5677.784590981901,5725.489857998327,6030.4571819724515,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,512,5204.747443960514,5268.391163338092,5630.236575962044,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,512,5079.959366004914,5102.150024186121,5164.633124950342,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,512,4781.062543042935,4851.655664109858,5049.789123004302,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,512,4656.250091968104,4714.280782013666,5005.746643000748,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,512,4442.196166026406,4522.1647595689865,4694.820525997784,0.0
resnet_manual_script,interleave,numactl,default,1,1,1,1024,81000.00697997166,81143.04066221055,81242.63620300917,0.0
resnet_manual_script,interleave,numactl,default,1,1,2,1024,42733.12812601216,43022.15234577074,43505.642836971674,0.0
resnet_manual_script,interleave,numactl,default,1,1,3,1024,28999.58854005672,29421.277184712817,31869.843137974385,0.0
resnet_manual_script,interleave,numactl,default,1,1,4,1024,22411.676033982076,22655.808270956622,23479.251011973247,0.0
resnet_manual_script,interleave,numactl,default,1,1,5,1024,19240.468782023527,19443.962774178945,21612.245112017263,0.0
resnet_manual_script,interleave,numactl,default,1,1,6,1024,16642.512966995127,16918.036492329556,18194.28670295747,0.0
resnet_manual_script,interleave,numactl,default,1,1,7,1024,14868.427415029146,15188.8022030727,16303.490555030294,0.0
resnet_manual_script,interleave,numactl,default,1,1,8,1024,12903.111428953707,12991.033309063641,13163.190275023226,0.0
resnet_manual_script,interleave,numactl,default,1,1,9,1024,12913.421094010118,13161.049725009361,14084.004769974854,0.0
resnet_manual_script,interleave,numactl,default,1,1,10,1024,12031.206740997732,12152.204700056463,12686.503574019298,0.0
resnet_manual_script,interleave,numactl,default,1,1,11,1024,11464.664482045919,11722.954746030155,12263.764507020824,0.0
resnet_manual_script,interleave,numactl,default,1,1,12,1024,10399.242481973488,10468.078016669024,10719.875073991716,0.0
resnet_manual_script,interleave,numactl,default,1,1,13,1024,10019.4221289712,10068.131439234712,10171.273690997623,0.0
resnet_manual_script,interleave,numactl,default,1,1,14,1024,9633.692428993527,9735.827865110477,9927.621852024458,0.0
resnet_manual_script,interleave,numactl,default,1,1,15,1024,9234.242273960263,9427.261499588494,9699.864515976515,0.0
resnet_manual_script,interleave,numactl,default,1,1,16,1024,8888.179359026253,8928.791486571427,9052.860421012156,0.0


==> data/multi-instance/bert_none_default/bert_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
bert_manual_none,sequential,numactl,torch,default,0,1,16,8,41.801697021583095,42.80509257892845,54.76273101521656,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,8,4,34.168993995990604,35.04695847892435,45.827486988855526,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,8,4,39.63734701392241,40.244285520748235,49.76456600707024,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,4,36.98129300028086,39.99379315646365,49.832702992716804,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,16,56.323835015064105,59.45515561965294,73.49764701211825,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,8,8,49.86226899200119,51.576022228982765,62.97080600052141,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,8,8,58.013938018120825,59.589141251926776,71.21769798686728,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,8,53.10253400239162,59.838043590134475,70.88034998741932,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,32,109.23369298689067,113.52408914128318,137.04485699418,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,8,16,77.4242680054158,79.43012301053386,95.87570201256312,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,8,16,90.47331698820926,94.35121818067273,111.07471300056204,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,8,16,87.09465499850921,93.13820682960795,107.75153199210763,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,64,165.93594301957637,170.60059941053623,218.93159902538173,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,4,16,126.70175998937339,129.56014395924285,154.6934839861933,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,4,16,154.48817898868583,158.04748491063947,184.73537999670953,0.0
bert_manual_none,sequential,numactl,torch,default,4,1,4,16,153.83550600381568,157.54474134359043,184.23351101228036,0.0
bert_manual_none,sequential,numactl,torch,default,3,1,4,16,154.36744401813485,157.29129941930296,185.96551101654768,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,16,137.54894697922282,158.80011263128836,189.32780899922363,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,128,281.6904929932207,290.88089299038984,362.765612982912,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,4,32,225.38578900275752,231.96280900912825,279.3886130093597,0.0
bert_manual_none,sequential,numactl,torch,default,4,1,4,32,277.1731289976742,284.4456678791903,340.0375029887073,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,4,32,279.13230800186284,285.302487371373,340.70272601093166,0.0
bert_manual_none,sequential,numactl,torch,default,3,1,4,32,278.03449402563274,285.362837841094,337.6386339950841,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,32,242.5137939862907,286.65920611063484,339.5815629919525,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,256,547.7403189870529,564.4173182800296,724.115016986616,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,4,64,399.4450169848278,409.6735140302917,498.7129630171694,0.0
bert_manual_none,sequential,numactl,torch,default,4,1,4,64,497.6516480091959,511.1641475494253,601.4029060024768,0.0
bert_manual_none,sequential,numactl,torch,default,3,1,4,64,496.59785398398526,511.6013060379191,606.7825490026735,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,4,64,495.9524029982276,510.53497727261856,603.5626849916298,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,4,64,421.7367329983972,513.6505681209383,608.1924030149821,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,512,1061.7609210021328,1096.2828265217831,1400.9381250070874,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,2,64,743.5104640026111,761.0517253511352,931.2375369772781,0.0
bert_manual_none,sequential,numactl,torch,default,3,1,2,64,961.8900310015306,973.0227576097241,1148.7263520248234,0.0
bert_manual_none,sequential,numactl,torch,default,8,1,2,64,958.8841650111135,973.047489571909,1146.8854300037492,0.0
bert_manual_none,sequential,numactl,torch,default,6,1,2,64,956.8772280181292,977.1681217706646,1154.6390279836487,0.0
bert_manual_none,sequential,numactl,torch,default,4,1,2,64,909.4916860049125,983.882483568741,1157.3525499843527,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,64,936.7145939904731,981.0413342682295,1143.1572979781777,0.0
bert_manual_none,sequential,numactl,torch,default,7,1,2,64,896.8268930038903,982.4256604307448,1153.0785390059464,0.0
bert_manual_none,sequential,numactl,torch,default,5,1,2,64,879.4378979946487,982.4134760515881,1139.4785690063145,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,2,64,879.892792989267,982.9753595907823,1150.9559619880747,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,16,1024,2817.233062000014,2874.8340861301403,2961.7927279905416,0.0
bert_manual_none,sequential,numactl,torch,default,0,1,2,128,1436.1626949976198,1465.0227870911476,1827.5167050014716,0.0
bert_manual_none,sequential,numactl,torch,default,2,1,2,128,1817.6865679852199,1856.0559214898967,2185.3428359900136,0.0
bert_manual_none,sequential,numactl,torch,default,3,1,2,128,1822.2882970003411,1863.4373401408084,2158.379825006705,0.0
bert_manual_none,sequential,numactl,torch,default,4,1,2,128,1821.6892259952147,1864.7270560497418,2163.9020279981196,0.0
bert_manual_none,sequential,numactl,torch,default,1,1,2,128,1805.817930988269,1864.143212690833,2182.154353009537,0.0
bert_manual_none,sequential,numactl,torch,default,6,1,2,128,1788.9444819884375,1867.1507056010887,2177.291967003839,0.0
bert_manual_none,sequential,numactl,torch,default,8,1,2,128,1778.4247730160132,1855.8176344790263,2199.5019580062944,0.0
bert_manual_none,sequential,numactl,torch,default,7,1,2,128,1609.895648987731,1860.921966409369,2142.364194005495,0.0
bert_manual_none,sequential,numactl,torch,default,5,1,2,128,1522.086984012276,1879.0930524386931,2180.7228989782743,0.0


==> data/multi-instance/bert_none_default/bert_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
bert_manual_none,sequential,numactl,torch,default,0,1,16,8,186.89365021810835
bert_manual_none,sequential,numactl,torch,default,0,1,8,4,114.13258592483619
bert_manual_none,sequential,numactl,torch,default,2,1,8,4,99.39299327199562
bert_manual_none,sequential,numactl,torch,default,1,1,8,4,100.01551951702122
bert_manual_none,sequential,numactl,torch,default,0,1,16,16,269.11038804364324
bert_manual_none,sequential,numactl,torch,default,0,1,8,8,155.11083744462283
bert_manual_none,sequential,numactl,torch,default,2,1,8,8,134.25264791412522
bert_manual_none,sequential,numactl,torch,default,1,1,8,8,133.6942105727361
bert_manual_none,sequential,numactl,torch,default,0,1,16,32,281.87850034344086
bert_manual_none,sequential,numactl,torch,default,0,1,8,16,201.43491402975812
bert_manual_none,sequential,numactl,torch,default,2,1,8,16,169.57915656543693
bert_manual_none,sequential,numactl,torch,default,1,1,8,16,171.78771789402452
bert_manual_none,sequential,numactl,torch,default,0,1,16,64,375.1452235287245
bert_manual_none,sequential,numactl,torch,default,0,1,4,16,123.49476861521005
bert_manual_none,sequential,numactl,torch,default,2,1,4,16,101.23539776065687
bert_manual_none,sequential,numactl,torch,default,4,1,4,16,101.55845167250291
bert_manual_none,sequential,numactl,torch,default,3,1,4,16,101.72209180717381
bert_manual_none,sequential,numactl,torch,default,1,1,4,16,100.75559604387537
bert_manual_none,sequential,numactl,torch,default,0,1,16,128,440.04265348645254
bert_manual_none,sequential,numactl,torch,default,0,1,4,32,137.95314919962334
bert_manual_none,sequential,numactl,torch,default,4,1,4,32,112.49951612408115
bert_manual_none,sequential,numactl,torch,default,2,1,4,32,112.16165794708333
bert_manual_none,sequential,numactl,torch,default,3,1,4,32,112.1379372384129
bert_manual_none,sequential,numactl,torch,default,1,1,4,32,111.63081219045078
bert_manual_none,sequential,numactl,torch,default,0,1,16,256,453.5651045933859
bert_manual_none,sequential,numactl,torch,default,0,1,4,64,156.22196165522132
bert_manual_none,sequential,numactl,torch,default,4,1,4,64,125.20439922639868
bert_manual_none,sequential,numactl,torch,default,3,1,4,64,125.0974132486996
bert_manual_none,sequential,numactl,torch,default,2,1,4,64,125.35869793270774
bert_manual_none,sequential,numactl,torch,default,1,1,4,64,124.59832417615723
bert_manual_none,sequential,numactl,torch,default,0,1,16,512,467.03276528050816
bert_manual_none,sequential,numactl,torch,default,0,1,2,64,84.09415269438037
bert_manual_none,sequential,numactl,torch,default,3,1,2,64,65.77441226268849
bert_manual_none,sequential,numactl,torch,default,8,1,2,64,65.77274047349603
bert_manual_none,sequential,numactl,torch,default,6,1,2,64,65.49538260010944
bert_manual_none,sequential,numactl,torch,default,4,1,2,64,65.0484189614384
bert_manual_none,sequential,numactl,torch,default,1,1,2,64,65.23680273649057
bert_manual_none,sequential,numactl,torch,default,7,1,2,64,65.1448782108757
bert_manual_none,sequential,numactl,torch,default,5,1,2,64,65.1456861699638
bert_manual_none,sequential,numactl,torch,default,2,1,2,64,65.10844791332667
bert_manual_none,sequential,numactl,torch,default,0,1,16,1024,356.1944687313843
bert_manual_none,sequential,numactl,torch,default,0,1,2,128,87.37065466001954
bert_manual_none,sequential,numactl,torch,default,2,1,2,128,68.9634393651521
bert_manual_none,sequential,numactl,torch,default,3,1,2,128,68.69026247500645
bert_manual_none,sequential,numactl,torch,default,4,1,2,128,68.6427536859773
bert_manual_none,sequential,numactl,torch,default,1,1,2,128,68.66425236462169
bert_manual_none,sequential,numactl,torch,default,6,1,2,128,68.55365215888835
bert_manual_none,sequential,numactl,torch,default,8,1,2,128,68.97229427175519
bert_manual_none,sequential,numactl,torch,default,7,1,2,128,68.78310982968016
bert_manual_none,sequential,numactl,torch,default,5,1,2,128,68.11796777912684


==> data/multi-instance/bert_script_default/bert_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
bert_manual_script,sequential,numactl,torch,default,0,1,16,8,39.86681788228452,41.19720513932407,54.498276906087995,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,8,4,33.74323807656765,34.45774844614789,43.728182092309,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,4,39.46459596045315,41.2730927253142,51.58118391409516,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,8,4,35.98993085324764,40.11638283263892,50.64157396554947,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,16,55.1250739954412,59.734898526221514,76.2181410100311,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,8,8,46.01947288028896,49.8328453861177,61.247577890753746,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,8,8,54.10420009866357,55.91872146818787,67.02860305085778,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,8,8,50.86347507312894,56.21628240449354,66.15187716670334,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,32,98.30079996027052,101.26860862830654,127.81745102256536,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,4,8,75.25896793231368,77.33817607397214,92.64561696909368,0.0
bert_manual_script,sequential,numactl,torch,default,3,1,4,8,92.6782910246402,93.83105491753668,111.92987393587828,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,8,92.52919792197645,94.98913801508024,111.96800204925239,0.0
bert_manual_script,sequential,numactl,torch,default,4,1,4,8,88.75293587334454,95.67656870698556,113.59836207702756,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,4,8,84.11519695073366,94.9978271778673,112.91357991285622,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,64,153.5264030098915,160.82519224844873,203.0472019687295,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,4,16,118.69772197678685,121.90546344965696,148.21744617074728,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,16,145.0186048168689,148.73474499443546,180.11507601477206,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,4,16,145.90277802199125,148.97416407475248,178.31464996561408,0.0
bert_manual_script,sequential,numactl,torch,default,4,1,4,16,137.51290715299547,149.1848735162057,177.5448122061789,0.0
bert_manual_script,sequential,numactl,torch,default,3,1,4,16,124.98794705606997,150.40873783407733,179.49346685782075,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,128,276.9486408215016,289.95900582987815,356.9936971180141,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,4,32,212.78611198067665,218.62429645145312,259.89235914312303,0.0
bert_manual_script,sequential,numactl,torch,default,4,1,4,32,265.31101600266993,269.1757026943378,316.65160809643567,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,4,32,261.9331879541278,270.8123051584698,324.38028999604285,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,4,32,240.8578258473426,271.84583133785054,320.2662579715252,0.0
bert_manual_script,sequential,numactl,torch,default,3,1,4,32,222.537494963035,274.6095138974488,332.9717719461769,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,256,532.0743301417679,549.450937830843,711.8867179378867,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,2,32,390.4603130649775,403.305280264467,506.46811607293785,0.0
bert_manual_script,sequential,numactl,torch,default,6,1,2,32,512.1643589809537,523.6248768237419,612.4947399366647,0.0
bert_manual_script,sequential,numactl,torch,default,8,1,2,32,511.43248099833727,525.2139886654913,611.7043870035559,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,2,32,511.3793960772455,524.9317577900365,611.3319171126932,0.0
bert_manual_script,sequential,numactl,torch,default,7,1,2,32,512.1832129079849,524.845284994226,610.9715509228408,0.0
bert_manual_script,sequential,numactl,torch,default,4,1,2,32,485.89713405817747,525.2410476282239,613.7295260559767,0.0
bert_manual_script,sequential,numactl,torch,default,3,1,2,32,508.71943891979754,526.7207548976876,615.8849529456347,0.0
bert_manual_script,sequential,numactl,torch,default,5,1,2,32,489.9464240297675,527.3313334258273,620.203984901309,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,32,458.9443579316139,526.1562646692619,618.4042778331786,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,512,1049.6230961289257,1084.3561862665229,1372.8400107938796,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,2,64,731.6946499049664,740.8093605097383,900.5844879429787,0.0
bert_manual_script,sequential,numactl,torch,default,5,1,2,64,945.3349539544433,962.9473969014362,1140.0501600001007,0.0
bert_manual_script,sequential,numactl,torch,default,6,1,2,64,946.4928079396486,968.2439034548588,1143.4714661445469,0.0
bert_manual_script,sequential,numactl,torch,default,7,1,2,64,938.6060379911214,968.637481906917,1134.7373840399086,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,2,64,920.0391347985715,969.5799511740915,1130.7358911726624,0.0
bert_manual_script,sequential,numactl,torch,default,8,1,2,64,891.5444121230394,971.2949533178471,1148.5427210573107,0.0
bert_manual_script,sequential,numactl,torch,default,3,1,2,64,863.9177631121129,973.8106872560456,1159.0955378487706,0.0
bert_manual_script,sequential,numactl,torch,default,4,1,2,64,860.9456971753389,974.5133271999657,1171.2336188647896,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,64,803.5038888920099,974.9859191291034,1157.06046205014,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,16,1024,2835.0374680012465,2921.805564458482,3009.409402962774,0.0
bert_manual_script,sequential,numactl,torch,default,0,1,2,128,1425.0387460924685,1467.5175135652535,1748.4660928603262,0.0
bert_manual_script,sequential,numactl,torch,default,3,1,2,128,1803.146376973018,1846.434565410018,2140.524792019278,0.0
bert_manual_script,sequential,numactl,torch,default,8,1,2,128,1796.5358069632202,1850.9416186041199,2178.09278704226,0.0
bert_manual_script,sequential,numactl,torch,default,5,1,2,128,1801.3551640324295,1852.3069178150035,2168.259991100058,0.0
bert_manual_script,sequential,numactl,torch,default,4,1,2,128,1793.8232710584998,1855.279139392078,2160.178947960958,0.0
bert_manual_script,sequential,numactl,torch,default,6,1,2,128,1671.4218340348452,1856.3602555752732,2214.065729873255,0.0
bert_manual_script,sequential,numactl,torch,default,7,1,2,128,1629.0939319878817,1858.4247644501738,2199.8013698030263,0.0
bert_manual_script,sequential,numactl,torch,default,2,1,2,128,1616.9074720237404,1864.546917208936,2164.6656419616193,0.0
bert_manual_script,sequential,numactl,torch,default,1,1,2,128,1489.7551198955625,1879.0034861513413,2168.3120960369706,0.0


==> data/multi-instance/bert_script_default/bert_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
bert_manual_script,sequential,numactl,torch,default,0,1,16,8,194.18793029636228
bert_manual_script,sequential,numactl,torch,default,0,1,8,4,116.08419529358916
bert_manual_script,sequential,numactl,torch,default,1,1,8,4,96.91544141412652
bert_manual_script,sequential,numactl,torch,default,2,1,8,4,99.70988702265493
bert_manual_script,sequential,numactl,torch,default,0,1,16,16,267.8501243787426
bert_manual_script,sequential,numactl,torch,default,0,1,8,8,160.53668896515828
bert_manual_script,sequential,numactl,torch,default,2,1,8,8,143.06478742635767
bert_manual_script,sequential,numactl,torch,default,1,1,8,8,142.30752475657366
bert_manual_script,sequential,numactl,torch,default,0,1,16,32,315.99130701451526
bert_manual_script,sequential,numactl,torch,default,0,1,4,8,103.44179816638278
bert_manual_script,sequential,numactl,torch,default,3,1,4,8,85.25961907846812
bert_manual_script,sequential,numactl,torch,default,1,1,4,8,84.22015576907266
bert_manual_script,sequential,numactl,torch,default,4,1,4,8,83.6150387510281
bert_manual_script,sequential,numactl,torch,default,2,1,4,8,84.21245240716253
bert_manual_script,sequential,numactl,torch,default,0,1,16,64,397.9476045091892
bert_manual_script,sequential,numactl,torch,default,0,1,4,16,131.24924467891043
bert_manual_script,sequential,numactl,torch,default,1,1,4,16,107.5740574308888
bert_manual_script,sequential,numactl,torch,default,2,1,4,16,107.40117321263502
bert_manual_script,sequential,numactl,torch,default,4,1,4,16,107.24947927285635
bert_manual_script,sequential,numactl,torch,default,3,1,4,16,106.37679851851641
bert_manual_script,sequential,numactl,torch,default,0,1,16,128,441.4417121953401
bert_manual_script,sequential,numactl,torch,default,0,1,4,32,146.36982494352267
bert_manual_script,sequential,numactl,torch,default,4,1,4,32,118.88145802051667
bert_manual_script,sequential,numactl,torch,default,1,1,4,32,118.16302062520656
bert_manual_script,sequential,numactl,torch,default,2,1,4,32,117.71377858735798
bert_manual_script,sequential,numactl,torch,default,3,1,4,32,116.52910179925595
bert_manual_script,sequential,numactl,torch,default,0,1,16,256,465.91967066368636
bert_manual_script,sequential,numactl,torch,default,0,1,2,32,79.34436161861316
bert_manual_script,sequential,numactl,torch,default,6,1,2,32,61.11245171182263
bert_manual_script,sequential,numactl,torch,default,8,1,2,32,60.92754703908085
bert_manual_script,sequential,numactl,torch,default,2,1,2,32,60.96030488747728
bert_manual_script,sequential,numactl,torch,default,7,1,2,32,60.97034862445615
bert_manual_script,sequential,numactl,torch,default,4,1,2,32,60.92440822075703
bert_manual_script,sequential,numactl,torch,default,3,1,2,32,60.75325436191671
bert_manual_script,sequential,numactl,torch,default,5,1,2,32,60.68291029116519
bert_manual_script,sequential,numactl,torch,default,1,1,2,32,60.8184338926668
bert_manual_script,sequential,numactl,torch,default,0,1,16,512,472.16957535220445
bert_manual_script,sequential,numactl,torch,default,0,1,2,64,86.39199693152187
bert_manual_script,sequential,numactl,torch,default,5,1,2,64,66.46261281347107
bert_manual_script,sequential,numactl,torch,default,6,1,2,64,66.09904774162494
bert_manual_script,sequential,numactl,torch,default,7,1,2,64,66.07219026255913
bert_manual_script,sequential,numactl,torch,default,2,1,2,64,66.00796553445707
bert_manual_script,sequential,numactl,torch,default,8,1,2,64,65.89141617732322
bert_manual_script,sequential,numactl,torch,default,3,1,2,64,65.72119287408516
bert_manual_script,sequential,numactl,torch,default,4,1,2,64,65.67380682610971
bert_manual_script,sequential,numactl,torch,default,1,1,2,64,65.64197363708327
bert_manual_script,sequential,numactl,torch,default,0,1,16,1024,350.4682215874227
bert_manual_script,sequential,numactl,torch,default,0,1,2,128,87.22212772032343
bert_manual_script,sequential,numactl,torch,default,3,1,2,128,69.32279236853238
bert_manual_script,sequential,numactl,torch,default,8,1,2,128,69.15399098137449
bert_manual_script,sequential,numactl,torch,default,5,1,2,128,69.10301892679311
bert_manual_script,sequential,numactl,torch,default,4,1,2,128,68.99231349194275
bert_manual_script,sequential,numactl,torch,default,6,1,2,128,68.95213341029739
bert_manual_script,sequential,numactl,torch,default,7,1,2,128,68.87553504909819
bert_manual_script,sequential,numactl,torch,default,2,1,2,128,68.64938544512724
bert_manual_script,sequential,numactl,torch,default,1,1,2,128,68.12121475206803


==> data/multi-instance/gpt_none_default/gpt2_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,8,43.36863700882532,44.473349020117894,53.791835001902655,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,8,4,39.91895099170506,40.86701988970162,48.253832006594166,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,8,4,46.42587399575859,48.03472900093766,55.51388199091889,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,4,41.42577698803507,50.04275784973288,57.43455298943445,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,16,71.91817200509831,74.5225721798488,87.1573929907754,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,8,8,55.41610499494709,56.51650101994164,65.78440999146551,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,8,63.67242001579143,65.33217998890905,72.88447901373729,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,8,8,56.088473997078836,65.60251602932112,77.23077398259193,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,32,107.87347098812461,117.72081402188633,141.75445199362002,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,8,16,87.25631498964503,92.03331063006772,111.52731699985452,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,8,16,103.10338600538671,105.63063829060411,120.93311501666903,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,16,103.36873098276556,106.38304807129316,121.74369301646948,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,64,184.16834500385448,190.4949222097639,221.2699330120813,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,16,134.5031230011955,139.8034586009453,165.90973900747485,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,16,164.53333501704037,170.98244722932577,193.00183799350634,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,16,161.38794599100947,170.76814872823888,198.33655800903216,0.0
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,16,158.12249900773168,170.08244147058576,194.11924399901181,0.0
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,16,155.11971301748417,168.63343682896812,197.2034460050054,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,128,333.8313999993261,350.1930097109289,436.17234198609367,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,32,235.79213599441573,241.19783575210022,285.9070360136684,0.0
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,32,288.37544898851775,300.5829747894313,348.58360901125707,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,32,286.0725350037683,300.92053123022197,346.8408560147509,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,32,275.64133700798266,297.8923649014905,344.86651298357174,0.0
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,32,248.41968101100065,300.17204064060934,351.26410401426256,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,256,629.1741250024643,644.977670130902,911.8083420034964,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,64,435.676171007799,448.9109578882926,548.6263670027256,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,64,550.8706250111572,570.1097505816142,646.8655740027316,0.0
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,64,550.1867340062745,570.2568107508705,647.9028879839461,0.0
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,64,501.3611929898616,571.2137475892087,658.9728360122535,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,64,462.0404399756808,576.7350696615176,669.594370003324,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,512,1218.3231269882526,1292.7093839319423,1787.899348011706,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,128,827.3016099992674,856.0480890300823,1030.9624210058246,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,128,1043.279999983497,1074.9246517007123,1226.5774290135596,0.0
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,128,1046.0191549791489,1080.2017446921673,1236.1608690116554,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,128,947.5756679894403,1087.7171824095421,1246.222054993268,0.0
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,128,1040.8522080106195,1087.252847350319,1238.248925015796,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,1024,3663.9717489888426,3702.2687039681477,3719.946096010972,0.0
gpt2_manual_none,sequential,numactl,torch,default,0,1,1,64,1585.897473996738,1628.3399612808716,1929.4036549981683,0.0
gpt2_manual_none,sequential,numactl,torch,default,10,1,1,64,2027.2693749866448,2114.42774062074,2460.9325400087982,0.0
gpt2_manual_none,sequential,numactl,torch,default,7,1,1,64,2054.014161985833,2118.974607948039,2468.873033998534,0.0
gpt2_manual_none,sequential,numactl,torch,default,6,1,1,64,2061.72160099959,2125.471144361072,2460.0175649975426,0.0
gpt2_manual_none,sequential,numactl,torch,default,8,1,1,64,2033.1431250087917,2130.9583065728657,2379.4964120024815,0.0
gpt2_manual_none,sequential,numactl,torch,default,2,1,1,64,2070.89360099053,2128.2051847703406,2475.763664988335,0.0
gpt2_manual_none,sequential,numactl,torch,default,16,1,1,64,2053.194075007923,2126.836203149869,2416.586726991227,0.0
gpt2_manual_none,sequential,numactl,torch,default,5,1,1,64,2053.4936409967486,2132.0041423704242,2418.970327998977,0.0
gpt2_manual_none,sequential,numactl,torch,default,9,1,1,64,1994.0262050076853,2134.0553503102274,2456.61089400528,0.0
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,64,2075.556477007922,2140.134796729544,2394.6886580088176,0.0
gpt2_manual_none,sequential,numactl,torch,default,11,1,1,64,1983.3661510201637,2134.173961339402,2467.2157560125925,0.0
gpt2_manual_none,sequential,numactl,torch,default,14,1,1,64,1675.6038680032361,2121.6448728193063,2496.9441829889547,0.0
gpt2_manual_none,sequential,numactl,torch,default,13,1,1,64,1660.6347209890373,2121.574008706084,2418.3717249834444,0.0
gpt2_manual_none,sequential,numactl,torch,default,3,1,1,64,1663.8211270037573,2128.3378863113467,2429.6317209955305,0.0
gpt2_manual_none,sequential,numactl,torch,default,15,1,1,64,1668.7150289944839,2134.4462096190546,2443.9637229952496,0.0
gpt2_manual_none,sequential,numactl,torch,default,4,1,1,64,1639.2203819996212,2138.871720950119,2444.10565297585,0.0
gpt2_manual_none,sequential,numactl,torch,default,12,1,1,64,1657.3314330016728,2141.8898834002903,2403.2313089992385,0.0


==> data/multi-instance/gpt_none_default/gpt2_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,8,179.88301255165499
gpt2_manual_none,sequential,numactl,torch,default,0,1,8,4,97.8784362254902
gpt2_manual_none,sequential,numactl,torch,default,2,1,8,4,83.27308352092334
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,4,79.93164589391932
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,16,214.70005036039893
gpt2_manual_none,sequential,numactl,torch,default,0,1,8,8,141.55157972672848
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,8,122.45114125011747
gpt2_manual_none,sequential,numactl,torch,default,2,1,8,8,121.94654236164342
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,32,271.82958481794606
gpt2_manual_none,sequential,numactl,torch,default,0,1,8,16,173.85009721439624
gpt2_manual_none,sequential,numactl,torch,default,2,1,8,16,151.47120436763663
gpt2_manual_none,sequential,numactl,torch,default,1,1,8,16,150.3999019587925
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,64,335.96696047113664
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,16,114.44638179996939
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,16,93.57685691877141
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,16,93.69428736656543
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,16,94.07202684568152
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,16,94.88035291736102
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,128,365.51272141513954
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,32,132.6711738528581
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,32,106.4597887568885
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,32,106.34036790104598
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,32,107.42135002547656
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,32,106.60553172010125
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,256,396.9129659140654
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,64,142.567248304787
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,64,112.25908684197827
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,64,112.23013700744706
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,64,112.0421213076719
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,64,110.96949598983328
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,512,396.06736546050746
gpt2_manual_none,sequential,numactl,torch,default,0,1,4,128,149.5243101880249
gpt2_manual_none,sequential,numactl,torch,default,2,1,4,128,119.07811379847172
gpt2_manual_none,sequential,numactl,torch,default,3,1,4,128,118.49638331817087
gpt2_manual_none,sequential,numactl,torch,default,1,1,4,128,117.67764826188619
gpt2_manual_none,sequential,numactl,torch,default,4,1,4,128,117.72790507005008
gpt2_manual_none,sequential,numactl,torch,default,0,1,16,1024,276.5871636768183
gpt2_manual_none,sequential,numactl,torch,default,0,1,1,64,39.30383182984519
gpt2_manual_none,sequential,numactl,torch,default,10,1,1,64,30.26823701301388
gpt2_manual_none,sequential,numactl,torch,default,7,1,1,64,30.203287835513972
gpt2_manual_none,sequential,numactl,torch,default,6,1,1,64,30.11097100508449
gpt2_manual_none,sequential,numactl,torch,default,8,1,1,64,30.033436037952622
gpt2_manual_none,sequential,numactl,torch,default,2,1,1,64,30.072288357340124
gpt2_manual_none,sequential,numactl,torch,default,16,1,1,64,30.091645000783444
gpt2_manual_none,sequential,numactl,torch,default,5,1,1,64,30.018703401224606
gpt2_manual_none,sequential,numactl,torch,default,9,1,1,64,29.98985007145964
gpt2_manual_none,sequential,numactl,torch,default,1,1,1,64,29.90465838778093
gpt2_manual_none,sequential,numactl,torch,default,11,1,1,64,29.988183324959024
gpt2_manual_none,sequential,numactl,torch,default,14,1,1,64,30.165274509373877
gpt2_manual_none,sequential,numactl,torch,default,13,1,1,64,30.16628207989437
gpt2_manual_none,sequential,numactl,torch,default,3,1,1,64,30.070413354770153
gpt2_manual_none,sequential,numactl,torch,default,15,1,1,64,29.984358336873903
gpt2_manual_none,sequential,numactl,torch,default,4,1,1,64,29.92231809562204
gpt2_manual_none,sequential,numactl,torch,default,12,1,1,64,29.880154202137973


==> data/multi-instance/gpt_script_default/gpt2_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,8,42.34502906911075,43.0135697661899,52.180557046085596,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,4,38.38772000744939,39.074726710096,45.12874595820904,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,4,39.81317183934152,46.57646309910342,56.29319720901549,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,4,38.17541082389653,46.26823011087254,56.094807805493474,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,16,68.06392315775156,70.9293528040871,84.49852000921965,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,8,53.29512199386954,55.129410149529576,65.55888685397804,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,8,61.39954715035856,63.251314703375094,72.26001494564116,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,8,55.80304004251957,62.5058863684535,74.97087097726762,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,32,100.2066780347377,111.56938193365932,151.51376510038972,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,8,86.00645186379552,87.9907651222311,100.93846800737083,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,8,104.5074809808284,107.84325879998505,122.00297089293599,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,8,102.12540486827493,107.3642174503766,122.76563700288534,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,8,94.59614008665085,107.3680051555857,124.0778979845345,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,8,91.06856980361044,106.77771178074181,122.27905099280179,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,64,178.58260706998408,187.6185701182112,226.2038600165397,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,16,131.5652069170028,138.0089186015539,161.66072199121118,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,16,160.15472309663892,167.31762209441513,197.63941504061222,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,16,149.87725298851728,164.4280653842725,189.1705219168216,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,16,146.26360801048577,164.1821334278211,193.08147416450083,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,16,134.44193312898278,164.90752157988027,189.2355619929731,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,128,329.15484299883246,348.4332860307768,401.4859599992633,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,32,232.53522790037096,240.4646104737185,287.034542998299,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,32,286.3033830653876,299.502083924599,350.7175100967288,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,32,285.278424853459,297.3655121657066,345.0124559458345,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,32,263.70906294323504,294.446035916917,345.8030540496111,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,32,277.67368289642036,295.42807863559574,344.06028501689434,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,256,628.1963351648301,648.0786589952186,944.1563868895173,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,2,32,441.78139488212764,465.2591036609374,547.6236192043871,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,2,32,575.5029341671616,591.6290477546863,681.1536469031125,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,2,32,566.0402970388532,595.2856479212642,669.8321760632098,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,2,32,565.9501571208239,595.6397649855353,682.3148760013282,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,32,565.795716131106,597.8075285325758,674.1232830099761,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,2,32,515.3011190705001,598.4606605186127,692.0775761827826,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,2,32,496.2350002024323,597.5916324206628,697.0934539567679,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,2,32,488.1894630379975,600.670102131553,680.6472609750926,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,2,32,495.532349916175,598.5210177022964,689.0391220804304,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,512,1238.9306179247797,1280.77650568448,1789.6702319849283,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,1,32,822.4627720192075,838.3695350168273,1033.9631508104503,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,32,1044.868622906506,1060.5655547510833,1214.6949209272861,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,32,1045.0010730419308,1070.3101135371253,1208.5110649932176,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,32,1045.7760889548808,1076.9729041028768,1215.263376943767,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,32,1051.331832073629,1077.2135462681763,1214.1001380514354,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,32,1039.0309668146074,1077.224722248502,1222.9349149856716,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,32,1052.4868541397154,1081.8406126159243,1224.3680078536272,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,32,1026.3675060123205,1085.970083847642,1244.9666811153293,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,32,1022.9037220124155,1083.5255476646125,1251.4197339769453,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,32,1023.7839210312814,1084.663117590826,1224.1587319876999,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,32,1036.5327401086688,1088.567503481172,1223.6290969885886,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,32,988.8693809043616,1084.9867658293806,1215.7583511434495,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,32,1017.8079491015524,1084.1752043133602,1272.3885970190167,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,32,1051.3682598248124,1086.1972509906627,1295.1606470160186,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,32,951.114745112136,1087.3134588683024,1221.3480989448726,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,32,1045.6069470383227,1089.6121459221467,1218.5826729983091,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,32,969.3178650923073,1086.2270892597735,1246.6811179183424,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,1024,3681.9564609322697,3726.65983900195,3751.6127810813487,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,1,64,1563.295230967924,1653.940667854622,1889.743238920346,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,64,2043.1383661925793,2106.250643306412,2358.7373250629753,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,64,2062.7824990078807,2111.842480949126,2374.1841530427337,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,64,2051.209202967584,2108.669730499387,2381.867054151371,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,64,2038.231898099184,2122.9082664242014,2359.5785489305854,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,64,1995.1534690335393,2127.2851793980226,2394.319924991578,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,64,1969.1386930644512,2130.196094936691,2417.181234806776,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,64,1983.0029089935124,2128.822889451403,2387.6163489185274,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,64,2062.249609036371,2134.446455333382,2362.198478076607,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,64,1962.3655318282545,2131.540901842527,2387.9243589472026,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,64,1986.1965000163764,2134.143531071022,2467.943679075688,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,64,1957.8006949741393,2132.428318930324,2388.168036006391,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,64,1972.6334679871798,2134.636597626377,2400.773257948458,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,64,1956.435953034088,2136.6328073549084,2450.5060221999884,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,64,2071.0503719747066,2134.647532426752,2356.6236139740795,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,64,2010.0678820163012,2135.291611372959,2382.6007328461856,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,64,1779.1701250243932,2142.9285154445097,2434.8249121103436,0.0


==> data/multi-instance/gpt_script_default/gpt2_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,8,185.27062241629557
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,4,102.7618653146629
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,4,85.12842082823047
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,4,86.53754619748345
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,16,225.5765683382641
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,8,145.11310711109186
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,8,126.47958445633887
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,8,127.98794585268966
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,32,286.8170410680203
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,8,90.9186320733422
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,8,74.18173457496732
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,8,74.51272118382994
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,8,74.51009254020595
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,8,74.92200260319554
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,64,341.1176194322133
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,16,115.93453642074876
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,16,95.62650843179811
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,16,97.30698930628175
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,16,97.4527475429233
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,16,97.02407656554156
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,128,367.3587028900961
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,32,133.07571512065567
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,32,106.84399781357162
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,32,107.61167213690885
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,32,108.67865787478065
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,32,108.317395380252
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,256,395.01377872387053
gpt2_manual_script,sequential,numactl,torch,default,0,1,2,32,68.77887987189251
gpt2_manual_script,sequential,numactl,torch,default,8,1,2,32,54.08794602199538
gpt2_manual_script,sequential,numactl,torch,default,3,1,2,32,53.755705536903015
gpt2_manual_script,sequential,numactl,torch,default,4,1,2,32,53.72374693750861
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,32,53.52893443571989
gpt2_manual_script,sequential,numactl,torch,default,2,1,2,32,53.47051545922753
gpt2_manual_script,sequential,numactl,torch,default,7,1,2,32,53.54827320854157
gpt2_manual_script,sequential,numactl,torch,default,5,1,2,32,53.273835149184215
gpt2_manual_script,sequential,numactl,torch,default,6,1,2,32,53.46512328480461
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,512,399.757489091646
gpt2_manual_script,sequential,numactl,torch,default,0,1,1,32,38.169325892021725
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,32,30.172580899546997
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,32,29.897876881913657
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,32,29.712910954483245
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,32,29.706273292661958
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,32,29.705965096313495
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,32,29.5792186268761
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,32,29.46674174174534
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,32,29.53322149991896
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,32,29.50224773114444
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,32,29.39643145479354
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,32,29.493447300749985
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,32,29.51552467967254
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,32,29.46057907144812
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,32,29.4303356028594
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,32,29.36824825215046
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,32,29.459769799892307
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,1024,274.7768898258879
gpt2_manual_script,sequential,numactl,torch,default,0,1,1,64,38.695463050084136
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,64,30.385747395918752
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,64,30.305290558998724
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,64,30.35088855988992
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,64,30.147322431317654
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,64,30.0852939793012
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,64,30.04418238871199
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,64,30.063562505424194
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,64,29.9843548851188
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,64,30.02522726384359
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,64,29.98861091966084
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,64,30.01273216635197
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,64,29.981684035196068
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,64,29.953672797540822
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,64,29.981530453059037
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,64,29.972486970455996
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,64,29.865671924536606


==> data/multi-instance/inception_none_default/inception_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
inception_manual_none,sequential,numactl,torch,default,0,1,16,8,79.230456991354,84.06956359889591,101.0390629817266,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,4,2,65.64249098300934,66.02816403959878,77.8229610004928,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,4,2,74.90870598121546,75.66133512824308,87.86116499686614,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,4,2,70.95541700255126,75.91640634986106,88.63254301832058,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,4,2,69.74860801710747,75.36020609957632,89.47716798866168,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,4,2,66.55529298586771,75.95972445007646,90.41691099992022,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,16,135.18527601263486,144.93803269142518,182.8873819904402,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,1,108.49626298295334,108.96464430028573,117.48287599766627,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,1,126.6967459814623,127.51032505999318,136.93223698646761,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,1,127.34861599165015,128.2431084496784,139.36641399050131,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,1,126.98654300766066,127.7484383812407,137.25836700177751,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,1,126.6379099979531,127.49657868029318,136.9637629832141,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,1,127.54328799201176,128.2634945603786,137.97482301015407,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,1,127.71263998001814,128.51504395221127,138.78749901778065,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,1,127.10178998531774,128.12738157983404,138.08818499092013,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,1,127.27244102279656,128.5102562609245,139.6951149799861,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,1,125.63535899971612,127.3349575998145,137.9461399919819,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,1,125.51831800374202,127.6828831914463,137.86626601358876,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,1,125.3487569920253,127.98357346851843,137.84669499727897,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,1,125.45639302697964,128.29665044002468,138.57172901043668,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,1,125.93578599626198,128.65771157928975,138.9067469863221,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,1,124.83341098413803,127.98569767910523,138.29972699750215,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,1,125.72242898750119,128.76310720836045,138.83046599221416,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,1,125.54389698198065,128.8692307996098,138.63628698163666,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,32,254.61243398603983,280.9558557588025,376.1074859939981,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,2,192.67906100139953,193.63231838098727,225.9854289877694,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,2,226.82485400582664,229.0262899993104,266.2308950093575,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,2,227.19799500191584,229.59991552022984,260.2613939961884,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,2,227.37170298933052,229.2903572015348,260.2742020098958,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,2,228.06178699829616,229.90867496817373,259.08970599994063,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,2,226.41132099670358,228.63206458860077,258.5934569942765,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,2,227.55929199047387,229.74550425831694,259.8087289952673,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,2,226.60057598841377,229.97955392143922,268.1951140111778,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,2,227.02389600453898,229.77455088868737,266.38133902451955,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,2,226.6739849874284,231.7457495915005,260.5911249993369,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,2,224.3307690077927,230.94531855982495,260.09181499830447,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,2,226.26937300083227,230.9828655802994,267.752179002855,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,2,224.82475900324062,231.5141009609215,260.36509801633656,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,2,224.12359601003118,230.38330724171828,263.4440599940717,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,2,223.016354982974,232.07552671141457,262.0782990125008,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,2,219.05795999919064,233.11933560093166,262.7356520097237,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,2,216.5562830050476,233.57619098795112,262.71516701672226,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,64,502.9182810103521,595.5764160002582,805.0181270227768,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,4,363.18347399355844,374.26430495019304,428.2588670030236,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,4,420.0937679852359,422.87625276105246,499.17915801052004,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,4,422.3773420089856,426.5101935894927,501.2499459844548,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,4,424.26403900026344,427.35279713990167,501.90378198749386,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,4,424.6647940017283,427.88886489172,497.5322359823622,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,4,423.9330349955708,427.78838577040005,501.27665998297743,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,4,423.58297799364664,428.5613855411066,498.99873201502487,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,4,423.82313500274904,430.0239424785832,501.3399470190052,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,4,423.2713070232421,430.3859633789398,505.82724501146004,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,4,421.66524298954755,428.95996777922846,514.2231720092241,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,4,425.8047649927903,430.0728705077199,498.5133220034186,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,4,419.1420580027625,428.6135124982684,506.2791219970677,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,4,425.6456090079155,429.9487860602676,498.86358599178493,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,4,421.2883879954461,430.52793774957536,512.5411750050262,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,4,424.97278400696814,430.65043497044826,499.05946099897847,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,4,423.84499800391495,430.9898209711537,499.54818599508144,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,4,364.72148000029847,441.75836215290474,516.9496070011519,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,128,1012.621644011233,1087.350103216886,1696.2713210086804,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,8,706.2349590123631,727.7645572691108,843.3954990177881,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,8,815.3064799844287,823.2215459103463,977.1836689906195,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,8,816.017422999721,844.4433605400263,969.4561510113999,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,8,814.6867099858355,843.4210693801288,970.8076099923346,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,8,814.1474790172651,844.8486425602459,963.9543110097293,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,8,815.1234629913233,846.5261476495652,964.958675991511,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,8,817.8886540117674,847.0549277495593,971.1197449942119,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,8,817.3259570030496,849.4114169702516,972.1994230058044,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,8,816.6857080068439,846.8695980694611,971.5637099870946,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,8,816.3364100037143,851.905064729799,1000.652121991152,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,8,810.2536840015091,853.0981137085473,1003.077012981521,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,8,796.1671260127332,856.5461322810734,1007.7069159888197,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,8,790.3919339878485,856.3385337291402,1010.314269020455,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,8,787.4399349966552,861.0609706502873,973.5040309897158,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,8,787.4906719953287,861.3563527795486,979.4748639978934,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,8,775.0336979806889,863.833812760131,981.4564230036922,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,8,768.6544210009743,866.5029771398986,983.6704159970395,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,256,2298.9770339918323,3339.7974363988033,3785.723492008401,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,16,1425.9822110179812,1468.5631983491476,1797.283818013966,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,16,1658.8664650043938,1713.5109703594935,2040.773098997306,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,16,1664.6230180049315,1714.1139555705013,2043.2342420099303,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,16,1665.4512610111851,1712.9501759790583,2051.7678579781204,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,16,1662.7137220057193,1714.127659551159,2053.280109015759,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,16,1659.4144169939682,1719.2915891984012,2046.5782319952268,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,16,1662.1612140152138,1716.5271144997678,2042.5091539800633,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,16,1668.4893780038692,1718.3014635182917,2066.755634994479,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,16,1661.1591960245278,1721.315032361017,2053.1501029909123,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,16,1671.3563750090543,1718.1808995295432,2064.732688013464,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,16,1667.2664759971667,1720.1449375308584,2051.7214559949934,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,16,1646.4715199836064,1721.9485645802342,2057.5944849988446,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,16,1667.4778799933847,1723.671557760681,2053.020943014417,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,16,1628.710909979418,1725.0427574908827,2052.069956000196,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,16,1625.0690610031597,1727.4732328311075,2059.576683008345,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,16,1598.3291279990226,1725.8773987786844,2063.8106359983794,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,16,1455.7226919860113,1741.3452160413726,2046.62699700566,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,512,7229.984481004067,7385.418945092242,7417.800594004802,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,32,2840.0828950107098,3011.750207259902,3809.5505129895173,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,32,3286.3561119884253,3431.729946998821,4280.086221988313,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,32,3289.1579770075623,3459.940421070496,4321.281326003373,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,32,3303.11817699112,3467.733409740322,4336.398026003735,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,32,3279.6020649839193,3471.5116677302285,4261.865847016452,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,32,3283.1810750067234,3474.412671708851,4259.104766009841,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,32,3307.1724680194166,3469.508710919472,4331.284587009577,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,32,3288.6970420076977,3470.2348996701767,4339.7524030006025,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,32,3317.2660279960837,3477.0006308611482,4335.906888998579,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,32,3296.994147996884,3495.4315417821635,4307.203563017538,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,32,2923.7819580012,3540.73224414984,4298.153635987546,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,32,2925.5031170032453,3540.0330446494627,4280.410300998483,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,32,2942.7192689909134,3534.7629104889347,4345.482371980324,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,32,2924.4120300281793,3542.8116146015236,4286.355079006171,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,32,2926.2418519938365,3543.9791999809677,4286.419629002921,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,32,2934.9677870050073,3543.961604461656,4291.5273619873915,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,32,2928.4290990035515,3549.4014171810704,4304.341675015166,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,16,1024,14814.633125992259,14867.81751427974,14931.46571199759,0.0
inception_manual_none,sequential,numactl,torch,default,0,1,1,64,5689.721621019999,6073.630098360009,7948.140469001373,0.0
inception_manual_none,sequential,numactl,torch,default,6,1,1,64,6529.269516002387,6906.578774951922,9039.478741993662,0.0
inception_manual_none,sequential,numactl,torch,default,12,1,1,64,6561.964680993697,6926.241743412102,9050.093826983357,0.0
inception_manual_none,sequential,numactl,torch,default,7,1,1,64,6527.645997994114,6931.908631999977,8933.174516016152,0.0
inception_manual_none,sequential,numactl,torch,default,14,1,1,64,6550.569361977978,6945.524060109747,8967.875036993064,0.0
inception_manual_none,sequential,numactl,torch,default,10,1,1,64,6580.897911975626,6949.7169649615535,8953.62688001478,0.0
inception_manual_none,sequential,numactl,torch,default,2,1,1,64,6542.847270000493,6954.295864400337,8975.550506002037,0.0
inception_manual_none,sequential,numactl,torch,default,16,1,1,64,6087.989150983049,7032.206401209405,8923.455628013471,0.0
inception_manual_none,sequential,numactl,torch,default,1,1,1,64,6538.8951119966805,7052.728014459426,8970.720143988729,0.0
inception_manual_none,sequential,numactl,torch,default,13,1,1,64,5939.3749969895,7207.691803500929,8944.572967011482,0.0
inception_manual_none,sequential,numactl,torch,default,8,1,1,64,5936.368412018055,7206.691840730782,8958.429921010975,0.0
inception_manual_none,sequential,numactl,torch,default,3,1,1,64,5937.726457981626,7214.026905700739,8944.364169990877,0.0
inception_manual_none,sequential,numactl,torch,default,9,1,1,64,5990.750850003678,7260.087606248562,8952.291749010328,0.0
inception_manual_none,sequential,numactl,torch,default,4,1,1,64,5992.268475994933,7262.970263031893,8934.676751989173,0.0
inception_manual_none,sequential,numactl,torch,default,11,1,1,64,5987.812495994149,7270.9845032700105,8946.019434020855,0.0
inception_manual_none,sequential,numactl,torch,default,5,1,1,64,5995.894358027726,7273.2675545616075,8955.203818011796,0.0
inception_manual_none,sequential,numactl,torch,default,15,1,1,64,6009.877453005174,7280.166470218974,8988.434207974933,0.0


==> data/multi-instance/inception_none_default/inception_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
inception_manual_none,sequential,numactl,torch,default,0,1,16,8,95.1592902060106
inception_manual_none,sequential,numactl,torch,default,0,1,4,2,30.29010467109988
inception_manual_none,sequential,numactl,torch,default,3,1,4,2,26.433580594501485
inception_manual_none,sequential,numactl,torch,default,4,1,4,2,26.344766515725098
inception_manual_none,sequential,numactl,torch,default,2,1,4,2,26.539205550437636
inception_manual_none,sequential,numactl,torch,default,1,1,4,2,26.32974269561067
inception_manual_none,sequential,numactl,torch,default,0,1,16,16,110.39200479603717
inception_manual_none,sequential,numactl,torch,default,0,1,1,1,9.177288710677486
inception_manual_none,sequential,numactl,torch,default,13,1,1,1,7.842502162311195
inception_manual_none,sequential,numactl,torch,default,1,1,1,1,7.7976899662596075
inception_manual_none,sequential,numactl,torch,default,12,1,1,1,7.827884337933681
inception_manual_none,sequential,numactl,torch,default,9,1,1,1,7.843347722353961
inception_manual_none,sequential,numactl,torch,default,2,1,1,1,7.796450606834677
inception_manual_none,sequential,numactl,torch,default,8,1,1,1,7.781190195692989
inception_manual_none,sequential,numactl,torch,default,7,1,1,1,7.804732974870923
inception_manual_none,sequential,numactl,torch,default,4,1,1,1,7.781480086458011
inception_manual_none,sequential,numactl,torch,default,3,1,1,1,7.853302964475614
inception_manual_none,sequential,numactl,torch,default,11,1,1,1,7.8319033452636795
inception_manual_none,sequential,numactl,torch,default,14,1,1,1,7.813502724597553
inception_manual_none,sequential,numactl,torch,default,6,1,1,1,7.794435759392439
inception_manual_none,sequential,numactl,torch,default,16,1,1,1,7.7725616888787545
inception_manual_none,sequential,numactl,torch,default,5,1,1,1,7.813373041941535
inception_manual_none,sequential,numactl,torch,default,15,1,1,1,7.766199664487989
inception_manual_none,sequential,numactl,torch,default,10,1,1,1,7.759804212341336
inception_manual_none,sequential,numactl,torch,default,0,1,16,32,113.89689641304948
inception_manual_none,sequential,numactl,torch,default,0,1,1,2,10.328854277646142
inception_manual_none,sequential,numactl,torch,default,1,1,1,2,8.73262191867153
inception_manual_none,sequential,numactl,torch,default,5,1,1,2,8.710804598809975
inception_manual_none,sequential,numactl,torch,default,8,1,1,2,8.722564805645533
inception_manual_none,sequential,numactl,torch,default,10,1,1,2,8.699106287645998
inception_manual_none,sequential,numactl,torch,default,4,1,1,2,8.747679393084205
inception_manual_none,sequential,numactl,torch,default,3,1,1,2,8.705284599394282
inception_manual_none,sequential,numactl,torch,default,16,1,1,2,8.696425251277763
inception_manual_none,sequential,numactl,torch,default,7,1,1,2,8.704184132945539
inception_manual_none,sequential,numactl,torch,default,13,1,1,2,8.630147493645131
inception_manual_none,sequential,numactl,torch,default,14,1,1,2,8.660058634104386
inception_manual_none,sequential,numactl,torch,default,11,1,1,2,8.658650913241509
inception_manual_none,sequential,numactl,torch,default,12,1,1,2,8.638782655997229
inception_manual_none,sequential,numactl,torch,default,9,1,1,2,8.681184517859183
inception_manual_none,sequential,numactl,torch,default,6,1,1,2,8.61788413599938
inception_manual_none,sequential,numactl,torch,default,15,1,1,2,8.579296928950269
inception_manual_none,sequential,numactl,torch,default,2,1,1,2,8.562516545631865
inception_manual_none,sequential,numactl,torch,default,0,1,16,64,107.45892261786985
inception_manual_none,sequential,numactl,torch,default,0,1,1,4,10.687634238943302
inception_manual_none,sequential,numactl,torch,default,16,1,1,4,9.459031983666891
inception_manual_none,sequential,numactl,torch,default,15,1,1,4,9.378439390477775
inception_manual_none,sequential,numactl,torch,default,9,1,1,4,9.35994809621084
inception_manual_none,sequential,numactl,torch,default,3,1,1,4,9.348221765509662
inception_manual_none,sequential,numactl,torch,default,14,1,1,4,9.350417479886552
inception_manual_none,sequential,numactl,torch,default,10,1,1,4,9.333552053341329
inception_manual_none,sequential,numactl,torch,default,12,1,1,4,9.301807655045195
inception_manual_none,sequential,numactl,torch,default,2,1,1,4,9.29398340177312
inception_manual_none,sequential,numactl,torch,default,6,1,1,4,9.324879477002078
inception_manual_none,sequential,numactl,torch,default,4,1,1,4,9.30074941783197
inception_manual_none,sequential,numactl,torch,default,1,1,1,4,9.332416928913691
inception_manual_none,sequential,numactl,torch,default,11,1,1,4,9.303433640673902
inception_manual_none,sequential,numactl,torch,default,5,1,1,4,9.290918542728056
inception_manual_none,sequential,numactl,torch,default,7,1,1,4,9.288275768894753
inception_manual_none,sequential,numactl,torch,default,8,1,1,4,9.280961650061155
inception_manual_none,sequential,numactl,torch,default,13,1,1,4,9.054723900428375
inception_manual_none,sequential,numactl,torch,default,0,1,16,128,117.71737513181506
inception_manual_none,sequential,numactl,torch,default,0,1,1,8,10.992566098601284
inception_manual_none,sequential,numactl,torch,default,1,1,1,8,9.717918632891621
inception_manual_none,sequential,numactl,torch,default,16,1,1,8,9.473696370688444
inception_manual_none,sequential,numactl,torch,default,9,1,1,8,9.485179218820784
inception_manual_none,sequential,numactl,torch,default,7,1,1,8,9.469151747414356
inception_manual_none,sequential,numactl,torch,default,13,1,1,8,9.45038735331746
inception_manual_none,sequential,numactl,torch,default,12,1,1,8,9.444487881387174
inception_manual_none,sequential,numactl,torch,default,8,1,1,8,9.418286404172713
inception_manual_none,sequential,numactl,torch,default,10,1,1,8,9.446554721337195
inception_manual_none,sequential,numactl,torch,default,3,1,1,8,9.390717735123902
inception_manual_none,sequential,numactl,torch,default,11,1,1,8,9.377584912505295
inception_manual_none,sequential,numactl,torch,default,2,1,1,8,9.33983553074386
inception_manual_none,sequential,numactl,torch,default,5,1,1,8,9.342099747820527
inception_manual_none,sequential,numactl,torch,default,14,1,1,8,9.29086356562912
inception_manual_none,sequential,numactl,torch,default,6,1,1,8,9.287677480039996
inception_manual_none,sequential,numactl,torch,default,4,1,1,8,9.26104058654328
inception_manual_none,sequential,numactl,torch,default,15,1,1,8,9.232512998865767
inception_manual_none,sequential,numactl,torch,default,0,1,16,256,76.65135532172772
inception_manual_none,sequential,numactl,torch,default,0,1,1,16,10.895002692418032
inception_manual_none,sequential,numactl,torch,default,4,1,1,16,9.337553290740363
inception_manual_none,sequential,numactl,torch,default,16,1,1,16,9.334268557818717
inception_manual_none,sequential,numactl,torch,default,13,1,1,16,9.34061026664421
inception_manual_none,sequential,numactl,torch,default,8,1,1,16,9.334193932900872
inception_manual_none,sequential,numactl,torch,default,7,1,1,16,9.306158478597458
inception_manual_none,sequential,numactl,torch,default,6,1,1,16,9.321146089010506
inception_manual_none,sequential,numactl,torch,default,15,1,1,16,9.311520905789926
inception_manual_none,sequential,numactl,torch,default,11,1,1,16,9.295218887418784
inception_manual_none,sequential,numactl,torch,default,10,1,1,16,9.312174291066194
inception_manual_none,sequential,numactl,torch,default,14,1,1,16,9.301541777617196
inception_manual_none,sequential,numactl,torch,default,12,1,1,16,9.291799028794092
inception_manual_none,sequential,numactl,torch,default,3,1,1,16,9.28251088669497
inception_manual_none,sequential,numactl,torch,default,9,1,1,16,9.27513241658566
inception_manual_none,sequential,numactl,torch,default,5,1,1,16,9.262082732117388
inception_manual_none,sequential,numactl,torch,default,2,1,1,16,9.270646925049476
inception_manual_none,sequential,numactl,torch,default,1,1,1,16,9.188298708726492
inception_manual_none,sequential,numactl,torch,default,0,1,16,512,69.32578961417404
inception_manual_none,sequential,numactl,torch,default,0,1,1,32,10.625051148950924
inception_manual_none,sequential,numactl,torch,default,6,1,1,32,9.324743057939399
inception_manual_none,sequential,numactl,torch,default,13,1,1,32,9.248714170083682
inception_manual_none,sequential,numactl,torch,default,4,1,1,32,9.227929664407592
inception_manual_none,sequential,numactl,torch,default,16,1,1,32,9.217886345438238
inception_manual_none,sequential,numactl,torch,default,11,1,1,32,9.210189756837709
inception_manual_none,sequential,numactl,torch,default,12,1,1,32,9.223207856284505
inception_manual_none,sequential,numactl,torch,default,14,1,1,32,9.221277788152436
inception_manual_none,sequential,numactl,torch,default,15,1,1,32,9.203334539538051
inception_manual_none,sequential,numactl,torch,default,1,1,1,32,9.154806671935173
inception_manual_none,sequential,numactl,torch,default,3,1,1,32,9.037678591164827
inception_manual_none,sequential,numactl,torch,default,7,1,1,32,9.039463642399042
inception_manual_none,sequential,numactl,torch,default,2,1,1,32,9.052940978033998
inception_manual_none,sequential,numactl,torch,default,9,1,1,32,9.032374137002819
inception_manual_none,sequential,numactl,torch,default,8,1,1,32,9.02939836672062
inception_manual_none,sequential,numactl,torch,default,10,1,1,32,9.029443197046415
inception_manual_none,sequential,numactl,torch,default,5,1,1,32,9.015604672129296
inception_manual_none,sequential,numactl,torch,default,0,1,16,1024,68.8735921742719
inception_manual_none,sequential,numactl,torch,default,0,1,1,64,10.537355578714148
inception_manual_none,sequential,numactl,torch,default,6,1,1,64,9.26652718884619
inception_manual_none,sequential,numactl,torch,default,12,1,1,64,9.240220363499965
inception_manual_none,sequential,numactl,torch,default,7,1,1,64,9.23266641232905
inception_manual_none,sequential,numactl,torch,default,14,1,1,64,9.214567460441383
inception_manual_none,sequential,numactl,torch,default,10,1,1,64,9.209008125463143
inception_manual_none,sequential,numactl,torch,default,2,1,1,64,9.20294466153241
inception_manual_none,sequential,numactl,torch,default,16,1,1,64,9.100984292638683
inception_manual_none,sequential,numactl,torch,default,1,1,1,64,9.07450278371545
inception_manual_none,sequential,numactl,torch,default,13,1,1,64,8.879402969049513
inception_manual_none,sequential,numactl,torch,default,8,1,1,64,8.880635028444646
inception_manual_none,sequential,numactl,torch,default,3,1,1,64,8.871605392741923
inception_manual_none,sequential,numactl,torch,default,9,1,1,64,8.815320622979387
inception_manual_none,sequential,numactl,torch,default,4,1,1,64,8.811821841782331
inception_manual_none,sequential,numactl,torch,default,11,1,1,64,8.802109256486107
inception_manual_none,sequential,numactl,torch,default,5,1,1,64,8.799346307542452
inception_manual_none,sequential,numactl,torch,default,15,1,1,64,8.79100776909501


==> data/multi-instance/inception_script_default/inception_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
inception_manual_script,sequential,numactl,torch,default,0,1,16,8,51.673704001586884,51.83593623019988,52.05531700630672,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,2,1,44.035405007889494,44.22230534051778,44.47518699453212,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,2,1,49.504308990435675,50.913264888804406,52.18035000143573,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,2,1,50.103224988561124,51.25967933010543,52.08700001821853,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,2,1,49.07107297913171,51.418349521118216,52.32542401063256,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,2,1,48.64915399230085,51.26538074982818,52.08872799994424,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,2,1,45.526245987275615,49.66324758948758,52.13365799863823,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,2,1,45.347732986556366,49.15340554754948,52.18318398692645,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,1,45.29161399113946,49.27569832187146,52.5048510171473,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,2,1,45.044182013953105,48.83601385925431,52.24526798701845,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,16,97.57608300424181,98.12481458997354,101.86496999813244,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,2,2,75.43990900740027,75.67715896089794,75.9911900095176,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,2,2,84.56857700366527,87.75800974020967,90.27025100658648,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,2,2,84.34226998360828,88.40757497033337,89.48585999314673,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,2,83.82815300137736,88.83180080185411,90.34347799024545,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,2,2,83.19404299254529,88.51180993864546,90.09136899840087,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,2,2,82.10502899601124,87.95294637879124,89.49575599399395,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,2,2,79.64815001469105,88.07726945786271,89.9792030104436,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,2,2,78.65154999308288,88.49498438939918,90.64264799235389,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,2,2,75.17800098867156,86.55488353979308,89.78599298279732,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,32,216.64899299503304,220.7468752990826,223.3459439885337,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,2,4,140.39228798355907,140.72122817102354,140.99822999560274,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,2,4,158.32060598768294,168.48785013949964,171.4160060219001,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,2,4,158.73197797918692,169.17179569922155,172.6435640011914,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,2,4,157.81411898205988,168.58836548111867,172.50655498355627,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,2,4,156.06532199308276,167.6148423179984,171.98313100379892,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,2,4,156.21355501934886,167.99699205963407,170.60795600991696,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,2,4,155.70001301239245,168.05469935265137,171.2936900148634,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,2,4,143.16472300561145,167.2870643591159,170.80226200050674,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,2,4,142.968041007407,167.43008501129225,171.0345019819215,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,64,463.53768699918874,480.5202765096328,499.1252199979499,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,1,4,263.8229680014774,264.31996832077857,264.7857709962409,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,4,299.127018020954,321.4361575208022,325.7704009884037,0.0
inception_manual_script,sequential,numactl,torch,default,9,1,1,4,316.6304320038762,321.42471294733696,326.34613098343834,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,1,4,319.29235899588093,322.30898331821663,324.7822929988615,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,1,4,316.95715099340305,320.4775442482787,324.1641869826708,0.0
inception_manual_script,sequential,numactl,torch,default,12,1,1,4,318.1400860194117,321.4574033007375,324.38407398876734,0.0
inception_manual_script,sequential,numactl,torch,default,16,1,1,4,316.61320599960163,320.9596064311336,323.16745101707056,0.0
inception_manual_script,sequential,numactl,torch,default,11,1,1,4,317.28324200958014,321.45915711909765,324.57715598866343,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,1,4,315.5938500131015,320.30205153947463,325.0607590016443,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,1,4,313.3526789897587,322.0127645204775,325.4877869912889,0.0
inception_manual_script,sequential,numactl,torch,default,10,1,1,4,308.0853220017161,321.61545486800605,326.30614898516797,0.0
inception_manual_script,sequential,numactl,torch,default,14,1,1,4,303.9269000000786,321.25081706035417,324.7734720061999,0.0
inception_manual_script,sequential,numactl,torch,default,13,1,1,4,300.81440598587506,320.51988692895975,323.9300310087856,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,1,4,300.07144500268623,320.8556671295082,324.7555169800762,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,1,4,299.1893569997046,321.1554097890621,326.0697990190238,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,1,4,292.4608250032179,320.71211349015357,323.5173680004664,0.0
inception_manual_script,sequential,numactl,torch,default,15,1,1,4,265.4563980177045,318.9163524302421,325.43049499508925,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,128,1134.3342809996102,1135.0661736298935,1143.066563992761,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,1,8,522.3348400031682,523.2265514307073,531.4676689740736,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,8,634.3329540104605,637.6261210412486,646.2052980205044,0.0
inception_manual_script,sequential,numactl,torch,default,15,1,1,8,630.7978789845947,637.1698982510134,643.1378760025837,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,1,8,630.2720049861819,634.8508250815212,640.7456870074384,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,1,8,628.5649640194606,634.0522213795339,641.1366149841342,0.0
inception_manual_script,sequential,numactl,torch,default,11,1,1,8,629.4833069841843,636.4573261607438,642.7391699980944,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,1,8,630.2365900191944,636.8357410895987,642.8489109966904,0.0
inception_manual_script,sequential,numactl,torch,default,13,1,1,8,625.9467900090385,633.5094485612353,638.8626130064949,0.0
inception_manual_script,sequential,numactl,torch,default,10,1,1,8,622.8548260114621,637.0329459692584,642.3858089838177,0.0
inception_manual_script,sequential,numactl,torch,default,16,1,1,8,621.5725369984284,642.7690708384034,648.0420269945171,0.0
inception_manual_script,sequential,numactl,torch,default,12,1,1,8,611.4435750059783,637.12790367048,643.7530679977499,0.0
inception_manual_script,sequential,numactl,torch,default,9,1,1,8,612.7262460067868,644.7506705101114,651.2888809957076,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,1,8,604.2154940078035,637.3837440297939,642.8846270137001,0.0
inception_manual_script,sequential,numactl,torch,default,14,1,1,8,544.7083600156475,632.9139630496502,641.1323809879832,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,1,8,571.2876780016813,662.0490964388591,672.9298520076554,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,1,8,571.4348329929635,662.5928932699026,673.2004049990792,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,1,8,570.8972809952684,664.3884046294261,675.0357669952791,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,256,2430.660296988208,2435.5056504299864,2444.482388003962,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,1,16,1082.5880299962591,1084.6052159086685,1087.0278619986493,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,16,1295.417435001582,1301.2075151500176,1312.0307470089756,0.0
inception_manual_script,sequential,numactl,torch,default,14,1,1,16,1289.9367600039113,1299.177239300916,1329.2262740142178,0.0
inception_manual_script,sequential,numactl,torch,default,16,1,1,16,1284.2981269932352,1295.3127975505777,1311.932918993989,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,1,16,1281.9219999946654,1295.4702169503435,1306.5638889966067,0.0
inception_manual_script,sequential,numactl,torch,default,13,1,1,16,1276.7119579948485,1295.08956678299,1309.0584670135286,0.0
inception_manual_script,sequential,numactl,torch,default,15,1,1,16,1283.2431160204578,1300.6982502684696,1315.8828580053523,0.0
inception_manual_script,sequential,numactl,torch,default,11,1,1,16,1278.986679011723,1297.1384143811883,1317.0826449932065,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,1,16,1275.0593440141529,1294.1085535506136,1304.0110580041073,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,1,16,1261.0303589899559,1296.4467662910465,1305.094128998462,0.0
inception_manual_script,sequential,numactl,torch,default,12,1,1,16,1256.2107869889587,1301.397645327961,1312.6881240168586,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,1,16,1242.5237839925103,1299.4002857606392,1318.1785760098137,0.0
inception_manual_script,sequential,numactl,torch,default,10,1,1,16,1221.4732939901296,1300.0477375389892,1311.8447110173292,0.0
inception_manual_script,sequential,numactl,torch,default,9,1,1,16,1208.0376530066133,1296.9972127702204,1309.1204639931675,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,1,16,1185.2296930155717,1300.0808348009014,1318.0337600060739,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,1,16,1136.831521987915,1296.6946426490904,1314.4900409970433,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,1,16,1097.0191829837859,1311.0930835598265,1355.1864699984435,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,512,5122.781348996796,5128.960395881149,5138.332482019905,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,1,32,2282.3069139849395,2284.1923224390484,2285.8442419965286,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,1,32,2692.486228013877,2709.2991546116536,2728.514463000465,0.0
inception_manual_script,sequential,numactl,torch,default,12,1,1,32,2695.2173830068205,2720.4987653394346,2777.2322710079607,0.0
inception_manual_script,sequential,numactl,torch,default,10,1,1,32,2699.1296669875737,2716.324570160941,2736.7677979927976,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,1,32,2725.76863199356,2779.1663181316108,2806.3724739768077,0.0
inception_manual_script,sequential,numactl,torch,default,14,1,1,32,2730.2006790123414,2768.8966505377903,2822.182302013971,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,32,2726.8558490031864,2820.2643855047063,2845.093992014881,0.0
inception_manual_script,sequential,numactl,torch,default,11,1,1,32,2583.3958629809786,2809.4265567706316,2859.9627389921807,0.0
inception_manual_script,sequential,numactl,torch,default,9,1,1,32,2616.8817770085298,2813.340420909517,2844.835386989871,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,1,32,2606.8078599928413,2809.2784309387207,2844.4783209997695,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,1,32,2607.9723029979505,2791.8963571995846,2853.001862997189,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,1,32,2617.699349008035,2814.065688890405,2855.589255981613,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,1,32,2570.868454989977,2813.3195196290035,2855.466006003553,0.0
inception_manual_script,sequential,numactl,torch,default,13,1,1,32,2456.345696002245,2812.4945660994854,2841.6509139933623,0.0
inception_manual_script,sequential,numactl,torch,default,16,1,1,32,2444.076319981832,2798.654196289135,2833.649248990696,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,1,32,2408.431030024076,2811.4714215206914,2858.9397489849944,0.0
inception_manual_script,sequential,numactl,torch,default,15,1,1,32,2439.9445629969705,2815.950044139172,2854.6225650061388,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,16,1024,10455.701625003712,10466.124581111653,10478.385310008889,0.0
inception_manual_script,sequential,numactl,torch,default,0,1,1,64,4947.851253004046,5141.9828670000425,5313.882262998959,0.0
inception_manual_script,sequential,numactl,torch,default,16,1,1,64,5777.4430949939415,5921.7649337693,6021.306823997293,0.0
inception_manual_script,sequential,numactl,torch,default,1,1,1,64,5802.545872022165,5998.6476009801845,6130.273329006741,0.0
inception_manual_script,sequential,numactl,torch,default,4,1,1,64,5944.955496990588,5984.0456540408195,6024.897188995965,0.0
inception_manual_script,sequential,numactl,torch,default,8,1,1,64,5780.246677983087,5941.168156709464,6024.565604981035,0.0
inception_manual_script,sequential,numactl,torch,default,5,1,1,64,5722.10339398589,5985.48867988924,6108.294420992024,0.0
inception_manual_script,sequential,numactl,torch,default,10,1,1,64,5716.75966901239,5993.601716861303,6148.557544016512,0.0
inception_manual_script,sequential,numactl,torch,default,15,1,1,64,5825.845882995054,6004.60102471814,6058.682011993369,0.0
inception_manual_script,sequential,numactl,torch,default,9,1,1,64,5778.855481010396,6011.439782629604,6157.091094995849,0.0
inception_manual_script,sequential,numactl,torch,default,12,1,1,64,5483.775171014713,6033.12235182937,6203.043312008958,0.0
inception_manual_script,sequential,numactl,torch,default,13,1,1,64,5593.514581996715,6186.432903748937,6275.555982982041,0.0
inception_manual_script,sequential,numactl,torch,default,3,1,1,64,5597.3751620040275,6185.975284411397,6287.316647998523,0.0
inception_manual_script,sequential,numactl,torch,default,6,1,1,64,5542.7816360024735,6197.651460058987,6273.714277980616,0.0
inception_manual_script,sequential,numactl,torch,default,7,1,1,64,5540.844134986401,6191.582964751869,6259.782876993995,0.0
inception_manual_script,sequential,numactl,torch,default,14,1,1,64,5528.640528005781,6199.484132458747,6268.829208012903,0.0
inception_manual_script,sequential,numactl,torch,default,11,1,1,64,5529.927938012406,6217.637359913788,6279.850273014745,0.0
inception_manual_script,sequential,numactl,torch,default,2,1,1,64,5454.60342199658,6216.898097707308,6293.009511980927,0.0


==> data/multi-instance/inception_script_default/inception_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
inception_manual_script,sequential,numactl,torch,default,0,1,16,8,154.33308592078944
inception_manual_script,sequential,numactl,torch,default,0,1,2,1,22.613022824112488
inception_manual_script,sequential,numactl,torch,default,3,1,2,1,19.641246778889943
inception_manual_script,sequential,numactl,torch,default,4,1,2,1,19.50851064752346
inception_manual_script,sequential,numactl,torch,default,8,1,2,1,19.448309977147098
inception_manual_script,sequential,numactl,torch,default,7,1,2,1,19.506341031190946
inception_manual_script,sequential,numactl,torch,default,2,1,2,1,20.13561433327759
inception_manual_script,sequential,numactl,torch,default,6,1,2,1,20.344470314119558
inception_manual_script,sequential,numactl,torch,default,1,1,2,1,20.293979264747243
inception_manual_script,sequential,numactl,torch,default,5,1,2,1,20.476691707107918
inception_manual_script,sequential,numactl,torch,default,0,1,16,16,163.05763294287937
inception_manual_script,sequential,numactl,torch,default,0,1,2,2,26.428053424064075
inception_manual_script,sequential,numactl,torch,default,3,1,2,2,22.78994254678982
inception_manual_script,sequential,numactl,torch,default,4,1,2,2,22.622495874037188
inception_manual_script,sequential,numactl,torch,default,1,1,2,2,22.51445970864812
inception_manual_script,sequential,numactl,torch,default,7,1,2,2,22.59585473832654
inception_manual_script,sequential,numactl,torch,default,2,1,2,2,22.739431506779802
inception_manual_script,sequential,numactl,torch,default,8,1,2,2,22.707334279440005
inception_manual_script,sequential,numactl,torch,default,6,1,2,2,22.600150887642624
inception_manual_script,sequential,numactl,torch,default,5,1,2,2,23.106726255145524
inception_manual_script,sequential,numactl,torch,default,0,1,16,32,144.96241433381226
inception_manual_script,sequential,numactl,torch,default,0,1,2,4,28.424993527903673
inception_manual_script,sequential,numactl,torch,default,3,1,2,4,23.740584242057793
inception_manual_script,sequential,numactl,torch,default,7,1,2,4,23.644603306757986
inception_manual_script,sequential,numactl,torch,default,5,1,2,4,23.72642968917085
inception_manual_script,sequential,numactl,torch,default,6,1,2,4,23.864235080156035
inception_manual_script,sequential,numactl,torch,default,2,1,2,4,23.809950112559847
inception_manual_script,sequential,numactl,torch,default,4,1,2,4,23.801774156914657
inception_manual_script,sequential,numactl,torch,default,8,1,2,4,23.91099404681513
inception_manual_script,sequential,numactl,torch,default,1,1,2,4,23.890569008133884
inception_manual_script,sequential,numactl,torch,default,0,1,16,64,133.18896855899277
inception_manual_script,sequential,numactl,torch,default,0,1,1,4,15.133173726570677
inception_manual_script,sequential,numactl,torch,default,1,1,1,4,12.4441507478546
inception_manual_script,sequential,numactl,torch,default,9,1,1,4,12.444593831387726
inception_manual_script,sequential,numactl,torch,default,5,1,1,4,12.410451482982054
inception_manual_script,sequential,numactl,torch,default,7,1,1,4,12.481373724272988
inception_manual_script,sequential,numactl,torch,default,12,1,1,4,12.443328288376126
inception_manual_script,sequential,numactl,torch,default,16,1,1,4,12.46262744548279
inception_manual_script,sequential,numactl,torch,default,11,1,1,4,12.443260400007945
inception_manual_script,sequential,numactl,torch,default,8,1,1,4,12.488212238337887
inception_manual_script,sequential,numactl,torch,default,2,1,1,4,12.421867828614078
inception_manual_script,sequential,numactl,torch,default,10,1,1,4,12.437213260294461
inception_manual_script,sequential,numactl,torch,default,14,1,1,4,12.451330199258328
inception_manual_script,sequential,numactl,torch,default,13,1,1,4,12.479724856781079
inception_manual_script,sequential,numactl,torch,default,6,1,1,4,12.466664640165027
inception_manual_script,sequential,numactl,torch,default,4,1,1,4,12.45502917926009
inception_manual_script,sequential,numactl,torch,default,3,1,1,4,12.472244831883492
inception_manual_script,sequential,numactl,torch,default,15,1,1,4,12.54247381646865
inception_manual_script,sequential,numactl,torch,default,0,1,16,128,112.76875566704753
inception_manual_script,sequential,numactl,torch,default,0,1,1,8,15.289743951496442
inception_manual_script,sequential,numactl,torch,default,1,1,1,8,12.546537439426
inception_manual_script,sequential,numactl,torch,default,15,1,1,8,12.555520940269524
inception_manual_script,sequential,numactl,torch,default,8,1,1,8,12.601385528596769
inception_manual_script,sequential,numactl,torch,default,4,1,1,8,12.617257270377614
inception_manual_script,sequential,numactl,torch,default,11,1,1,8,12.569577992381406
inception_manual_script,sequential,numactl,torch,default,3,1,1,8,12.562109008379997
inception_manual_script,sequential,numactl,torch,default,13,1,1,8,12.628067376372709
inception_manual_script,sequential,numactl,torch,default,10,1,1,8,12.558220184087714
inception_manual_script,sequential,numactl,torch,default,16,1,1,8,12.446149578362732
inception_manual_script,sequential,numactl,torch,default,12,1,1,8,12.556348503828154
inception_manual_script,sequential,numactl,torch,default,9,1,1,8,12.407897139014358
inception_manual_script,sequential,numactl,torch,default,2,1,1,8,12.551308493405893
inception_manual_script,sequential,numactl,torch,default,14,1,1,8,12.639948661351344
inception_manual_script,sequential,numactl,torch,default,7,1,1,8,12.083695972144277
inception_manual_script,sequential,numactl,torch,default,6,1,1,8,12.073778758054466
inception_manual_script,sequential,numactl,torch,default,5,1,1,8,12.041149340139578
inception_manual_script,sequential,numactl,torch,default,0,1,16,256,105.11164281421536
inception_manual_script,sequential,numactl,torch,default,0,1,1,16,14.751911354764603
inception_manual_script,sequential,numactl,torch,default,1,1,1,16,12.296270820534989
inception_manual_script,sequential,numactl,torch,default,14,1,1,16,12.315486691107335
inception_manual_script,sequential,numactl,torch,default,16,1,1,16,12.352228766870693
inception_manual_script,sequential,numactl,torch,default,7,1,1,16,12.35072778258498
inception_manual_script,sequential,numactl,torch,default,13,1,1,16,12.354357884099162
inception_manual_script,sequential,numactl,torch,default,15,1,1,16,12.30108520304193
inception_manual_script,sequential,numactl,torch,default,11,1,1,16,12.334844009405847
inception_manual_script,sequential,numactl,torch,default,6,1,1,16,12.36372324106907
inception_manual_script,sequential,numactl,torch,default,8,1,1,16,12.341424589128152
inception_manual_script,sequential,numactl,torch,default,12,1,1,16,12.294474373332596
inception_manual_script,sequential,numactl,torch,default,5,1,1,16,12.31337269610801
inception_manual_script,sequential,numactl,torch,default,10,1,1,16,12.307240371256098
inception_manual_script,sequential,numactl,torch,default,9,1,1,16,12.33618688032956
inception_manual_script,sequential,numactl,torch,default,2,1,1,16,12.306927055385977
inception_manual_script,sequential,numactl,torch,default,3,1,1,16,12.339065400403522
inception_manual_script,sequential,numactl,torch,default,4,1,1,16,12.203557627317698
inception_manual_script,sequential,numactl,torch,default,0,1,16,512,99.82529800993696
inception_manual_script,sequential,numactl,torch,default,0,1,1,32,14.009328236350331
inception_manual_script,sequential,numactl,torch,default,4,1,1,32,11.811172622089725
inception_manual_script,sequential,numactl,torch,default,12,1,1,32,11.76254898833133
inception_manual_script,sequential,numactl,torch,default,10,1,1,32,11.780624580553718
inception_manual_script,sequential,numactl,torch,default,3,1,1,32,11.514244322561124
inception_manual_script,sequential,numactl,torch,default,14,1,1,32,11.556949947476294
inception_manual_script,sequential,numactl,torch,default,1,1,1,32,11.346453958171505
inception_manual_script,sequential,numactl,torch,default,11,1,1,32,11.390224785510403
inception_manual_script,sequential,numactl,torch,default,9,1,1,32,11.374378927685832
inception_manual_script,sequential,numactl,torch,default,8,1,1,32,11.390825361979942
inception_manual_script,sequential,numactl,torch,default,7,1,1,32,11.461743526932942
inception_manual_script,sequential,numactl,torch,default,5,1,1,32,11.37144741373031
inception_manual_script,sequential,numactl,torch,default,6,1,1,32,11.374463432514728
inception_manual_script,sequential,numactl,torch,default,13,1,1,32,11.377799760295812
inception_manual_script,sequential,numactl,torch,default,16,1,1,32,11.434067146427122
inception_manual_script,sequential,numactl,torch,default,2,1,1,32,11.381940344494621
inception_manual_script,sequential,numactl,torch,default,15,1,1,32,11.363837958205792
inception_manual_script,sequential,numactl,torch,default,0,1,16,1024,97.8394621680718
inception_manual_script,sequential,numactl,torch,default,0,1,1,64,12.446560335845527
inception_manual_script,sequential,numactl,torch,default,16,1,1,64,10.807588736769217
inception_manual_script,sequential,numactl,torch,default,1,1,1,64,10.669071473633881
inception_manual_script,sequential,numactl,torch,default,4,1,1,64,10.695105569053105
inception_manual_script,sequential,numactl,torch,default,8,1,1,64,10.772292302099494
inception_manual_script,sequential,numactl,torch,default,5,1,1,64,10.692527113957269
inception_manual_script,sequential,numactl,torch,default,10,1,1,64,10.678053534981162
inception_manual_script,sequential,numactl,torch,default,15,1,1,64,10.658493334784755
inception_manual_script,sequential,numactl,torch,default,9,1,1,64,10.646367977423914
inception_manual_script,sequential,numactl,torch,default,12,1,1,64,10.608105764769357
inception_manual_script,sequential,numactl,torch,default,13,1,1,64,10.34521847981515
inception_manual_script,sequential,numactl,torch,default,3,1,1,64,10.345983787112669
inception_manual_script,sequential,numactl,torch,default,6,1,1,64,10.326492287030105
inception_manual_script,sequential,numactl,torch,default,7,1,1,64,10.336613490337818
inception_manual_script,sequential,numactl,torch,default,14,1,1,64,10.323439601194249
inception_manual_script,sequential,numactl,torch,default,11,1,1,64,10.293298932584806
inception_manual_script,sequential,numactl,torch,default,2,1,1,64,10.294522926731286


==> data/multi-instance/mean_latency_speedup.csv <==
benchmark model mode speedup
pytorch resnet none 36.96185428422744
pytorch resnet script 31.315628444228473
pytorch inception none 29.32119501189137
pytorch inception script 29.975661739049386
pytorch gpt2 none 12.746938730043464
pytorch gpt2 script 11.935405655066264
pytorch bert none 10.55994281726121
pytorch bert script 9.100126790169032


==> data/multi-instance/mean_throughput_speedup.csv <==
benchmark model mode speedup
pytorch resnet none 89.10459219973599
pytorch resnet script 52.76975670895637
pytorch inception none 53.354634403972454
pytorch inception script 52.03624612064273
pytorch gpt2 none 18.79900366677421
pytorch gpt2 script 17.8149427640043
pytorch bert none 14.220346887738003
pytorch bert script 12.820412742468763


==> data/multi-instance/nonuniform_resnet_script_default/resnet_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
resnet_manual_script,sequential,numactl,torch,default,0,1,14,8,58.25190001633018,58.35663090925664,58.54377499781549,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,7,4,43.857612065039575,44.03830620809458,44.30386098101735,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,7,4,50.55423697922379,50.651155988452956,50.83514703437686,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,7,4,43.50050806533545,43.6937836848665,44.14298594929278,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,14,16,136.11929607577622,136.61337120225653,137.28853804059327,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,4,93.69486093055457,94.08244830789044,94.44061503745615,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,4,110.59886310249567,110.916999198962,111.29605898167938,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,4,102.27744106668979,111.18187049985863,111.63136397954077,0.0
resnet_manual_script,sequential,numactl,torch,default,4,1,2,2,75.95086295623332,77.26964097819291,78.8069450063631,0.0
resnet_manual_script,sequential,numactl,torch,default,5,1,2,2,75.2420739736408,77.31482103932649,78.80312798079103,0.0
resnet_manual_script,sequential,numactl,torch,default,6,1,2,2,73.93325003795326,77.27327715372667,78.84681806899607,0.0
resnet_manual_script,sequential,numactl,torch,default,3,1,2,2,70.99045894574374,74.49654201744124,78.75116192735732,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,14,32,297.025170060806,303.2149328151718,320.96560997888446,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,8,185.89996499940753,186.4324502449017,187.12050304748118,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,8,211.3832529867068,218.6254079535138,220.03871109336615,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,8,198.12253897543997,214.8816171917133,219.56196695100516,0.0
resnet_manual_script,sequential,numactl,torch,default,6,1,2,4,145.22968092933297,150.59162752353586,152.78242900967598,0.0
resnet_manual_script,sequential,numactl,torch,default,5,1,2,4,145.1903119450435,151.4169062243309,153.40720501262695,0.0
resnet_manual_script,sequential,numactl,torch,default,4,1,2,4,142.8349670022726,150.26562631013803,153.6146339494735,0.0
resnet_manual_script,sequential,numactl,torch,default,3,1,2,4,138.94095993600786,148.89220244600438,152.3775930982083,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,14,64,613.8667620252818,655.7430855149869,659.443165990524,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,16,417.21697000321,425.1405187800992,428.8960399571806,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,16,483.81980403792113,492.02772556222044,503.78427491523325,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,16,456.4974610693753,495.49035534844734,502.9215719550848,0.0
resnet_manual_script,sequential,numactl,torch,default,9,1,1,4,298.5991560854018,300.5635831481777,303.21851500775665,105.67523771281793
resnet_manual_script,sequential,numactl,torch,default,3,1,1,4,299.2540900595486,300.5309812258929,302.55876190494746,105.68670147563296
resnet_manual_script,sequential,numactl,torch,default,5,1,1,4,299.67898200266063,301.2513752700761,303.4692929359153,105.43396878611692
resnet_manual_script,sequential,numactl,torch,default,6,1,1,4,300.59479002375156,302.17377741006203,304.608958074823,105.11212577488982
resnet_manual_script,sequential,numactl,torch,default,10,1,1,4,299.9021461000666,301.4451328397263,304.2093670228496,105.36619980488267
resnet_manual_script,sequential,numactl,torch,default,7,1,1,4,299.030730035156,300.87417656206526,303.0909560620785,105.56614881320003
resnet_manual_script,sequential,numactl,torch,default,4,1,1,4,299.1779369767755,300.77070961822756,303.12241497449577,105.60246420709021
resnet_manual_script,sequential,numactl,torch,default,8,1,1,4,299.89469796419144,301.43865271587856,304.0071219438687,105.36846489603124
resnet_manual_script,sequential,numactl,torch,default,0,1,14,128,1372.5424859439954,1373.7507686077151,1374.7190060094,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,32,902.926123002544,962.2488910320681,995.8955119363964,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,32,1043.6565428972244,1108.2803871971555,1209.801018005237,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,32,1103.1510640168563,1149.161110209534,1208.6363399866968,0.0
resnet_manual_script,sequential,numactl,torch,default,3,1,1,8,588.7209619395435,613.1577645067591,685.7670310419053,103.6018132202903
resnet_manual_script,sequential,numactl,torch,default,8,1,1,8,589.7387410514057,613.7737805512734,690.1709811063483,103.49783292460684
resnet_manual_script,sequential,numactl,torch,default,7,1,1,8,590.2416540775448,614.788450661581,690.1155700907111,103.32701618685388
resnet_manual_script,sequential,numactl,torch,default,4,1,1,8,590.0622750632465,614.6294992556795,687.6462589716539,103.35373793468797
resnet_manual_script,sequential,numactl,torch,default,5,1,1,8,590.3316879412159,612.9560767835937,689.5408619893715,103.63590247173201
resnet_manual_script,sequential,numactl,torch,default,9,1,1,8,589.033288997598,619.2669923766516,722.4323000991717,102.57975473422806
resnet_manual_script,sequential,numactl,torch,default,6,1,1,8,591.0690660821274,623.1195824849419,721.2136990856379,101.94553016560846
resnet_manual_script,sequential,numactl,torch,default,10,1,1,8,621.8755389563739,645.9594755200669,724.3378800339997,98.34093097226594
resnet_manual_script,sequential,numactl,torch,default,0,1,14,256,2764.242012053728,2765.1984425343107,2766.064594965428,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,64,2035.674209939316,2036.7373434791807,2037.9351030569524,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,64,2217.5838539842516,2282.9705046815798,2332.952899974771,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,64,2273.841697955504,2340.846891431138,2388.865785091184,0.0
resnet_manual_script,sequential,numactl,torch,default,6,1,1,16,1362.9810570273548,1394.2200586211402,1408.0604900373146,91.12515029417149
resnet_manual_script,sequential,numactl,torch,default,4,1,1,16,1372.1653749234974,1416.065334501909,1432.3431289521977,89.71938602655534
resnet_manual_script,sequential,numactl,torch,default,3,1,1,16,1286.7943480378017,1414.585278434679,1435.3382380213588,89.81325786564568
resnet_manual_script,sequential,numactl,torch,default,7,1,1,16,1291.1338009871542,1396.50693795993,1426.9511720631272,90.97592638572728
resnet_manual_script,sequential,numactl,torch,default,5,1,1,16,1263.432111009024,1382.729548921343,1407.4130909284577,91.88240208225072
resnet_manual_script,sequential,numactl,torch,default,9,1,1,16,1289.9245190201327,1423.6916309490334,1468.7270990107208,89.23878571956584
resnet_manual_script,sequential,numactl,torch,default,0,1,14,512,5575.006281025708,5578.036566650262,5580.5894690565765,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,128,4232.780689955689,4235.163823700277,4237.516778986901,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,128,4913.62890903838,5123.144061006606,5175.238270079717,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,128,4764.897842891514,5113.231095870724,5163.9464009786025,0.0
resnet_manual_script,sequential,numactl,torch,default,9,1,1,32,3266.844985075295,3280.3891368198674,3387.8821780672297,77.4594153836673
resnet_manual_script,sequential,numactl,torch,default,10,1,1,32,3269.438109942712,3282.6793481293134,3299.0907600615174,77.40537464123665
resnet_manual_script,sequential,numactl,torch,default,8,1,1,32,3267.088843975216,3335.3016590571497,3459.9861019523814,76.18412088123694
resnet_manual_script,sequential,numactl,torch,default,6,1,1,32,3276.153170969337,3355.5150651268195,3429.416195023805,75.72519265664407
resnet_manual_script,sequential,numactl,torch,default,4,1,1,32,3168.9712409861386,3376.621450614184,3459.7055410267785,75.25185410487204
resnet_manual_script,sequential,numactl,torch,default,5,1,1,32,3305.778904003091,3408.1045830296353,3462.146828067489,74.55669818181471
resnet_manual_script,sequential,numactl,torch,default,3,1,1,32,3397.016560891643,3435.6676015618723,3455.9385780012235,73.95855892854307
resnet_manual_script,sequential,numactl,torch,default,7,1,1,32,3339.9159340187907,3422.6955287368037,3463.196869008243,74.23886309360923
resnet_manual_script,sequential,numactl,torch,default,0,1,14,1024,11154.361534048803,11159.47349523427,11163.809045916423,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,3,256,8594.483894994482,8598.696258866694,8602.802164037712,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,3,256,10303.040071972646,10349.58341453923,10412.297153030522,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,3,256,10168.11457904987,10449.744417056208,10504.54383296892,0.0
resnet_manual_script,sequential,numactl,torch,default,4,1,1,64,6841.73546906095,6937.127324572066,7048.364616930485,73.25713162809062
resnet_manual_script,sequential,numactl,torch,default,3,1,1,64,6965.827657957561,6993.712215656415,7031.7253889516,72.66442110662429
resnet_manual_script,sequential,numactl,torch,default,9,1,1,64,6972.960361978039,7006.224350219127,7048.297320026904,72.53465263656676
resnet_manual_script,sequential,numactl,torch,default,7,1,1,64,6971.946227946319,7006.123289613752,7040.771074942313,72.53569892073892
resnet_manual_script,sequential,numactl,torch,default,5,1,1,64,6987.531743012369,7021.142120768782,7064.667501021177,72.38053877783565
resnet_manual_script,sequential,numactl,torch,default,8,1,1,64,6987.584881018847,7024.323482674081,7067.568274913356,72.34775715988756
resnet_manual_script,sequential,numactl,torch,default,6,1,1,64,7017.647329950705,7044.663562398637,7085.900611011311,72.13886724832676
resnet_manual_script,sequential,numactl,torch,default,10,1,1,64,7085.803239024244,7182.427101606736,7248.069614986889,70.75519769957916


==> data/multi-instance/nonuniform_resnet_script_default/resnet_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
resnet_manual_script,sequential,numactl,torch,default,0,1,14,8,137.0881059333229
resnet_manual_script,sequential,numactl,torch,default,0,1,7,4,90.83001469445183
resnet_manual_script,sequential,numactl,torch,default,1,1,7,4,78.97154412254457
resnet_manual_script,sequential,numactl,torch,default,2,1,7,4,91.54620320476879
resnet_manual_script,sequential,numactl,torch,default,0,1,14,16,117.11884319370137
resnet_manual_script,sequential,numactl,torch,default,0,1,3,4,42.515900382500256
resnet_manual_script,sequential,numactl,torch,default,2,1,3,4,36.06300232505238
resnet_manual_script,sequential,numactl,torch,default,1,1,3,4,35.977088548848315
resnet_manual_script,sequential,numactl,torch,default,4,1,2,2,25.883386730947038
resnet_manual_script,sequential,numactl,torch,default,5,1,2,2,25.868261390434988
resnet_manual_script,sequential,numactl,torch,default,6,1,2,2,25.882168760892856
resnet_manual_script,sequential,numactl,torch,default,3,1,2,2,26.846883705444434
resnet_manual_script,sequential,numactl,torch,default,0,1,14,32,105.53569938953493
resnet_manual_script,sequential,numactl,torch,default,0,1,3,8,42.910984592494636
resnet_manual_script,sequential,numactl,torch,default,2,1,3,8,36.59227019807797
resnet_manual_script,sequential,numactl,torch,default,1,1,3,8,37.22980171385508
resnet_manual_script,sequential,numactl,torch,default,6,1,2,4,26.561901652698737
resnet_manual_script,sequential,numactl,torch,default,5,1,2,4,26.417129366477887
resnet_manual_script,sequential,numactl,torch,default,4,1,2,4,26.619527687218845
resnet_manual_script,sequential,numactl,torch,default,3,1,2,4,26.865073753278626
resnet_manual_script,sequential,numactl,torch,default,0,1,14,64,97.59919915852059
resnet_manual_script,sequential,numactl,torch,default,0,1,3,16,37.634615599356415
resnet_manual_script,sequential,numactl,torch,default,1,1,3,16,32.51849269615333
resnet_manual_script,sequential,numactl,torch,default,2,1,3,16,32.29124407224476
resnet_manual_script,sequential,numactl,torch,default,9,1,1,4,13.308332160879257
resnet_manual_script,sequential,numactl,torch,default,3,1,1,4,13.309775862986372
resnet_manual_script,sequential,numactl,torch,default,5,1,1,4,13.277947682110808
resnet_manual_script,sequential,numactl,torch,default,6,1,1,4,13.237416013672949
resnet_manual_script,sequential,numactl,torch,default,10,1,1,4,13.269413117798582
resnet_manual_script,sequential,numactl,torch,default,7,1,1,4,13.294593925294441
resnet_manual_script,sequential,numactl,torch,default,4,1,1,4,13.299167346039964
resnet_manual_script,sequential,numactl,torch,default,8,1,1,4,13.269698374648078
resnet_manual_script,sequential,numactl,torch,default,0,1,14,128,93.17556206336243
resnet_manual_script,sequential,numactl,torch,default,0,1,3,32,33.25542933666375
resnet_manual_script,sequential,numactl,torch,default,1,1,3,32,28.873559768505963
resnet_manual_script,sequential,numactl,torch,default,2,1,3,32,27.846400052787406
resnet_manual_script,sequential,numactl,torch,default,3,1,1,8,13.047213071558213
resnet_manual_script,sequential,numactl,torch,default,8,1,1,8,13.03411819386393
resnet_manual_script,sequential,numactl,torch,default,7,1,1,8,13.012606192245652
resnet_manual_script,sequential,numactl,torch,default,4,1,1,8,13.015971426181226
resnet_manual_script,sequential,numactl,torch,default,5,1,1,8,13.051506140503486
resnet_manual_script,sequential,numactl,torch,default,9,1,1,8,12.91849896487657
resnet_manual_script,sequential,numactl,torch,default,6,1,1,8,12.838627167030696
resnet_manual_script,sequential,numactl,torch,default,10,1,1,8,12.38467783688619
resnet_manual_script,sequential,numactl,torch,default,0,1,14,256,92.57925075546311
resnet_manual_script,sequential,numactl,torch,default,0,1,3,64,31.422804813248224
resnet_manual_script,sequential,numactl,torch,default,1,1,3,64,28.0336517133087
resnet_manual_script,sequential,numactl,torch,default,2,1,3,64,27.34053228097799
resnet_manual_script,sequential,numactl,torch,default,6,1,1,16,11.475950228275819
resnet_manual_script,sequential,numactl,torch,default,4,1,1,16,11.298913694280841
resnet_manual_script,sequential,numactl,torch,default,3,1,1,16,11.310735551910263
resnet_manual_script,sequential,numactl,torch,default,7,1,1,16,11.457157544360935
resnet_manual_script,sequential,numactl,torch,default,5,1,1,16,11.571315599989514
resnet_manual_script,sequential,numactl,torch,default,9,1,1,16,11.238388743870324
resnet_manual_script,sequential,numactl,torch,default,0,1,14,512,91.78857002500212
resnet_manual_script,sequential,numactl,torch,default,0,1,3,128,30.223152002693006
resnet_manual_script,sequential,numactl,torch,default,1,1,3,128,24.984657561015432
resnet_manual_script,sequential,numactl,torch,default,2,1,3,128,25.03309504304794
resnet_manual_script,sequential,numactl,torch,default,9,1,1,32,9.754940241943979
resnet_manual_script,sequential,numactl,torch,default,10,1,1,32,9.748134559117297
resnet_manual_script,sequential,numactl,torch,default,8,1,1,32,9.59433456734046
resnet_manual_script,sequential,numactl,torch,default,6,1,1,32,9.536538915461724
resnet_manual_script,sequential,numactl,torch,default,4,1,1,32,9.476928482515984
resnet_manual_script,sequential,numactl,torch,default,5,1,1,32,9.389383224722991
resnet_manual_script,sequential,numactl,torch,default,3,1,1,32,9.314055872416946
resnet_manual_script,sequential,numactl,torch,default,7,1,1,32,9.349356298662672
resnet_manual_script,sequential,numactl,torch,default,0,1,14,1024,91.7606014689946
resnet_manual_script,sequential,numactl,torch,default,0,1,3,256,29.771955223563246
resnet_manual_script,sequential,numactl,torch,default,2,1,3,256,24.735295107662775
resnet_manual_script,sequential,numactl,torch,default,1,1,3,256,24.49820682524574
resnet_manual_script,sequential,numactl,torch,default,4,1,1,64,9.225720821543087
resnet_manual_script,sequential,numactl,torch,default,3,1,1,64,9.151077142797918
resnet_manual_script,sequential,numactl,torch,default,9,1,1,64,9.134734601811365
resnet_manual_script,sequential,numactl,torch,default,7,1,1,64,9.134866366807588
resnet_manual_script,sequential,numactl,torch,default,5,1,1,64,9.115326096403289
resnet_manual_script,sequential,numactl,torch,default,8,1,1,64,9.111197705780475
resnet_manual_script,sequential,numactl,torch,default,6,1,1,64,9.084890915387966
resnet_manual_script,sequential,numactl,torch,default,10,1,1,64,8.910636905132383


==> data/multi-instance/resnet_none_default/resnet_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
resnet_manual_none,sequential,numactl,torch,default,0,1,16,8,89.03216698672622,108.36485924897715,142.89473101962358,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,2,1,65.58026300626807,66.33690115035279,86.84490600717254,0.0
resnet_manual_none,sequential,numactl,torch,default,4,1,2,1,91.4133760088589,93.6848884189385,114.16571299196221,0.0
resnet_manual_none,sequential,numactl,torch,default,7,1,2,1,90.54538299096748,94.57267568970565,117.20055199111812,0.0
resnet_manual_none,sequential,numactl,torch,default,2,1,2,1,89.32928499416448,94.05090078129433,114.37547899549827,0.0
resnet_manual_none,sequential,numactl,torch,default,1,1,2,1,83.45941599691287,93.61389753990807,112.8521150094457,0.0
resnet_manual_none,sequential,numactl,torch,default,5,1,2,1,81.15738999913447,94.44137044920353,114.92199098574929,0.0
resnet_manual_none,sequential,numactl,torch,default,6,1,2,1,75.28991097933613,93.99736710911384,116.12037901068106,0.0
resnet_manual_none,sequential,numactl,torch,default,3,1,2,1,72.7438350149896,93.84551937167998,115.83936601527967,0.0
resnet_manual_none,sequential,numactl,torch,default,8,1,2,1,77.85311501356773,94.51987283071503,113.64496999885887,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,16,16,173.7984619976487,209.42708255897742,312.21137300599366,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,4,4,121.06609702459536,126.454063190904,160.94650598824956,0.0
resnet_manual_none,sequential,numactl,torch,default,1,1,4,4,148.60094501636922,161.90923588961596,199.2138389905449,0.0
resnet_manual_none,sequential,numactl,torch,default,2,1,4,4,137.48799500172026,163.36348763899878,195.0505209970288,0.0
resnet_manual_none,sequential,numactl,torch,default,3,1,4,4,145.1106279855594,165.58403219882166,195.50687799346633,0.0
resnet_manual_none,sequential,numactl,torch,default,4,1,4,4,139.3294619920198,173.6026813116041,192.92533901170827,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,16,32,347.8430610266514,379.760722341307,620.0960200221743,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,1,2,205.10878402274102,214.45720903138863,274.5941879984457,76.43142429220424
resnet_manual_none,sequential,numactl,torch,default,1,1,1,2,273.8873659982346,284.2411807682947,361.96676798863336,57.666766974774475
resnet_manual_none,sequential,numactl,torch,default,3,1,1,2,271.1694400059059,288.6433814596967,346.3044969830662,56.787271037041656
resnet_manual_none,sequential,numactl,torch,default,16,1,1,2,273.61951701459475,287.2545952000655,347.8441890038084,57.06181975812744
resnet_manual_none,sequential,numactl,torch,default,13,1,1,2,275.1878069830127,289.6938087797025,356.35671101044863,56.58136086872582
resnet_manual_none,sequential,numactl,torch,default,9,1,1,2,277.6519629987888,289.1053737391485,349.37574199284427,56.69652460624746
resnet_manual_none,sequential,numactl,torch,default,5,1,1,2,277.6817099947948,290.45031638874207,355.27108202222735,56.433988916926275
resnet_manual_none,sequential,numactl,torch,default,11,1,1,2,275.8820329909213,289.9063901012414,348.9332449971698,56.539871129697495
resnet_manual_none,sequential,numactl,torch,default,14,1,1,2,276.60753700183704,289.8397295802715,353.4886359993834,56.55287478958406
resnet_manual_none,sequential,numactl,torch,default,4,1,1,2,275.04639999824576,292.38032529101474,349.68916699290276,56.0614669256055
resnet_manual_none,sequential,numactl,torch,default,15,1,1,2,276.21621201978996,293.1766733416589,347.2037939936854,55.90918864441213
resnet_manual_none,sequential,numactl,torch,default,8,1,1,2,273.29147499403916,292.10507031850284,349.5243570068851,56.11429448358236
resnet_manual_none,sequential,numactl,torch,default,10,1,1,2,271.4801670226734,340.4253546119435,379.6259779774118,48.14938051451744
resnet_manual_none,sequential,numactl,torch,default,6,1,1,2,274.7116189857479,317.2503472282551,377.0909470040351,51.666672957829164
resnet_manual_none,sequential,numactl,torch,default,7,1,1,2,276.7367189808283,343.06541075959103,380.74778000009246,47.778847478991295
resnet_manual_none,sequential,numactl,torch,default,12,1,1,2,276.82344600907527,343.4678575597354,381.07159300125204,47.72286423671902
resnet_manual_none,sequential,numactl,torch,default,2,1,1,2,277.4538880039472,345.49775623861933,385.23439699201845,47.442478684808904
resnet_manual_none,sequential,numactl,torch,default,0,1,16,64,909.2671819962561,1235.470932100725,1477.464913012227,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,1,4,395.3377630095929,399.2023526597768,542.7954600017983,82.11970769605918
resnet_manual_none,sequential,numactl,torch,default,6,1,1,4,530.1954119931906,538.9964046186651,684.3963489809539,60.82114877035818
resnet_manual_none,sequential,numactl,torch,default,1,1,1,4,521.1557649890892,541.6034531488549,685.9663439972792,60.52838164418064
resnet_manual_none,sequential,numactl,torch,default,4,1,1,4,532.6057269994635,540.9796789608663,684.3843020033091,60.598173622657335
resnet_manual_none,sequential,numactl,torch,default,9,1,1,4,532.8655040066224,541.3103213888826,685.4774279927369,60.561159129365315
resnet_manual_none,sequential,numactl,torch,default,12,1,1,4,532.6370759867132,541.4983397399192,687.6052250154316,60.540131162258646
resnet_manual_none,sequential,numactl,torch,default,13,1,1,4,531.4663690223824,541.7256837716559,690.5919190030545,60.5147245073545
resnet_manual_none,sequential,numactl,torch,default,8,1,1,4,531.962950975867,550.0048093887744,682.1340550086461,59.603807007490296
resnet_manual_none,sequential,numactl,torch,default,15,1,1,4,532.7460629923735,551.7018647812074,681.3060499844141,59.42046348710595
resnet_manual_none,sequential,numactl,torch,default,7,1,1,4,529.9555590027012,550.2542238601018,669.643120985711,59.57679030980903
resnet_manual_none,sequential,numactl,torch,default,16,1,1,4,530.368923995411,549.066834358382,670.5316599982325,59.70562864229125
resnet_manual_none,sequential,numactl,torch,default,3,1,1,4,535.0712279905565,550.9980299809831,674.1064400121104,59.49636609976888
resnet_manual_none,sequential,numactl,torch,default,10,1,1,4,535.1553350046743,552.7846581404447,674.4708810001612,59.30407081535005
resnet_manual_none,sequential,numactl,torch,default,2,1,1,4,535.1451759925112,553.7165328804986,676.650134002557,59.20426529701434
resnet_manual_none,sequential,numactl,torch,default,5,1,1,4,536.7904710001312,553.4680441394448,675.3757849801332,59.23084604274021
resnet_manual_none,sequential,numactl,torch,default,11,1,1,4,519.1788299998734,558.0349770895555,667.6709640014451,58.746103484368085
resnet_manual_none,sequential,numactl,torch,default,14,1,1,4,521.8910940166097,559.4411597796716,671.3311579951551,58.59844228285045
resnet_manual_none,sequential,numactl,torch,default,0,1,16,128,2867.00567099615,2868.9129046921153,2874.7182009974495,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,1,8,783.4970660042018,929.6338396816282,1092.3416090081446,70.52733976040923
resnet_manual_none,sequential,numactl,torch,default,11,1,1,8,1010.8594310004264,1042.4606179413968,1295.4316469840705,62.89408015573188
resnet_manual_none,sequential,numactl,torch,default,16,1,1,8,1023.0820880096871,1071.73855613044,1290.2866679942235,61.17592885780272
resnet_manual_none,sequential,numactl,torch,default,5,1,1,8,1012.1325709915254,1071.4682219724637,1393.4068609960377,61.19136370027125
resnet_manual_none,sequential,numactl,torch,default,6,1,1,8,1029.827076010406,1075.208208640688,1290.541594993556,60.978516660404615
resnet_manual_none,sequential,numactl,torch,default,7,1,1,8,1022.6833409979008,1076.5664340398507,1294.7955159761477,60.901584510643424
resnet_manual_none,sequential,numactl,torch,default,3,1,1,8,1026.4220759854652,1078.0856522981776,1397.9272930009756,60.81576312998376
resnet_manual_none,sequential,numactl,torch,default,15,1,1,8,1027.5344279943965,1073.6389870787389,1305.6161019776482,61.067642338878294
resnet_manual_none,sequential,numactl,torch,default,2,1,1,8,1034.1561899986118,1073.5544322093483,1303.6717580107506,61.07245212436008
resnet_manual_none,sequential,numactl,torch,default,13,1,1,8,1027.540602022782,1082.0739578589564,1397.9281389911193,60.591608538227156
resnet_manual_none,sequential,numactl,torch,default,12,1,1,8,1027.8537529811729,1082.2086443810258,1298.0414679914247,60.584067595856226
resnet_manual_none,sequential,numactl,torch,default,4,1,1,8,1026.8169769842643,1081.8430176496622,1299.8854909965303,60.60454298299318
resnet_manual_none,sequential,numactl,torch,default,14,1,1,8,1031.8447870085947,1080.727017648751,1394.4149279850535,60.667125549098905
resnet_manual_none,sequential,numactl,torch,default,10,1,1,8,1026.1110510036815,1081.4631845193799,1306.6499279811978,60.62582860195837
resnet_manual_none,sequential,numactl,torch,default,8,1,1,8,1029.3520779814571,1083.6266242095735,1346.0508770076558,60.504790302494264
resnet_manual_none,sequential,numactl,torch,default,1,1,1,8,1022.8615140076727,1078.4344568799133,1391.6072029969655,60.7960931197331
resnet_manual_none,sequential,numactl,torch,default,9,1,1,8,1030.7405710045714,1084.4305901683401,1358.6691520176828,60.45993377392846
resnet_manual_none,sequential,numactl,torch,default,0,1,16,256,5816.3820519985165,5822.29132739827,5830.279226007406,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,1,16,1655.3668509877753,2384.8161653906573,2556.221191014629,53.37473707838137
resnet_manual_none,sequential,numactl,torch,default,11,1,1,16,2118.3223169937264,2362.1357343895943,3203.110595990438,53.88722331017657
resnet_manual_none,sequential,numactl,torch,default,14,1,1,16,2127.9393949953374,2368.1428032691474,3199.582318018656,53.75053211836786
resnet_manual_none,sequential,numactl,torch,default,2,1,1,16,2134.558649006067,2374.616517070099,3239.437682001153,53.60399664239446
resnet_manual_none,sequential,numactl,torch,default,10,1,1,16,2118.819644994801,2375.147780558327,3234.162862005178,53.59200671634761
resnet_manual_none,sequential,numactl,torch,default,9,1,1,16,2117.11184901651,2373.344315549475,3237.066497997148,53.632730394001065
resnet_manual_none,sequential,numactl,torch,default,4,1,1,16,2136.1520259815734,2556.063883539173,3358.659373014234,49.798808483516225
resnet_manual_none,sequential,numactl,torch,default,13,1,1,16,2147.5905289989896,2556.6111315984745,3350.710971018998,49.78814894246937
resnet_manual_none,sequential,numactl,torch,default,1,1,1,16,2060.1561730145477,2543.8722755396157,3386.347518011462,50.037471233102295
resnet_manual_none,sequential,numactl,torch,default,6,1,1,16,2182.089897018159,2556.577283232764,3203.2930580026004,49.78880812358801
resnet_manual_none,sequential,numactl,torch,default,16,1,1,16,2200.5722659814637,2567.9615173712955,3202.782078005839,49.56808540429369
resnet_manual_none,sequential,numactl,torch,default,7,1,1,16,2193.090130982455,2567.9685641574906,3208.8857239868958,49.56794938405387
resnet_manual_none,sequential,numactl,torch,default,8,1,1,16,2183.839124016231,2569.694178221107,3209.692428994458,49.534663263360336
resnet_manual_none,sequential,numactl,torch,default,15,1,1,16,2167.690328991739,2569.15564478928,3200.8848850091454,49.54504646931974
resnet_manual_none,sequential,numactl,torch,default,3,1,1,16,2187.495891994331,2569.9695213724044,3216.1739000002854,49.52935618474794
resnet_manual_none,sequential,numactl,torch,default,12,1,1,16,2269.0693580079824,2997.3186327004805,3433.8710049923975,42.46760234940957
resnet_manual_none,sequential,numactl,torch,default,5,1,1,16,2270.8254469907843,2997.846121809853,3429.786252003396,42.46012991859416
resnet_manual_none,sequential,numactl,torch,default,0,1,16,512,11614.292829995975,11624.788229780097,11643.717468017712,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,1,32,3312.1731040009763,4815.456056559633,5420.463382004527,52.866791694467494
resnet_manual_none,sequential,numactl,torch,default,2,1,1,32,4253.26070401934,4504.321777919249,6490.950010018423,56.51854481266679
resnet_manual_none,sequential,numactl,torch,default,14,1,1,32,4264.679376996355,4503.664131350815,6561.866456002463,56.526797920794934
resnet_manual_none,sequential,numactl,torch,default,1,1,1,32,4355.175570002757,4594.705138319696,6399.956873996416,55.406757254743056
resnet_manual_none,sequential,numactl,torch,default,16,1,1,32,4303.855115984334,4690.004670200578,6363.772012991831,54.28090804973813
resnet_manual_none,sequential,numactl,torch,default,12,1,1,32,4387.900587986223,4729.070357310702,6397.883408993948,53.83250681869145
resnet_manual_none,sequential,numactl,torch,default,11,1,1,32,4380.201727995882,4732.139930091216,6379.60805898183,53.79758756438397
resnet_manual_none,sequential,numactl,torch,default,13,1,1,32,4297.460775997024,4732.328864120354,6395.759763021488,53.795439743455134
resnet_manual_none,sequential,numactl,torch,default,15,1,1,32,4829.75007101777,5118.102397530747,6655.728115001693,49.740644575384465
resnet_manual_none,sequential,numactl,torch,default,9,1,1,32,4841.772243991727,5143.265609539521,6669.596414983971,49.49729055093315
resnet_manual_none,sequential,numactl,torch,default,5,1,1,32,4835.690927982796,5147.821679539338,6615.795193007216,49.45348306602208
resnet_manual_none,sequential,numactl,torch,default,6,1,1,32,4670.502049004426,5260.343819981499,6378.062199015403,48.39564122956802
resnet_manual_none,sequential,numactl,torch,default,3,1,1,32,4656.9804459868465,5260.316350971407,6397.768651979277,48.39589394827706
resnet_manual_none,sequential,numactl,torch,default,4,1,1,32,4640.434648987139,5260.111489899573,6375.887257017894,48.39777878184488
resnet_manual_none,sequential,numactl,torch,default,10,1,1,32,4891.491982998559,5153.587924349995,6759.788592986297,49.398150568685416
resnet_manual_none,sequential,numactl,torch,default,8,1,1,32,4600.301845988724,5265.440154958924,6496.862614993006,48.34879986552349
resnet_manual_none,sequential,numactl,torch,default,7,1,1,32,4601.821346994257,5443.296568449296,6374.6628549997695,46.76903215812196
resnet_manual_none,sequential,numactl,torch,default,0,1,16,1024,23102.761996997287,23118.782141978445,23137.612065009307,0.0
resnet_manual_none,sequential,numactl,torch,default,0,1,1,64,7279.213773028459,9067.134250111412,11795.028621010715,56.153934761222246
resnet_manual_none,sequential,numactl,torch,default,7,1,1,64,8741.05375498766,10128.973265538225,13805.521266011056,50.26721384331198
resnet_manual_none,sequential,numactl,torch,default,8,1,1,64,8087.167149991728,10745.670575980621,14228.02734398283,47.382363115624905
resnet_manual_none,sequential,numactl,torch,default,2,1,1,64,8711.81371199782,10248.131026778428,13893.242018006276,49.68274349943167
resnet_manual_none,sequential,numactl,torch,default,5,1,1,64,8707.949497009395,10248.71673659829,13894.739975978155,49.679904151687644
resnet_manual_none,sequential,numactl,torch,default,11,1,1,64,8107.160417974228,10819.693259070918,14241.993534989888,47.058197765924554
resnet_manual_none,sequential,numactl,torch,default,13,1,1,64,8092.237781995209,10821.138032699528,14221.831832022872,47.051914836815186
resnet_manual_none,sequential,numactl,torch,default,1,1,1,64,8631.508614984341,11570.655742741656,14154.354244004935,44.004011222215844
resnet_manual_none,sequential,numactl,torch,default,16,1,1,64,9736.138563021086,13154.446280031989,14406.20850797859,38.705944310622996
resnet_manual_none,sequential,numactl,torch,default,6,1,1,64,9939.279735001037,13274.190713861317,14487.288851989433,38.35678393714236
resnet_manual_none,sequential,numactl,torch,default,3,1,1,64,9947.05939499545,13322.482588517596,14467.02052099863,38.21774671267588
resnet_manual_none,sequential,numactl,torch,default,14,1,1,64,10005.488351976965,13332.130653179775,14520.798740995815,38.19008967111826
resnet_manual_none,sequential,numactl,torch,default,9,1,1,64,9994.616520998534,13342.355350202706,14544.779882999137,38.16082331702135
resnet_manual_none,sequential,numactl,torch,default,10,1,1,64,9994.575941003859,13351.189404570614,14596.424702001968,38.13557352258796
resnet_manual_none,sequential,numactl,torch,default,15,1,1,64,13775.01843200298,14255.716235139407,14551.5562229848,35.71586700757732
resnet_manual_none,sequential,numactl,torch,default,4,1,1,64,13834.538827999495,14262.924302101601,14593.39619698585,35.697817247545615
resnet_manual_none,sequential,numactl,torch,default,12,1,1,64,13832.869520003442,14279.518348370912,14587.359089025995,35.65633326911809


==> data/multi-instance/resnet_none_default/resnet_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
resnet_manual_none,sequential,numactl,torch,default,0,1,16,8,73.82467024313983
resnet_manual_none,sequential,numactl,torch,default,0,1,2,1,15.074566081003647
resnet_manual_none,sequential,numactl,torch,default,4,1,2,1,10.674080066448036
resnet_manual_none,sequential,numactl,torch,default,7,1,2,1,10.573878688607847
resnet_manual_none,sequential,numactl,torch,default,2,1,2,1,10.632540376464835
resnet_manual_none,sequential,numactl,torch,default,1,1,2,1,10.68217461593985
resnet_manual_none,sequential,numactl,torch,default,5,1,2,1,10.58857993317518
resnet_manual_none,sequential,numactl,torch,default,6,1,2,1,10.638595853851758
resnet_manual_none,sequential,numactl,torch,default,3,1,2,1,10.655809746648092
resnet_manual_none,sequential,numactl,torch,default,8,1,2,1,10.579785711212272
resnet_manual_none,sequential,numactl,torch,default,0,1,16,16,76.39890602732429
resnet_manual_none,sequential,numactl,torch,default,0,1,4,4,31.632040118484113
resnet_manual_none,sequential,numactl,torch,default,1,1,4,4,24.70519966339079
resnet_manual_none,sequential,numactl,torch,default,2,1,4,4,24.48527549092986
resnet_manual_none,sequential,numactl,torch,default,3,1,4,4,24.156918676778457
resnet_manual_none,sequential,numactl,torch,default,4,1,4,4,23.041118776387403
resnet_manual_none,sequential,numactl,torch,default,0,1,16,32,84.26358524576497
resnet_manual_none,sequential,numactl,torch,default,0,1,1,2,9.325869757576084
resnet_manual_none,sequential,numactl,torch,default,1,1,1,2,7.036278116330873
resnet_manual_none,sequential,numactl,torch,default,3,1,1,2,6.928965389352814
resnet_manual_none,sequential,numactl,torch,default,16,1,1,2,6.962464773129393
resnet_manual_none,sequential,numactl,torch,default,13,1,1,2,6.903841018987391
resnet_manual_none,sequential,numactl,torch,default,9,1,1,2,6.917892857310023
resnet_manual_none,sequential,numactl,torch,default,5,1,1,2,6.88585925767482
resnet_manual_none,sequential,numactl,torch,default,11,1,1,2,6.898778599883769
resnet_manual_none,sequential,numactl,torch,default,14,1,1,2,6.900365256675749
resnet_manual_none,sequential,numactl,torch,default,4,1,1,2,6.840405550576432
resnet_manual_none,sequential,numactl,torch,default,15,1,1,2,6.821825137736189
resnet_manual_none,sequential,numactl,torch,default,8,1,1,2,6.846851366938815
resnet_manual_none,sequential,numactl,torch,default,10,1,1,2,5.875003059862663
resnet_manual_none,sequential,numactl,torch,default,6,1,1,2,6.304169617065986
resnet_manual_none,sequential,numactl,torch,default,7,1,1,2,5.829792037535181
resnet_manual_none,sequential,numactl,torch,default,12,1,1,2,5.822961176657303
resnet_manual_none,sequential,numactl,torch,default,2,1,1,2,5.788749605131133
resnet_manual_none,sequential,numactl,torch,default,0,1,16,64,51.802109088214664
resnet_manual_none,sequential,numactl,torch,default,0,1,1,4,10.019981028040258
resnet_manual_none,sequential,numactl,torch,default,6,1,1,4,7.42119978115617
resnet_manual_none,sequential,numactl,torch,default,1,1,1,4,7.385477283691977
resnet_manual_none,sequential,numactl,torch,default,4,1,1,4,7.393993075088047
resnet_manual_none,sequential,numactl,torch,default,9,1,1,4,7.389476686379976
resnet_manual_none,sequential,numactl,torch,default,12,1,1,4,7.386910921871328
resnet_manual_none,sequential,numactl,torch,default,13,1,1,4,7.383810884045235
resnet_manual_none,sequential,numactl,torch,default,8,1,1,4,7.272663678059903
resnet_manual_none,sequential,numactl,torch,default,15,1,1,4,7.250292694925565
resnet_manual_none,sequential,numactl,torch,default,7,1,1,4,7.26936718802357
resnet_manual_none,sequential,numactl,torch,default,16,1,1,4,7.285087624486085
resnet_manual_none,sequential,numactl,torch,default,3,1,1,4,7.2595540861335826
resnet_manual_none,sequential,numactl,torch,default,10,1,1,4,7.236090837715922
resnet_manual_none,sequential,numactl,torch,default,2,1,1,4,7.223912891297519
resnet_manual_none,sequential,numactl,torch,default,5,1,1,4,7.227156187886812
resnet_manual_none,sequential,numactl,torch,default,11,1,1,4,7.168009469338452
resnet_manual_none,sequential,numactl,torch,default,14,1,1,4,7.149992327299168
resnet_manual_none,sequential,numactl,torch,default,0,1,16,128,44.61620281001059
resnet_manual_none,sequential,numactl,torch,default,0,1,1,8,8.605538716985347
resnet_manual_none,sequential,numactl,torch,default,11,1,1,8,7.674150814251412
resnet_manual_none,sequential,numactl,torch,default,16,1,1,8,7.4645070425425
resnet_manual_none,sequential,numactl,torch,default,5,1,1,8,7.46639035665735
resnet_manual_none,sequential,numactl,torch,default,6,1,1,8,7.44041938641247
resnet_manual_none,sequential,numactl,torch,default,7,1,1,8,7.431032351602993
resnet_manual_none,sequential,numactl,torch,default,3,1,1,8,7.420560678964824
resnet_manual_none,sequential,numactl,torch,default,15,1,1,8,7.45129423975854
resnet_manual_none,sequential,numactl,torch,default,2,1,1,8,7.451881115647018
resnet_manual_none,sequential,numactl,torch,default,13,1,1,8,7.393209994471343
resnet_manual_none,sequential,numactl,torch,default,12,1,1,8,7.39228987084615
resnet_manual_none,sequential,numactl,torch,default,4,1,1,8,7.394788217407227
resnet_manual_none,sequential,numactl,torch,default,14,1,1,8,7.402424358192639
resnet_manual_none,sequential,numactl,torch,default,10,1,1,8,7.397385426074705
resnet_manual_none,sequential,numactl,torch,default,8,1,1,8,7.382616688506907
resnet_manual_none,sequential,numactl,torch,default,1,1,1,8,7.418160602124401
resnet_manual_none,sequential,numactl,torch,default,9,1,1,8,7.377143426725108
resnet_manual_none,sequential,numactl,torch,default,0,1,16,256,43.968943772244266
resnet_manual_none,sequential,numactl,torch,default,0,1,1,16,6.7091125228845625
resnet_manual_none,sequential,numactl,torch,default,11,1,1,16,6.773531159560821
resnet_manual_none,sequential,numactl,torch,default,14,1,1,16,6.756349312175135
resnet_manual_none,sequential,numactl,torch,default,2,1,1,16,6.7379300552248615
resnet_manual_none,sequential,numactl,torch,default,10,1,1,16,6.736422942171148
resnet_manual_none,sequential,numactl,torch,default,9,1,1,16,6.741541838313372
resnet_manual_none,sequential,numactl,torch,default,4,1,1,16,6.259624457369237
resnet_manual_none,sequential,numactl,torch,default,13,1,1,16,6.258284571418685
resnet_manual_none,sequential,numactl,torch,default,1,1,1,16,6.289623953940856
resnet_manual_none,sequential,numactl,torch,default,6,1,1,16,6.258367429349985
resnet_manual_none,sequential,numactl,torch,default,16,1,1,16,6.230622963687737
resnet_manual_none,sequential,numactl,torch,default,7,1,1,16,6.230605866177861
resnet_manual_none,sequential,numactl,torch,default,8,1,1,16,6.226421858135717
resnet_manual_none,sequential,numactl,torch,default,15,1,1,16,6.22772700924171
resnet_manual_none,sequential,numactl,torch,default,3,1,1,16,6.225754767494576
resnet_manual_none,sequential,numactl,torch,default,12,1,1,16,5.33810447292504
resnet_manual_none,sequential,numactl,torch,default,5,1,1,16,5.337165201241389
resnet_manual_none,sequential,numactl,torch,default,0,1,16,512,44.043813089719
resnet_manual_none,sequential,numactl,torch,default,0,1,1,32,6.645268822754487
resnet_manual_none,sequential,numactl,torch,default,2,1,1,32,7.104288187595304
resnet_manual_none,sequential,numactl,torch,default,14,1,1,32,7.105325589721989
resnet_manual_none,sequential,numactl,torch,default,1,1,1,32,6.964538318927369
resnet_manual_none,sequential,numactl,torch,default,16,1,1,32,6.823020924333418
resnet_manual_none,sequential,numactl,torch,default,12,1,1,32,6.76665762659483
resnet_manual_none,sequential,numactl,torch,default,11,1,1,32,6.762268333722576
resnet_manual_none,sequential,numactl,torch,default,13,1,1,32,6.761998356162038
resnet_manual_none,sequential,numactl,torch,default,15,1,1,32,6.252317268102833
resnet_manual_none,sequential,numactl,torch,default,9,1,1,32,6.221728067212335
resnet_manual_none,sequential,numactl,torch,default,5,1,1,32,6.21622153836214
resnet_manual_none,sequential,numactl,torch,default,6,1,1,32,6.083252558216346
resnet_manual_none,sequential,numactl,torch,default,3,1,1,32,6.0832843245426975
resnet_manual_none,sequential,numactl,torch,default,4,1,1,32,6.08352124502421
resnet_manual_none,sequential,numactl,torch,default,10,1,1,32,6.20926633439286
resnet_manual_none,sequential,numactl,torch,default,8,1,1,32,6.077364675745637
resnet_manual_none,sequential,numactl,torch,default,7,1,1,32,5.878790471472743
resnet_manual_none,sequential,numactl,torch,default,0,1,16,1024,44.292990595756734
resnet_manual_none,sequential,numactl,torch,default,0,1,1,64,7.058459512630862
resnet_manual_none,sequential,numactl,torch,default,7,1,1,64,6.318508137221272
resnet_manual_none,sequential,numactl,torch,default,8,1,1,64,5.955887028870651
resnet_manual_none,sequential,numactl,torch,default,2,1,1,64,6.245041152651894
resnet_manual_none,sequential,numactl,torch,default,5,1,1,64,6.24468425119559
resnet_manual_none,sequential,numactl,torch,default,11,1,1,64,5.915139964466576
resnet_manual_none,sequential,numactl,torch,default,13,1,1,64,5.914350210357131
resnet_manual_none,sequential,numactl,torch,default,1,1,1,64,5.531233615704762
resnet_manual_none,sequential,numactl,torch,default,16,1,1,64,4.865275104521113
resnet_manual_none,sequential,numactl,torch,default,6,1,1,64,4.82138620572697
resnet_manual_none,sequential,numactl,torch,default,3,1,1,64,4.803909449666718
resnet_manual_none,sequential,numactl,torch,default,14,1,1,64,4.800433003912672
resnet_manual_none,sequential,numactl,torch,default,9,1,1,64,4.796754270154232
resnet_manual_none,sequential,numactl,torch,default,10,1,1,64,4.793580411501794
resnet_manual_none,sequential,numactl,torch,default,15,1,1,64,4.489427184461219
resnet_manual_none,sequential,numactl,torch,default,4,1,1,64,4.487158358582173
resnet_manual_none,sequential,numactl,torch,default,12,1,1,64,4.481943889045914


==> data/multi-instance/resnet_script_default/resnet_latency.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
resnet_manual_script,sequential,numactl,torch,default,0,1,16,8,48.17746509797871,48.39818808250129,49.54036697745323,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,2,1,39.08242704346776,39.216804534662515,39.48342613875866,0.0
resnet_manual_script,sequential,numactl,torch,default,3,1,2,1,44.73906313069165,48.0530536104925,49.03445299714804,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,2,1,46.880853828042746,48.38564586592838,48.87502617202699,0.0
resnet_manual_script,sequential,numactl,torch,default,8,1,2,1,47.32824396342039,48.333112741820514,48.93471114337444,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,2,1,44.39931595697999,48.632164823357016,49.22237410210073,0.0
resnet_manual_script,sequential,numactl,torch,default,5,1,2,1,43.604015139862895,48.14736879663542,49.07689709216356,0.0
resnet_manual_script,sequential,numactl,torch,default,7,1,2,1,43.28630701638758,48.06148890173063,49.05011993832886,0.0
resnet_manual_script,sequential,numactl,torch,default,6,1,2,1,43.117042165249586,48.15841049188748,49.19896298088133,0.0
resnet_manual_script,sequential,numactl,torch,default,4,1,2,1,38.71980193071067,46.5409315074794,48.898848006501794,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,16,16,125.39090402424335,126.00433602230623,126.54686998575926,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,2,2,71.7319140676409,72.0156728150323,72.35176907852292,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,2,2,87.39247103221714,91.53707275167108,94.27318908274174,0.0
resnet_manual_script,sequential,numactl,torch,default,8,1,2,2,87.52537798136473,91.65591266937554,93.57308899052441,0.0
resnet_manual_script,sequential,numactl,torch,default,5,1,2,2,87.38375711254776,91.75197951728478,94.02218996547163,0.0
resnet_manual_script,sequential,numactl,torch,default,4,1,2,2,85.26780386455357,91.0569747723639,93.1152431294322,0.0
resnet_manual_script,sequential,numactl,torch,default,3,1,2,2,78.39889102615416,89.80536955641583,93.55611517094076,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,2,2,74.80296795256436,88.01101516233757,93.8340718857944,0.0
resnet_manual_script,sequential,numactl,torch,default,7,1,2,2,73.85177607648075,87.50007273396477,93.87488104403019,0.0
resnet_manual_script,sequential,numactl,torch,default,6,1,2,2,71.83015602640808,86.56368338502944,94.05348706059158,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,16,32,270.7787079270929,283.68744975188747,297.6137569639832,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,2,4,138.69852502830327,139.1284485324286,139.45481996051967,0.0
resnet_manual_script,sequential,numactl,torch,default,7,1,2,4,173.4105630312115,180.66050203051418,183.3193360362202,0.0
resnet_manual_script,sequential,numactl,torch,default,8,1,2,4,173.9785810932517,179.80647667543963,184.2957017943263,0.0
resnet_manual_script,sequential,numactl,torch,default,4,1,2,4,173.6669368110597,180.11768668424338,184.23849996179342,0.0
resnet_manual_script,sequential,numactl,torch,default,6,1,2,4,162.35006717033684,180.77235131291673,184.28594688884914,0.0
resnet_manual_script,sequential,numactl,torch,default,5,1,2,4,156.98985196650028,180.40389023721218,183.82551590912044,0.0
resnet_manual_script,sequential,numactl,torch,default,3,1,2,4,146.98889805004,179.359177344013,183.78594191744924,0.0
resnet_manual_script,sequential,numactl,torch,default,1,1,2,4,146.24978811480105,179.88196901744232,185.07783208042383,0.0
resnet_manual_script,sequential,numactl,torch,default,2,1,2,4,138.01662088371813,176.54046593001112,195.33929508179426,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,16,64,616.522696102038,617.024755817838,617.5309719983488,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,1,4,272.72051107138395,273.3008650690317,273.77915498800576,116.21671262905575
resnet_manual_script,sequential,numactl,torch,default,1,1,1,4,354.99032819643617,359.25044272560626,363.96440491080284,88.4122169927561
resnet_manual_script,sequential,numactl,torch,default,3,1,1,4,352.6725440751761,357.9561419924721,364.2047659959644,88.73189860691917
resnet_manual_script,sequential,numactl,torch,default,4,1,1,4,352.3931121453643,356.595782074146,361.8126960936934,89.07039761450623
resnet_manual_script,sequential,numactl,torch,default,7,1,1,4,351.6054388601333,356.199127365835,363.62885497510433,89.16958424880879
resnet_manual_script,sequential,numactl,torch,default,5,1,1,4,353.4432949963957,358.27684461371973,364.3143142107874,88.65247245114236
resnet_manual_script,sequential,numactl,torch,default,6,1,1,4,352.2363400552422,357.2322572185658,362.76516597718,88.91170227543854
resnet_manual_script,sequential,numactl,torch,default,11,1,1,4,351.86662897467613,355.76391393784434,359.2091661412269,89.27866726401368
resnet_manual_script,sequential,numactl,torch,default,2,1,1,4,355.585043085739,359.04687222093344,363.6146211065352,88.46234448591913
resnet_manual_script,sequential,numactl,torch,default,14,1,1,4,351.7432969529182,355.92066147364676,360.00588117167354,89.2393489197641
resnet_manual_script,sequential,numactl,torch,default,16,1,1,4,351.81602486409247,356.39564358163625,361.4518221002072,89.12041622563925
resnet_manual_script,sequential,numactl,torch,default,12,1,1,4,352.0249049179256,356.66257434757426,362.56479285657406,89.05371738288194
resnet_manual_script,sequential,numactl,torch,default,13,1,1,4,352.9863941948861,357.61159289162606,364.86092978157103,88.8173893921428
resnet_manual_script,sequential,numactl,torch,default,9,1,1,4,353.9899690076709,358.1712882593274,364.13854104466736,88.67859914556638
resnet_manual_script,sequential,numactl,torch,default,8,1,1,4,351.5909849666059,356.9666952965781,363.26285102404654,88.97784727679179
resnet_manual_script,sequential,numactl,torch,default,10,1,1,4,354.78207003325224,359.49521446600556,363.8836038298905,88.35201921722236
resnet_manual_script,sequential,numactl,torch,default,15,1,1,4,351.84346209280193,357.7660255343653,363.7784339953214,88.77905063668233
resnet_manual_script,sequential,numactl,torch,default,0,1,16,128,1291.1610868759453,1292.1617535757832,1302.1179751958698,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,1,8,549.0993650164455,550.4159555747174,551.5817219857126,115.41136398684353
resnet_manual_script,sequential,numactl,torch,default,7,1,1,8,694.9084270745516,702.2459735861048,716.2773930467665,90.45869763924118
resnet_manual_script,sequential,numactl,torch,default,2,1,1,8,696.857658913359,705.1935235830024,718.4035019017756,90.08060067006996
resnet_manual_script,sequential,numactl,torch,default,4,1,1,8,698.0298520065844,704.179313222412,712.8890401218086,90.21034131534638
resnet_manual_script,sequential,numactl,torch,default,16,1,1,8,696.8320920132101,703.7156818551011,714.0357249882072,90.2697748976411
resnet_manual_script,sequential,numactl,torch,default,1,1,1,8,705.864833900705,710.8368767402135,721.6736162081361,89.3654483491519
resnet_manual_script,sequential,numactl,torch,default,8,1,1,8,696.327983867377,703.6738878581673,712.0727149304003,90.27513637937346
resnet_manual_script,sequential,numactl,torch,default,11,1,1,8,697.2945828456432,705.0388781866059,718.0153420194983,90.10035922612872
resnet_manual_script,sequential,numactl,torch,default,10,1,1,8,700.4477130249143,706.3980302470736,715.22076590918,89.92700074599784
resnet_manual_script,sequential,numactl,torch,default,13,1,1,8,697.5999909918755,704.9938425421715,713.3329221978784,90.10611491858539
resnet_manual_script,sequential,numactl,torch,default,15,1,1,8,696.3564411271363,703.2226836588234,713.6720928829163,90.33305902831134
resnet_manual_script,sequential,numactl,torch,default,9,1,1,8,702.1737908944488,708.3254930307157,716.9990420807153,89.68229552376897
resnet_manual_script,sequential,numactl,torch,default,14,1,1,8,698.3119440265,705.2240960532799,717.2036489937454,90.0766955475678
resnet_manual_script,sequential,numactl,torch,default,5,1,1,8,703.0035320203751,708.0853459960781,719.5935139898211,89.71271126030597
resnet_manual_script,sequential,numactl,torch,default,6,1,1,8,695.9162300918251,705.4406606173143,741.6702730115503,90.04904273225681
resnet_manual_script,sequential,numactl,torch,default,3,1,1,8,698.3790080994368,705.7075323909521,718.1951301172376,90.01498960593274
resnet_manual_script,sequential,numactl,torch,default,12,1,1,8,699.7239831835032,709.1797533724457,740.3611619956791,89.57426645489475
resnet_manual_script,sequential,numactl,torch,default,0,1,16,256,2624.1240680683404,2625.628402500879,2633.421672973782,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,1,16,1246.6022039297968,1247.697405605577,1248.7424621358514,101.82638179273627
resnet_manual_script,sequential,numactl,torch,default,11,1,1,16,1514.9212051182985,1524.5634924201295,1544.4586221128702,83.33435308969656
resnet_manual_script,sequential,numactl,torch,default,7,1,1,16,1484.2260139994323,1521.9870228646323,1535.4835779871792,83.47542421608405
resnet_manual_script,sequential,numactl,torch,default,1,1,1,16,1522.9557151906192,1546.56766140135,1577.7416119817644,82.14869323588529
resnet_manual_script,sequential,numactl,torch,default,2,1,1,16,1515.434229047969,1527.2605767450295,1539.255962939933,83.18718777890007
resnet_manual_script,sequential,numactl,torch,default,16,1,1,16,1543.7770478893071,1554.0096439560875,1568.8057451043278,81.75529211103793
resnet_manual_script,sequential,numactl,torch,default,14,1,1,16,1518.378210021183,1526.825594229158,1542.8900881670415,83.21088725863444
resnet_manual_script,sequential,numactl,torch,default,13,1,1,16,1514.2068630084395,1539.4194744853303,1566.2015271373093,82.53014496096054
resnet_manual_script,sequential,numactl,torch,default,6,1,1,16,1547.5132139399648,1556.7852193722501,1573.5244858078659,81.60953149094668
resnet_manual_script,sequential,numactl,torch,default,12,1,1,16,1550.0583569519222,1558.7853983906098,1575.067498954013,81.50481298848004
resnet_manual_script,sequential,numactl,torch,default,10,1,1,16,1555.3358721081167,1564.0109431184828,1583.820522064343,81.23249581085274
resnet_manual_script,sequential,numactl,torch,default,9,1,1,16,1551.247149007395,1562.8574889712036,1575.5308330990374,81.29244878791437
resnet_manual_script,sequential,numactl,torch,default,8,1,1,16,1546.8075179960579,1578.2884716498666,1607.2847850155085,80.497649616733
resnet_manual_script,sequential,numactl,torch,default,3,1,1,16,1586.1465868074447,1596.6101675177924,1613.4895489085466,79.57390912931425
resnet_manual_script,sequential,numactl,torch,default,5,1,1,16,1589.2966990359128,1597.9488487145863,1610.5094039812684,79.50724610941063
resnet_manual_script,sequential,numactl,torch,default,4,1,1,16,1588.1672981195152,1597.6144587877207,1617.4855530261993,79.52388743489789
resnet_manual_script,sequential,numactl,torch,default,15,1,1,16,1629.594158148393,1636.1781892739236,1648.2882981654257,77.64955749800058
resnet_manual_script,sequential,numactl,torch,default,0,1,16,512,5223.9737280178815,5226.270668890793,5230.717541882768,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,1,32,2790.7189789693803,2835.875657557044,2867.1487430110574,89.6009047829308
resnet_manual_script,sequential,numactl,torch,default,3,1,1,32,3210.4612460825592,3317.337899345439,3395.47340082936,76.59666650754426
resnet_manual_script,sequential,numactl,torch,default,14,1,1,32,3322.8977809194475,3338.5985438874923,3495.156593853608,76.10888863359033
resnet_manual_script,sequential,numactl,torch,default,5,1,1,32,3326.164146885276,3338.2133604073897,3357.928109820932,76.11767054278114
resnet_manual_script,sequential,numactl,torch,default,4,1,1,32,3310.1697468664497,3362.7761562890373,3504.932489944622,75.56168265728593
resnet_manual_script,sequential,numactl,torch,default,12,1,1,32,3314.8189820349216,3359.7369044297375,3500.9071910753846,75.63003651684119
resnet_manual_script,sequential,numactl,torch,default,1,1,1,32,3226.072061806917,3392.59811275173,3525.203639874235,74.89747276988915
resnet_manual_script,sequential,numactl,torch,default,9,1,1,32,3224.366379203275,3394.8569808294997,3525.470665888861,74.84763753049587
resnet_manual_script,sequential,numactl,torch,default,2,1,1,32,3304.1809611022472,3374.9699340644293,3513.121758121997,75.28867804253133
resnet_manual_script,sequential,numactl,torch,default,10,1,1,32,3335.3256511036307,3378.676641136408,3481.844438938424,75.20607970448904
resnet_manual_script,sequential,numactl,torch,default,15,1,1,32,3317.720375955105,3412.756644298788,3512.641967041418,74.45506704777327
resnet_manual_script,sequential,numactl,torch,default,7,1,1,32,3309.671019203961,3384.4100678083487,3505.3428111132234,75.07867536085729
resnet_manual_script,sequential,numactl,torch,default,11,1,1,32,3316.3177899550647,3414.1625107149594,3468.5735618695617,74.42440832020898
resnet_manual_script,sequential,numactl,torch,default,8,1,1,32,3437.5080538447946,3447.3583677900024,3465.905190212652,73.70774884999669
resnet_manual_script,sequential,numactl,torch,default,13,1,1,32,3407.405680976808,3482.5553722050972,3510.7114349957556,72.96280966470604
resnet_manual_script,sequential,numactl,torch,default,6,1,1,32,3433.7255738209933,3489.4918684568256,3518.5535869095474,72.8177724286747
resnet_manual_script,sequential,numactl,torch,default,16,1,1,32,3444.816862931475,3486.3053523236886,3507.3144410271198,72.88432856279773
resnet_manual_script,sequential,numactl,torch,default,0,1,16,1024,10358.288957038894,10362.226450045127,10370.181270875037,0.0
resnet_manual_script,sequential,numactl,torch,default,0,1,1,64,5825.702006928623,5837.01901327353,5856.52418481186,87.06397021859169
resnet_manual_script,sequential,numactl,torch,default,8,1,1,64,7060.0160069298,7091.398833170533,7134.676515124738,71.6634420785763
resnet_manual_script,sequential,numactl,torch,default,7,1,1,64,7074.223316973075,7104.487390408758,7154.010504018515,71.53141692151853
resnet_manual_script,sequential,numactl,torch,default,15,1,1,64,7069.528795080259,7097.485868674703,7133.1836599856615,71.60198117194615
resnet_manual_script,sequential,numactl,torch,default,16,1,1,64,7063.756782095879,7101.818016057368,7147.142108995467,71.5583035763465
resnet_manual_script,sequential,numactl,torch,default,14,1,1,64,7085.332415066659,7109.772541695274,7158.8998809456825,71.47824301785957
resnet_manual_script,sequential,numactl,torch,default,12,1,1,64,7102.236700011417,7123.498451102059,7171.168177155778,71.3405152012602
resnet_manual_script,sequential,numactl,torch,default,6,1,1,64,7095.620376057923,7123.476342095528,7174.164762021974,71.34073661954544
resnet_manual_script,sequential,numactl,torch,default,4,1,1,64,7077.385050011799,7116.990346785169,7172.235993202776,71.40575225966934
resnet_manual_script,sequential,numactl,torch,default,3,1,1,64,7104.5148249249905,7130.46331737889,7200.402973918244,71.27083148978441
resnet_manual_script,sequential,numactl,torch,default,11,1,1,64,7094.7118839249015,7124.963884586468,7180.545665090904,71.32584217533834
resnet_manual_script,sequential,numactl,torch,default,5,1,1,64,7114.892289042473,7138.108880452346,7189.299328951165,71.19449395465027
resnet_manual_script,sequential,numactl,torch,default,2,1,1,64,7113.486977992579,7139.190847880673,7175.139142200351,71.18370419917568
resnet_manual_script,sequential,numactl,torch,default,1,1,1,64,7106.206574011594,7144.974943450652,7186.387915862724,71.12607861596904
resnet_manual_script,sequential,numactl,torch,default,10,1,1,64,7106.989291962236,7136.767929496709,7193.71328712441,71.20787092383965
resnet_manual_script,sequential,numactl,torch,default,9,1,1,64,7129.79840580374,7153.201254832093,7222.237272188067,71.04428233355065
resnet_manual_script,sequential,numactl,torch,default,13,1,1,64,7234.379058005288,7263.353866531979,7312.897136900574,69.96685813129004


==> data/multi-instance/resnet_script_default/resnet_throughput.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
resnet_manual_script,sequential,numactl,torch,default,0,1,16,8,165.2954442501631
resnet_manual_script,sequential,numactl,torch,default,0,1,2,1,25.499272872070215
resnet_manual_script,sequential,numactl,torch,default,3,1,2,1,20.8103320156463
resnet_manual_script,sequential,numactl,torch,default,2,1,2,1,20.667286384290428
resnet_manual_script,sequential,numactl,torch,default,8,1,2,1,20.68974959965167
resnet_manual_script,sequential,numactl,torch,default,1,1,2,1,20.562522841255895
resnet_manual_script,sequential,numactl,torch,default,5,1,2,1,20.769566956478855
resnet_manual_script,sequential,numactl,torch,default,7,1,2,1,20.806679585908363
resnet_manual_script,sequential,numactl,torch,default,6,1,2,1,20.76480493824552
resnet_manual_script,sequential,numactl,torch,default,4,1,2,1,21.486462939386897
resnet_manual_script,sequential,numactl,torch,default,0,1,16,16,126.9797572455567
resnet_manual_script,sequential,numactl,torch,default,0,1,2,2,27.771732482967607
resnet_manual_script,sequential,numactl,torch,default,1,1,2,2,21.849070981609344
resnet_manual_script,sequential,numactl,torch,default,8,1,2,2,21.820741747610665
resnet_manual_script,sequential,numactl,torch,default,5,1,2,2,21.797894830413203
resnet_manual_script,sequential,numactl,torch,default,4,1,2,2,21.964270227512618
resnet_manual_script,sequential,numactl,torch,default,3,1,2,2,22.270383273058055
resnet_manual_script,sequential,numactl,torch,default,2,1,2,2,22.724428258337568
resnet_manual_script,sequential,numactl,torch,default,7,1,2,2,22.85712385726581
resnet_manual_script,sequential,numactl,torch,default,6,1,2,2,23.104377283763846
resnet_manual_script,sequential,numactl,torch,default,0,1,16,32,112.80019622999588
resnet_manual_script,sequential,numactl,torch,default,0,1,2,4,28.75041044583822
resnet_manual_script,sequential,numactl,torch,default,7,1,2,4,22.140976887822365
resnet_manual_script,sequential,numactl,torch,default,8,1,2,4,22.246139705079788
resnet_manual_script,sequential,numactl,torch,default,4,1,2,4,22.20770249515934
resnet_manual_script,sequential,numactl,torch,default,6,1,2,4,22.12727760052202
resnet_manual_script,sequential,numactl,torch,default,5,1,2,4,22.172470863795784
resnet_manual_script,sequential,numactl,torch,default,3,1,2,4,22.30161879215109
resnet_manual_script,sequential,numactl,torch,default,1,1,2,4,22.23680350981781
resnet_manual_script,sequential,numactl,torch,default,2,1,2,4,22.657694817605083
resnet_manual_script,sequential,numactl,torch,default,0,1,16,64,103.72355306096419
resnet_manual_script,sequential,numactl,torch,default,0,1,1,4,14.635884884556292
resnet_manual_script,sequential,numactl,torch,default,1,1,1,4,11.134293863780094
resnet_manual_script,sequential,numactl,torch,default,3,1,1,4,11.174553334201821
resnet_manual_script,sequential,numactl,torch,default,4,1,1,4,11.217182594628365
resnet_manual_script,sequential,numactl,torch,default,7,1,1,4,11.229673777083098
resnet_manual_script,sequential,numactl,torch,default,5,1,1,4,11.16455071025493
resnet_manual_script,sequential,numactl,torch,default,6,1,1,4,11.197197115244483
resnet_manual_script,sequential,numactl,torch,default,11,1,1,4,11.243411271607613
resnet_manual_script,sequential,numactl,torch,default,2,1,1,4,11.140606727075644
resnet_manual_script,sequential,numactl,torch,default,14,1,1,4,11.238459670867323
resnet_manual_script,sequential,numactl,torch,default,16,1,1,4,11.223481745740692
resnet_manual_script,sequential,numactl,torch,default,12,1,1,4,11.215081950543894
resnet_manual_script,sequential,numactl,torch,default,13,1,1,4,11.185319714207916
resnet_manual_script,sequential,numactl,torch,default,9,1,1,4,11.167841005457346
resnet_manual_script,sequential,numactl,torch,default,8,1,1,4,11.205527161789382
resnet_manual_script,sequential,numactl,torch,default,10,1,1,4,11.126712787934055
resnet_manual_script,sequential,numactl,torch,default,15,1,1,4,11.180491479104347
resnet_manual_script,sequential,numactl,torch,default,0,1,16,128,99.05880563775176
resnet_manual_script,sequential,numactl,torch,default,0,1,1,8,14.534462380631375
resnet_manual_script,sequential,numactl,torch,default,7,1,1,8,11.39201974935794
resnet_manual_script,sequential,numactl,torch,default,2,1,1,8,11.344403674260896
resnet_manual_script,sequential,numactl,torch,default,4,1,1,8,11.360742711101532
resnet_manual_script,sequential,numactl,torch,default,16,1,1,8,11.368227547396398
resnet_manual_script,sequential,numactl,torch,default,1,1,1,8,11.254340147189248
resnet_manual_script,sequential,numactl,torch,default,8,1,1,8,11.368902751742413
resnet_manual_script,sequential,numactl,torch,default,11,1,1,8,11.346891990660696
resnet_manual_script,sequential,numactl,torch,default,10,1,1,8,11.325059891803317
resnet_manual_script,sequential,numactl,torch,default,13,1,1,8,11.347616840386026
resnet_manual_script,sequential,numactl,torch,default,15,1,1,8,11.376197306913513
resnet_manual_script,sequential,numactl,torch,default,9,1,1,8,11.294242659219226
resnet_manual_script,sequential,numactl,torch,default,14,1,1,8,11.343911878183466
resnet_manual_script,sequential,numactl,torch,default,5,1,1,8,11.298073099855268
resnet_manual_script,sequential,numactl,torch,default,6,1,1,8,11.340429389198222
resnet_manual_script,sequential,numactl,torch,default,3,1,1,8,11.33614086971104
resnet_manual_script,sequential,numactl,torch,default,12,1,1,8,11.28063789463343
resnet_manual_script,sequential,numactl,torch,default,0,1,16,256,97.50046874727708
resnet_manual_script,sequential,numactl,torch,default,0,1,1,16,12.823622080254555
resnet_manual_script,sequential,numactl,torch,default,11,1,1,16,10.494807254371025
resnet_manual_script,sequential,numactl,torch,default,7,1,1,16,10.512573208334814
resnet_manual_script,sequential,numactl,torch,default,1,1,1,16,10.345489821959905
resnet_manual_script,sequential,numactl,torch,default,2,1,1,16,10.476273822309983
resnet_manual_script,sequential,numactl,torch,default,16,1,1,16,10.29594640047943
resnet_manual_script,sequential,numactl,torch,default,14,1,1,16,10.479258443449039
resnet_manual_script,sequential,numactl,torch,default,13,1,1,16,10.393528382086522
resnet_manual_script,sequential,numactl,torch,default,6,1,1,16,10.277589869752076
resnet_manual_script,sequential,numactl,torch,default,12,1,1,16,10.26440202514049
resnet_manual_script,sequential,numactl,torch,default,10,1,1,16,10.230107449310799
resnet_manual_script,sequential,numactl,torch,default,9,1,1,16,10.237657696180902
resnet_manual_script,sequential,numactl,torch,default,8,1,1,16,10.137563751748356
resnet_manual_script,sequential,numactl,torch,default,3,1,1,16,10.021231434893576
resnet_manual_script,sequential,numactl,torch,default,5,1,1,16,10.012836151088713
resnet_manual_script,sequential,numactl,torch,default,4,1,1,16,10.014931895484281
resnet_manual_script,sequential,numactl,torch,default,15,1,1,16,9.778886006969826
resnet_manual_script,sequential,numactl,torch,default,0,1,16,512,97.9666061016823
resnet_manual_script,sequential,numactl,torch,default,0,1,1,32,11.283992623134363
resnet_manual_script,sequential,numactl,torch,default,3,1,1,32,9.646288973551378
resnet_manual_script,sequential,numactl,torch,default,14,1,1,32,9.584860108019734
resnet_manual_script,sequential,numactl,torch,default,5,1,1,32,9.58596606781742
resnet_manual_script,sequential,numactl,torch,default,4,1,1,32,9.515947096316195
resnet_manual_script,sequential,numactl,torch,default,12,1,1,32,9.52455531795026
resnet_manual_script,sequential,numactl,torch,default,1,1,1,32,9.432299062987116
resnet_manual_script,sequential,numactl,torch,default,9,1,1,32,9.426023005004799
resnet_manual_script,sequential,numactl,torch,default,2,1,1,32,9.481565947303965
resnet_manual_script,sequential,numactl,torch,default,10,1,1,32,9.471163830947994
resnet_manual_script,sequential,numactl,torch,default,15,1,1,32,9.376584191391991
resnet_manual_script,sequential,numactl,torch,default,7,1,1,32,9.455119018932102
resnet_manual_script,sequential,numactl,torch,default,11,1,1,32,9.372723149402423
resnet_manual_script,sequential,numactl,torch,default,8,1,1,32,9.282469817756207
resnet_manual_script,sequential,numactl,torch,default,13,1,1,32,9.1886550477841
resnet_manual_script,sequential,numactl,torch,default,6,1,1,32,9.170389617257229
resnet_manual_script,sequential,numactl,torch,default,16,1,1,32,9.17877144027886
resnet_manual_script,sequential,numactl,torch,default,0,1,16,1024,98.82046150376694
resnet_manual_script,sequential,numactl,torch,default,0,1,1,64,10.964500861563474
resnet_manual_script,sequential,numactl,torch,default,8,1,1,64,9.025017701815804
resnet_manual_script,sequential,numactl,torch,default,7,1,1,64,9.008390962365795
resnet_manual_script,sequential,numactl,torch,default,15,1,1,64,9.017277552107416
resnet_manual_script,sequential,numactl,torch,default,16,1,1,64,9.011776964052666
resnet_manual_script,sequential,numactl,torch,default,14,1,1,64,9.00169444587318
resnet_manual_script,sequential,numactl,torch,default,12,1,1,64,8.984349535458762
resnet_manual_script,sequential,numactl,torch,default,6,1,1,64,8.98437742002425
resnet_manual_script,sequential,numactl,torch,default,4,1,1,64,8.99256523916877
resnet_manual_script,sequential,numactl,torch,default,3,1,1,64,8.975573837399105
resnet_manual_script,sequential,numactl,torch,default,11,1,1,64,8.982501671124547
resnet_manual_script,sequential,numactl,torch,default,5,1,1,64,8.965960182432001
resnet_manual_script,sequential,numactl,torch,default,2,1,1,64,8.964601362211647
resnet_manual_script,sequential,numactl,torch,default,1,1,1,64,8.957344218353734
resnet_manual_script,sequential,numactl,torch,default,10,1,1,64,8.967644826376375
resnet_manual_script,sequential,numactl,torch,default,9,1,1,64,8.947043109791865
resnet_manual_script,sequential,numactl,torch,default,13,1,1,64,8.811356458191947


==> data/multi-instance_thin_pt/gpt2/gpt2_latency_packrat.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,8,42.36886603757739,43.61443878384307,55.719934054650366,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,4,39.22160598449409,42.392329417634755,50.53657491225749,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,4,43.89057702105492,44.69900397839956,52.4612719938159,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,4,41.66337999049574,47.22232221276499,54.071597987785935,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,16,70.16179303172976,72.44991713669151,88.31955795176327,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,8,53.94537502434105,55.40829497971572,64.25081589259207,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,8,64.40342904534191,66.09911226434633,78.21880397386849,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,8,56.87417497392744,64.7259694011882,75.61274291947484,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,32,104.77957699913532,110.92990962788463,129.28964791353792,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,8,88.58715300448239,89.94506260380149,103.72939694207162,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,8,107.83361690118909,110.287636971334,124.3823830736801,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,8,108.55232703033835,110.57644277694635,123.96061501931399,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,8,98.59422396402806,110.85007355664857,128.297432907857,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,8,90.01233894377947,111.05398347601295,127.30423104949296,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,64,182.52250889781862,187.7904569520615,223.25381403788924,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,16,133.8342820527032,139.24648855812848,163.77290396485478,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,16,163.8141970615834,173.56636589043774,215.70929000154138,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,16,163.5858389781788,172.53210233757272,209.61074496153742,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,16,146.72085701022297,168.117336507421,193.24063300155103,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,16,135.0811009760946,171.9275855156593,206.37846004683524,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,128,332.5056800385937,346.0973127686884,433.9952759910375,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,32,234.0097069973126,242.7554331056308,291.2895099725574,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,32,287.32736909296364,293.24855261831544,345.90555203612894,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,32,284.20199698302895,303.98811813327484,344.4256269140169,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,32,286.4181719487533,307.18139105127193,375.69227698259056,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,32,248.7046440364793,303.20064426981844,360.2471820777282,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,256,629.9534289864823,651.263100632932,920.4182280227542,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,64,436.48488295730203,457.68600413692184,542.5548510393128,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,64,547.7011199109256,573.1812165456358,663.3177960757166,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,64,546.8975650146604,576.4615688356571,658.966762945056,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,64,511.74970902502537,574.8527400742751,656.1574239749461,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,64,510.3520090924576,577.3063915292732,656.0481610940769,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,512,1245.5636239610612,1286.6860051534604,1780.3984570782632,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,128,825.5265399347991,854.81977359741,1034.2327300459146,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,128,1045.3307500574738,1079.6864216367248,1247.157838079147,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,128,1035.930771031417,1076.8536484241486,1223.3112649992108,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,128,965.7832760130987,1080.5686562682968,1227.2033500485122,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,128,842.9092139704153,1089.253057311289,1291.1276920931414,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,1024,3638.464923016727,3681.8610892246943,3699.410540983081,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,2,128,1592.0143040129915,1671.1262241343502,2053.3864859025925,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,2,128,2043.2376079261303,2104.38960856176,2402.3616679478437,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,2,128,2041.399699053727,2096.650306507945,2396.7168969102204,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,2,128,2008.0896450672299,2106.2904161482584,2377.734614070505,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,2,128,1979.160257964395,2120.3726863488555,2436.4152488997206,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,2,128,1894.822881091386,2108.423663591966,2414.074045023881,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,2,128,1680.186273995787,2134.0145024226513,2386.91158790607,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,2,128,1706.5076041035354,2151.0902376053855,2491.834615939297,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,128,1646.6707390500233,2160.0792116229422,2602.3141839541495,0.0


==> data/multi-instance_thin_pt/gpt2/gpt2_latency_thin.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,latency(min),latency(avg),latency(max),flops
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,8,42.420619050972164,43.55364680988714,52.515759016387165,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,2,1,116.59039789810777,119.60688119404949,125.05003903061152,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,2,1,116.27500003669411,118.75611138530076,122.00914602726698,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,2,1,108.82635891903192,120.12961842003278,123.3357290038839,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,2,1,107.80821600928903,117.756593542872,119.77689201012254,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,2,1,107.76847903616726,117.89350962731987,119.93680603336543,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,2,1,95.30211496166885,118.82823821855709,125.19921001512557,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,2,1,95.11113003827631,119.71902821445838,123.51859593763947,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,1,90.22377093788236,119.48344569420442,124.81573200784624,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,16,68.7944699311629,75.09929089457728,103.49813697393984,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,1,205.94924699980766,208.80954646505415,211.27791900653392,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,1,207.05282397102565,211.13615127280354,217.554324073717,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,1,202.00000004842877,209.4138526543975,212.4252599896863,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,1,201.78071910049766,209.91993588162586,214.08610499929637,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,1,201.38048299122602,209.70881424029358,213.32944405730814,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,1,198.61678290180862,209.9168217787519,212.70096604712307,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,1,193.87195294257253,209.9419972638134,212.59222808293998,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,1,186.70232000295073,210.2186881878879,213.23998493608087,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,1,189.3345209537074,211.3166898128111,217.34490199014544,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,1,183.99503594264388,210.48141475766897,213.67052290588617,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,1,177.6184419868514,210.55528042372316,215.8487350679934,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,1,174.666182952933,211.6890263662208,215.38768999744207,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,1,172.93392797000706,211.08622134430334,215.9197609871626,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,1,168.26610907446593,211.06822440982796,215.15682595781982,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,1,162.36467706039548,211.57404205063358,216.36929595842957,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,1,161.4088909700513,211.7979391955305,215.7364150043577,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,32,105.31177592929453,110.42343750596046,130.44774800073355,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,2,184.16708300355822,187.62799252406694,200.51731599960476,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,2,184.11779694724828,187.264354795916,195.66307996865362,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,2,180.75006699655205,187.2393282968551,198.18728999234736,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,2,184.21669001691043,188.28407550579868,202.15649309102446,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,2,181.72577407676727,189.85719600343145,197.22859503235668,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,2,177.15386801864952,185.7726398971863,192.9032150655985,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,2,175.90857297182083,187.87305387319066,201.39358495362103,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,2,174.42326596938074,186.85682778945193,200.22164401598275,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,2,173.56360098347068,186.3607764709741,191.87826407141984,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,2,169.4247639970854,188.5836824926082,200.2230129437521,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,2,167.5202080514282,188.302197199082,203.39321193750948,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,2,165.72156397160143,188.02160955616273,196.19693991262466,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,2,163.2852969923988,187.30298036942258,194.93008102290332,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,2,162.56641095969826,187.65622732113115,203.55789898894727,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,2,152.8226250084117,185.778947644867,195.81163697876036,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,2,133.62478103954345,192.67301275511272,208.78235704731196,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,64,181.7040399182588,188.91279960633256,219.52652803156525,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,4,227.00710699427873,233.76515214331448,251.57571805175394,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,4,227.51994710415602,233.48747632466257,263.5847049532458,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,4,228.93092106096447,233.16532155615278,262.7473429311067,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,4,227.95665601734072,233.00622146693058,252.06047494430095,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,4,228.24517893604934,235.63662358676083,256.838422967121,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,4,225.59449495747685,235.14928366756067,254.08868805970997,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,4,221.69240203220397,235.46809072839096,252.89668107870966,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,4,221.454426064156,234.66574600199237,261.8238650029525,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,4,220.37755011115223,235.71367295575328,252.38805497065187,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,4,217.09110296797007,234.32835847721435,251.06498296372592,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,4,221.93185391370207,235.77917581773363,264.5372929982841,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,4,218.35477696731687,237.82720460672863,260.0330939749256,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,4,212.94589096214622,236.81681043468416,253.6649580579251,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,4,205.6347921025008,236.89572650939226,259.4114210223779,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,4,200.45896607916802,237.35946106375195,260.14477596618235,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,4,202.10036996286362,239.121634978801,256.5950520802289,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,128,324.069511028938,356.28685926203616,487.1886089676991,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,8,374.8577180085704,386.0517724917736,436.5919369738549,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,8,376.4432470779866,387.2766239976045,431.24235898721963,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,8,376.0930240387097,387.27059397497214,440.33223390579224,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,8,375.697159091942,387.8994196234271,440.9383209422231,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,8,376.76916597411036,388.82386699086055,431.96499592158943,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,8,374.44715993478894,389.19424119987525,438.0990299396217,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,8,369.7996479459107,388.0200517049525,440.35231799352914,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,8,372.4530480103567,389.36195257818326,443.5238209553063,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,8,369.33137208689004,390.91272205114365,442.52449506893754,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,8,362.5044389627874,387.2742847830523,435.4337180266157,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,8,346.82642202824354,389.7661000909284,444.38683509361,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,8,347.4879750283435,392.6855982444249,444.632519967854,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,8,343.4023290174082,390.07562802988105,443.1637580273673,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,8,348.75995898619294,393.5202020162251,445.1488379854709,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,8,342.3964640824124,390.31707229674794,433.03299602121115,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,8,334.80310591403395,394.05725326621905,447.6449630456045,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,256,615.2298969682306,644.6875067520887,904.4601690256968,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,16,705.4953560000286,723.4757705009542,784.5432150643319,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,16,706.2719690147787,723.5065395198762,781.7530860193074,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,16,707.8279189299792,727.7164144383278,793.370139086619,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,16,709.6979930065572,728.4825789928436,788.2987249176949,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,16,696.6982770245522,730.8496224787086,829.3137080036104,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,16,707.6745179947466,728.3006974111777,790.819939924404,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,16,698.9858439192176,732.7813953941222,816.3019949570298,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,16,685.2295330027118,730.9484374558087,818.3039659634233,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,16,690.9741020062938,731.491183580365,797.3415700253099,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,16,675.2114639384672,731.8720514583401,797.3784629721195,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,16,654.6190889785066,735.8383453858551,821.0590890375897,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,16,615.5820429557934,736.1448472668417,827.1317669423297,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,16,617.7854540292174,734.7586087789387,797.2312980564311,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,16,602.9803099809214,737.4543659563642,824.9257049756125,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,16,614.9329539621249,734.6392779878806,822.3087509395555,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,16,609.7944210050628,740.8055956114549,822.2485149744898,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,512,1246.0584249347448,1288.897490965901,1792.396984063089,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,32,1034.2376349726692,1060.1533494645264,1219.4752880604938,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,32,1041.0380179528147,1064.3398923729546,1223.22427702602,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,32,1040.561118046753,1082.8254796308465,1241.6219329461455,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,32,1033.2140430109575,1084.2738538561389,1281.4176940592006,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,32,1038.1367709487677,1082.6243758690543,1246.5857489733025,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,32,1040.2089969720691,1089.262788244523,1226.2359369779006,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,32,1027.4272189708427,1086.7577321559656,1291.304346988909,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,32,1035.3376950370148,1088.6405806103721,1260.1391540374607,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,32,1036.1980369780213,1087.3353437986225,1228.6520859925076,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,32,1035.294748027809,1089.4929922709707,1261.1137370113283,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,32,1001.525875995867,1092.3045358737,1266.4952960330993,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,32,967.681086040102,1093.474166567903,1272.4057310260832,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,32,952.1194009575993,1093.42557142023,1273.3516719890758,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,32,949.5141650550067,1094.2675691680051,1274.6596750803292,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,32,949.6335309231654,1094.646339660976,1273.99683999829,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,32,918.023954029195,1097.1462943218648,1275.9610830107704,0.0
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,1024,3562.526024063118,3684.136365787126,3727.9304719995707,0.0
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,64,2051.753666019067,2112.5508172344416,2404.98336404562,0.0
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,64,2046.8868280295283,2117.58374129422,2375.5056300433353,0.0
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,64,2054.25580998417,2116.4657887187786,2410.5683730449528,0.0
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,64,2053.2457870431244,2118.8558697374538,2377.0838800119236,0.0
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,64,2053.814311977476,2120.343920397572,2413.996701943688,0.0
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,64,2055.7109639048576,2121.652623672271,2418.561528902501,0.0
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,64,2051.506872056052,2122.378888335079,2378.871516091749,0.0
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,64,1805.2615020424128,2136.688413877273,2470.99323105067,0.0
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,64,1797.869769972749,2138.220713213086,2468.2799510192126,0.0
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,64,1751.134302932769,2147.354979158845,2492.3894240055233,0.0
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,64,1707.4791840277612,2107.7523514733184,2440.073697012849,0.0
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,64,1722.6461910177022,2118.7041717220563,2414.0237868996337,0.0
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,64,1712.2204180341214,2120.0813335587736,2417.7571210311726,0.0
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,64,1694.848143029958,2121.9355830783024,2460.09349799715,0.0
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,64,1650.6210770457983,2148.1669977959245,2470.348000060767,0.0
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,64,1604.9231549259275,2160.5841906543355,2505.55922195781,0.0

==> data/multi-instance_thin_pt/gpt2/gpt2_throughput_packrat.csv <==
enchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,8,183.42549447096388
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,4,94.35669270714911
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,4,82.13720349956644
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,4,84.70570299312244
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,16,220.84221255647185
gpt2_manual_script,sequential,numactl,torch,default,0,1,8,8,144.3827138685408
gpt2_manual_script,sequential,numactl,torch,default,1,1,8,8,121.03036978781297
gpt2_manual_script,sequential,numactl,torch,default,2,1,8,8,123.59799434464927
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,32,288.4704414467143
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,8,88.94318118648887
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,8,72.53759550655131
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,8,72.34814033706543
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,8,72.16955066711525
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,8,72.03703775045545
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,64,340.8053904269358
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,16,114.9041542496118
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,16,92.18375874793543
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,16,92.73636490381791
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,16,95.1716243689938
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,16,93.06243644387541
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,128,369.83817925667586
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,32,131.81991270232768
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,32,109.12244822449424
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,32,105.26727227532795
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,32,104.1729770494426
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,32,105.54067283420143
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,256,393.08230383573954
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,64,139.8338586312849
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,64,111.65753195072543
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,64,111.02214520435048
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,64,111.33286064137181
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,64,110.8596768354933
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,512,397.9214804150565
gpt2_manual_script,sequential,numactl,torch,default,0,1,4,128,149.7391660248181
gpt2_manual_script,sequential,numactl,torch,default,3,1,4,128,118.55294040464217
gpt2_manual_script,sequential,numactl,torch,default,2,1,4,128,118.86480599040851
gpt2_manual_script,sequential,numactl,torch,default,4,1,4,128,118.45614737895802
gpt2_manual_script,sequential,numactl,torch,default,1,1,4,128,117.51171974302744
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,1024,278.1202156150949
gpt2_manual_script,sequential,numactl,torch,default,0,1,2,128,76.59505197837733
gpt2_manual_script,sequential,numactl,torch,default,3,1,2,128,60.82523857712893
gpt2_manual_script,sequential,numactl,torch,default,7,1,2,128,61.0497609461585
gpt2_manual_script,sequential,numactl,torch,default,6,1,2,128,60.77034725062828
gpt2_manual_script,sequential,numactl,torch,default,4,1,2,128,60.366746291383194
gpt2_manual_script,sequential,numactl,torch,default,2,1,2,128,60.7088614163701
gpt2_manual_script,sequential,numactl,torch,default,8,1,2,128,59.98084823448356
gpt2_manual_script,sequential,numactl,torch,default,5,1,2,128,59.50470964086139
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,128,58.579112061081524

==> data/multi-instance_thin_pt/gpt2/gpt2_throughput_thin.csv <==
benchmark,topology,pinning,source,allocator,instance_id,interop_threads,intraop_threads,batch_size,throughput
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,8,183.6815189074802
gpt2_manual_script,sequential,numactl,torch,default,2,1,2,1,8.360722978618647
gpt2_manual_script,sequential,numactl,torch,default,5,1,2,1,8.420619270325625
gpt2_manual_script,sequential,numactl,torch,default,3,1,2,1,8.324341766436847
gpt2_manual_script,sequential,numactl,torch,default,8,1,2,1,8.492093477856312
gpt2_manual_script,sequential,numactl,torch,default,4,1,2,1,8.482231152174187
gpt2_manual_script,sequential,numactl,torch,default,6,1,2,1,8.415508089590043
gpt2_manual_script,sequential,numactl,torch,default,7,1,2,1,8.352891055953549
gpt2_manual_script,sequential,numactl,torch,default,1,1,2,1,8.369360242249067
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,16,213.05127930515943
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,1,4.789053072184885
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,1,4.736280328932993
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,1,4.775233287218743
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,1,4.7637209672353436
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,1,4.768516781818031
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,1,4.763791636736858
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,1,4.763220380071924
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,1,4.756951004785201
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,1,4.732233885008428
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,1,4.751013295645689
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,1,4.749346575339226
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,1,4.723910432041035
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,1,4.737400639565655
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,1,4.737804578572259
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,1,4.726477739460503
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,1,4.721481256136333
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,32,289.7935503798521
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,2,10.659390281242075
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,2,10.680089129506976
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,2,10.681516635378745
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,2,10.622247232684343
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,2,10.534233319046027
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,2,10.765847980127088
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,2,10.64548618744414
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,2,10.70338196179578
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,2,10.731872005864401
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,2,10.605371438106225
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,2,10.621224976389975
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,2,10.63707519960674
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,2,10.677886684212647
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,2,10.657786467045684
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,2,10.765482447576234
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,2,10.380280929857046
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,64,338.7806444738891
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,4,17.111190283604454
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,4,17.131539828020713
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,4,17.155209759769903
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,4,17.166923590354433
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,4,16.97528991509764
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,4,17.010470700199747
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,4,16.98743973175517
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,4,17.045521419926533
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,4,16.969741083924543
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,4,17.070063674725706
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,4,16.965026644643775
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,4,16.818933757449678
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,4,16.89069282141704
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,4,16.8850660961223
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,4,16.85207736010846
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,4,16.72788829983792
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,128,359.2610748123624
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,8,20.722609168101858
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,8,20.657069144585098
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,8,20.657390786858993
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,8,20.623902989507958
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,8,20.57486867231852
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,8,20.555288730214038
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,8,20.61749119626204
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,8,20.546434871274723
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,8,20.46492618102449
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,8,20.657193917436402
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,8,20.52513032337518
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,8,20.372532213469274
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,8,20.508843478391256
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,8,20.32932479453788
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,8,20.496157016462266
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,8,20.30161844171238
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,256,397.09160999523374
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,16,22.115460741582496
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,16,22.114520223435306
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,16,21.986586646323286
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,16,21.963462766838763
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,16,21.892328473448885
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,16,21.968947794329598
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,16,21.83461548091637
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,16,21.88936890773136
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,16,21.87312760447258
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,16,21.86174477918393
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,16,21.743906253771
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,16,21.734852942875026
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,16,21.775859185358385
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,16,21.696257746403706
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,16,21.779396336965192
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,16,21.598108997534947
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,512,397.23872812903585
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,32,30.184312501736567
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,32,30.06558358782901
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,32,29.55231531022833
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,32,29.512839294422154
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,32,29.55780482433038
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,32,29.377667487908788
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,32,29.445385160974894
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,32,29.39445816180988
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,32,29.42974325492586
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,32,29.37146014431747
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,32,29.295859303929568
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,32,29.2645230937999
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,32,29.26582369793657
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,32,29.24330474705586
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,32,29.233185952926814
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,32,29.166575292293977
gpt2_manual_script,sequential,numactl,torch,default,0,1,16,1024,277.94845204683935
gpt2_manual_script,sequential,numactl,torch,default,8,1,1,64,30.295129223818126
gpt2_manual_script,sequential,numactl,torch,default,6,1,1,64,30.223125892005868
gpt2_manual_script,sequential,numactl,torch,default,4,1,1,64,30.23909025184053
gpt2_manual_script,sequential,numactl,torch,default,9,1,1,64,30.204980392522028
gpt2_manual_script,sequential,numactl,torch,default,13,1,1,64,30.18378263277203
gpt2_manual_script,sequential,numactl,torch,default,5,1,1,64,30.165164309143755
gpt2_manual_script,sequential,numactl,torch,default,3,1,1,64,30.15484198026745
gpt2_manual_script,sequential,numactl,torch,default,16,1,1,64,29.952893264331628
gpt2_manual_script,sequential,numactl,torch,default,11,1,1,64,29.93142831538085
gpt2_manual_script,sequential,numactl,torch,default,10,1,1,64,29.80410813356527
gpt2_manual_script,sequential,numactl,torch,default,7,1,1,64,30.36409849348004
gpt2_manual_script,sequential,numactl,torch,default,12,1,1,64,30.207143051963502
gpt2_manual_script,sequential,numactl,torch,default,15,1,1,64,30.187521104470765
gpt2_manual_script,sequential,numactl,torch,default,14,1,1,64,30.16114179449071
gpt2_manual_script,sequential,numactl,torch,default,2,1,1,64,29.792842020972145
gpt2_manual_script,sequential,numactl,torch,default,1,1,1,64,29.621618207165316

==> data/new_config_change/config.csv <==
Time,ID,Model,Latency
12:25:01,788,W-9002-inception_1.0,55
12:25:01,807,W-9003-inception_1.0,55
12:25:01,807,W-9004-inception_1.0,55
12:25:01,807,W-9001-inception_1.0,55
12:25:01,807,W-9006-inception_1.0,55
12:25:01,808,W-9005-inception_1.0,56
12:25:01,808,W-9007-inception_1.0,56
12:25:01,808,W-9000-inception_1.0,56
12:25:01,844,W-9002-inception_1.0,55
12:25:01,864,W-9003-inception_1.0,56
12:25:01,864,W-9004-inception_1.0,56
12:25:01,864,W-9001-inception_1.0,56
12:25:01,864,W-9007-inception_1.0,56
12:25:01,864,W-9006-inception_1.0,56
12:25:01,864,W-9005-inception_1.0,56
12:25:01,865,W-9000-inception_1.0,57
12:25:01,900,W-9002-inception_1.0,55
12:25:01,920,W-9001-inception_1.0,55
12:25:01,921,W-9006-inception_1.0,56
12:25:01,921,W-9007-inception_1.0,56
12:25:01,921,W-9003-inception_1.0,56
12:25:01,921,W-9005-inception_1.0,56
12:25:01,921,W-9004-inception_1.0,56
12:25:01,921,W-9000-inception_1.0,56
12:25:01,956,W-9002-inception_1.0,55
12:25:01,976,W-9001-inception_1.0,55
12:25:01,977,W-9004-inception_1.0,55
12:25:01,977,W-9003-inception_1.0,55
12:25:01,977,W-9005-inception_1.0,55
12:25:01,977,W-9006-inception_1.0,55
12:25:01,977,W-9007-inception_1.0,55
12:25:01,979,W-9000-inception_1.0,56
12:25:02,016,W-9002-inception_1.0,59
12:25:02,033,W-9007-inception_1.0,55
12:25:02,033,W-9003-inception_1.0,55
12:25:02,033,W-9005-inception_1.0,55
12:25:02,033,W-9004-inception_1.0,55
12:25:02,033,W-9001-inception_1.0,55
12:25:02,033,W-9006-inception_1.0,55
12:25:02,035,W-9000-inception_1.0,55
12:25:02,072,W-9002-inception_1.0,56
12:25:02,089,W-9003-inception_1.0,55
12:25:02,089,W-9005-inception_1.0,55
12:25:02,089,W-9007-inception_1.0,55
12:25:02,089,W-9006-inception_1.0,55
12:25:02,090,W-9001-inception_1.0,56
12:25:02,090,W-9004-inception_1.0,56
12:25:02,091,W-9000-inception_1.0,55
12:25:02,128,W-9002-inception_1.0,56
12:25:02,146,W-9004-inception_1.0,56
12:25:02,146,W-9003-inception_1.0,56
12:25:02,146,W-9001-inception_1.0,56
12:25:02,146,W-9005-inception_1.0,56
12:25:02,146,W-9006-inception_1.0,56
12:25:02,146,W-9007-inception_1.0,56
12:25:02,147,W-9000-inception_1.0,56
12:25:02,184,W-9002-inception_1.0,56
12:25:02,201,W-9003-inception_1.0,55
12:25:02,201,W-9005-inception_1.0,55
12:25:02,201,W-9001-inception_1.0,55
12:25:02,201,W-9004-inception_1.0,55
12:25:02,202,W-9007-inception_1.0,55
12:25:02,202,W-9006-inception_1.0,56
12:25:02,203,W-9000-inception_1.0,55
12:25:02,240,W-9002-inception_1.0,56
12:25:02,256,W-9003-inception_1.0,55
12:25:02,257,W-9001-inception_1.0,55
12:25:02,257,W-9005-inception_1.0,55
12:25:02,257,W-9004-inception_1.0,55
12:25:02,257,W-9007-inception_1.0,55
12:25:02,257,W-9006-inception_1.0,55
12:25:02,260,W-9000-inception_1.0,56
12:25:02,295,W-9002-inception_1.0,55
12:25:02,311,W-9003-inception_1.0,54
12:25:02,312,W-9005-inception_1.0,54
12:25:02,313,W-9004-inception_1.0,55
12:25:02,313,W-9001-inception_1.0,55
12:25:02,313,W-9006-inception_1.0,55
12:25:02,313,W-9007-inception_1.0,55
12:25:02,316,W-9000-inception_1.0,56
12:25:02,351,W-9002-inception_1.0,55
12:25:02,366,W-9003-inception_1.0,54
12:25:02,368,W-9004-inception_1.0,55
12:25:02,368,W-9001-inception_1.0,55
12:25:02,368,W-9005-inception_1.0,55
12:25:02,368,W-9006-inception_1.0,55
12:25:02,369,W-9007-inception_1.0,55
12:25:02,372,W-9000-inception_1.0,56
12:25:02,406,W-9002-inception_1.0,55
12:25:02,421,W-9003-inception_1.0,54
12:25:02,424,W-9004-inception_1.0,55
12:25:02,424,W-9005-inception_1.0,55
12:25:02,424,W-9001-inception_1.0,55
12:25:02,424,W-9006-inception_1.0,55
12:25:02,425,W-9007-inception_1.0,56
12:25:02,428,W-9000-inception_1.0,55
12:25:02,462,W-9002-inception_1.0,55
12:25:02,476,W-9003-inception_1.0,54
12:25:02,479,W-9004-inception_1.0,54
12:25:02,480,W-9001-inception_1.0,55
12:25:02,480,W-9007-inception_1.0,55
12:25:02,480,W-9006-inception_1.0,55
12:25:02,482,W-9005-inception_1.0,57
12:25:02,484,W-9000-inception_1.0,55
12:25:02,517,W-9002-inception_1.0,54
12:25:02,531,W-9003-inception_1.0,54
12:25:02,535,W-9004-inception_1.0,55
12:25:02,535,W-9001-inception_1.0,55
12:25:02,535,W-9007-inception_1.0,55
12:25:02,535,W-9006-inception_1.0,55
12:25:02,537,W-9005-inception_1.0,54
12:25:02,540,W-9000-inception_1.0,56
12:25:02,573,W-9002-inception_1.0,55
12:25:02,586,W-9003-inception_1.0,54
12:25:02,590,W-9004-inception_1.0,55
12:25:02,590,W-9001-inception_1.0,55
12:25:02,590,W-9007-inception_1.0,55
12:25:02,590,W-9006-inception_1.0,55
12:25:02,592,W-9005-inception_1.0,54
12:25:02,596,W-9000-inception_1.0,56
12:25:02,628,W-9002-inception_1.0,55
12:25:02,641,W-9003-inception_1.0,54
12:25:02,645,W-9004-inception_1.0,55
12:25:02,645,W-9007-inception_1.0,55
12:25:02,645,W-9006-inception_1.0,55
12:25:02,645,W-9001-inception_1.0,54
12:25:02,647,W-9005-inception_1.0,54
12:25:02,652,W-9000-inception_1.0,55
12:25:02,684,W-9002-inception_1.0,55
12:25:02,695,W-9003-inception_1.0,54
12:25:02,700,W-9007-inception_1.0,55
12:25:02,701,W-9004-inception_1.0,56
12:25:02,701,W-9006-inception_1.0,56
12:25:02,701,W-9001-inception_1.0,55
12:25:02,701,W-9005-inception_1.0,54
12:25:02,708,W-9000-inception_1.0,56
12:25:02,739,W-9002-inception_1.0,55
12:25:02,750,W-9003-inception_1.0,54
12:25:02,755,W-9007-inception_1.0,55
12:25:02,756,W-9004-inception_1.0,55
12:25:02,756,W-9006-inception_1.0,55
12:25:02,756,W-9001-inception_1.0,54
12:25:02,756,W-9005-inception_1.0,54
12:25:02,763,W-9000-inception_1.0,55
12:25:02,796,W-9002-inception_1.0,56
12:25:02,805,W-9003-inception_1.0,55
12:25:02,811,W-9007-inception_1.0,55
12:25:02,811,W-9004-inception_1.0,55
12:25:02,811,W-9006-inception_1.0,55
12:25:02,811,W-9005-inception_1.0,55
12:25:02,812,W-9001-inception_1.0,56
12:25:02,820,W-9000-inception_1.0,56
12:25:02,851,W-9002-inception_1.0,55
12:25:02,860,W-9003-inception_1.0,55
12:25:02,866,W-9006-inception_1.0,54
12:25:02,867,W-9004-inception_1.0,55
12:25:02,867,W-9005-inception_1.0,55
12:25:02,867,W-9007-inception_1.0,55
12:25:02,867,W-9001-inception_1.0,55
12:25:02,876,W-9000-inception_1.0,56
12:25:02,906,W-9002-inception_1.0,55
12:25:02,914,W-9003-inception_1.0,54
12:25:02,921,W-9004-inception_1.0,54
12:25:02,922,W-9006-inception_1.0,55
12:25:02,922,W-9005-inception_1.0,55
12:25:02,922,W-9007-inception_1.0,55
12:25:02,922,W-9001-inception_1.0,55
12:25:02,932,W-9000-inception_1.0,55
12:25:02,961,W-9002-inception_1.0,54
12:25:02,969,W-9003-inception_1.0,54
12:25:02,977,W-9004-inception_1.0,55
12:25:02,977,W-9006-inception_1.0,55
12:25:02,977,W-9005-inception_1.0,55
12:25:02,977,W-9001-inception_1.0,55
12:25:02,977,W-9007-inception_1.0,55
12:25:02,988,W-9000-inception_1.0,56
12:25:03,016,W-9002-inception_1.0,54
12:25:03,025,W-9003-inception_1.0,56
12:25:03,032,W-9004-inception_1.0,54
12:25:03,032,W-9005-inception_1.0,54
12:25:03,032,W-9001-inception_1.0,54
12:25:03,032,W-9007-inception_1.0,54
12:25:03,033,W-9006-inception_1.0,55
12:25:03,044,W-9000-inception_1.0,55
12:25:03,073,W-9002-inception_1.0,56
12:25:03,079,W-9003-inception_1.0,54
12:25:03,087,W-9004-inception_1.0,54
12:25:03,088,W-9006-inception_1.0,54
12:25:03,088,W-9001-inception_1.0,55
12:25:03,088,W-9007-inception_1.0,55
12:25:03,089,W-9005-inception_1.0,56
12:25:03,102,W-9000-inception_1.0,57
12:25:03,128,W-9002-inception_1.0,55
12:25:03,133,W-9003-inception_1.0,54
12:25:03,141,W-9004-inception_1.0,54
12:25:03,142,W-9006-inception_1.0,54
12:25:03,142,W-9001-inception_1.0,53
12:25:03,143,W-9005-inception_1.0,54
12:25:03,143,W-9007-inception_1.0,54
12:25:03,157,W-9000-inception_1.0,55
12:25:03,183,W-9002-inception_1.0,55
12:25:03,187,W-9003-inception_1.0,54
12:25:03,196,W-9004-inception_1.0,54
12:25:03,196,W-9006-inception_1.0,54
12:25:03,197,W-9005-inception_1.0,54
12:25:03,197,W-9007-inception_1.0,54
12:25:03,198,W-9001-inception_1.0,54
12:25:03,213,W-9000-inception_1.0,55
12:25:03,237,W-9002-inception_1.0,54
12:25:03,241,W-9003-inception_1.0,54
12:25:03,251,W-9005-inception_1.0,54
12:25:03,251,W-9006-inception_1.0,54
12:25:03,251,W-9004-inception_1.0,54
12:25:03,252,W-9001-inception_1.0,54
12:25:03,252,W-9007-inception_1.0,55
12:25:03,269,W-9000-inception_1.0,56
12:25:03,293,W-9002-inception_1.0,55
12:25:03,295,W-9003-inception_1.0,54
12:25:03,306,W-9004-inception_1.0,54
12:25:03,306,W-9006-inception_1.0,54
12:25:03,306,W-9005-inception_1.0,54
12:25:03,306,W-9007-inception_1.0,54
12:25:03,307,W-9001-inception_1.0,54
12:25:03,324,W-9000-inception_1.0,55
12:25:03,348,W-9002-inception_1.0,55
12:25:03,349,W-9003-inception_1.0,53
12:25:03,361,W-9004-inception_1.0,55
12:25:03,361,W-9005-inception_1.0,54
12:25:03,361,W-9007-inception_1.0,54
12:25:03,361,W-9006-inception_1.0,54
12:25:03,361,W-9001-inception_1.0,54
12:25:03,379,W-9000-inception_1.0,54
12:25:03,404,W-9002-inception_1.0,55
12:25:03,404,W-9003-inception_1.0,54
12:25:03,416,W-9004-inception_1.0,54
12:25:03,416,W-9005-inception_1.0,54
12:25:03,416,W-9006-inception_1.0,54
12:25:03,416,W-9001-inception_1.0,54
12:25:03,416,W-9007-inception_1.0,54
12:25:03,435,W-9000-inception_1.0,55
12:25:03,459,W-9003-inception_1.0,55
12:25:03,459,W-9002-inception_1.0,55
12:25:03,471,W-9006-inception_1.0,55
12:25:03,471,W-9004-inception_1.0,55
12:25:03,471,W-9005-inception_1.0,55
12:25:03,471,W-9001-inception_1.0,55
12:25:03,471,W-9007-inception_1.0,54
12:25:03,490,W-9000-inception_1.0,55
12:25:03,513,W-9003-inception_1.0,54
12:25:03,514,W-9002-inception_1.0,54
12:25:03,526,W-9004-inception_1.0,55
12:25:03,526,W-9001-inception_1.0,55
12:25:03,526,W-9006-inception_1.0,55
12:25:03,526,W-9005-inception_1.0,55
12:25:03,526,W-9007-inception_1.0,55
12:25:03,547,W-9000-inception_1.0,56
12:25:03,568,W-9003-inception_1.0,55
12:25:03,568,W-9002-inception_1.0,54
12:25:03,581,W-9005-inception_1.0,54
12:25:03,582,W-9006-inception_1.0,55
12:25:03,582,W-9004-inception_1.0,55
12:25:03,582,W-9001-inception_1.0,55
12:25:03,582,W-9007-inception_1.0,55
12:25:03,603,W-9000-inception_1.0,56
12:25:03,623,W-9003-inception_1.0,55
12:25:03,623,W-9002-inception_1.0,54
12:25:03,637,W-9004-inception_1.0,55
12:25:03,637,W-9005-inception_1.0,55
12:25:03,637,W-9006-inception_1.0,55
12:25:03,637,W-9001-inception_1.0,55
12:25:03,637,W-9007-inception_1.0,55
12:25:03,659,W-9000-inception_1.0,56
12:25:03,678,W-9003-inception_1.0,55
12:25:03,678,W-9002-inception_1.0,54
12:25:03,692,W-9004-inception_1.0,55
12:25:03,692,W-9005-inception_1.0,55
12:25:03,692,W-9006-inception_1.0,55
12:25:03,692,W-9001-inception_1.0,55
12:25:03,692,W-9007-inception_1.0,55
12:25:03,715,W-9000-inception_1.0,56
12:25:03,733,W-9003-inception_1.0,55
12:25:03,733,W-9002-inception_1.0,54
12:25:03,747,W-9005-inception_1.0,55
12:25:03,747,W-9004-inception_1.0,54
12:25:03,747,W-9001-inception_1.0,54
12:25:03,747,W-9007-inception_1.0,54
12:25:03,747,W-9006-inception_1.0,55
12:25:03,771,W-9000-inception_1.0,56
12:25:03,788,W-9003-inception_1.0,54
12:25:03,788,W-9002-inception_1.0,54
12:25:03,802,W-9005-inception_1.0,55
12:25:03,802,W-9004-inception_1.0,54
12:25:03,802,W-9006-inception_1.0,54
12:25:03,802,W-9001-inception_1.0,54
12:25:03,802,W-9007-inception_1.0,54
12:25:03,827,W-9000-inception_1.0,56
12:25:03,843,W-9003-inception_1.0,55
12:25:03,843,W-9002-inception_1.0,54
12:25:03,857,W-9004-inception_1.0,54
12:25:03,857,W-9006-inception_1.0,54
12:25:03,857,W-9005-inception_1.0,54
12:25:03,857,W-9001-inception_1.0,54
12:25:03,857,W-9007-inception_1.0,54
12:25:03,882,W-9000-inception_1.0,55
12:25:03,897,W-9003-inception_1.0,54
12:25:03,898,W-9002-inception_1.0,55
12:25:03,912,W-9001-inception_1.0,54
12:25:03,912,W-9004-inception_1.0,54
12:25:03,913,W-9005-inception_1.0,55
12:25:03,913,W-9006-inception_1.0,55
12:25:03,913,W-9007-inception_1.0,55
12:25:03,939,W-9000-inception_1.0,56
12:25:03,952,W-9003-inception_1.0,54
12:25:03,952,W-9002-inception_1.0,54
12:25:03,967,W-9004-inception_1.0,54
12:25:03,967,W-9005-inception_1.0,54
12:25:03,967,W-9001-inception_1.0,54
12:25:03,968,W-9007-inception_1.0,54
12:25:03,967,W-9006-inception_1.0,54
12:25:03,994,W-9000-inception_1.0,55
12:25:04,007,W-9003-inception_1.0,54
12:25:04,007,W-9002-inception_1.0,54
12:25:04,022,W-9005-inception_1.0,54
12:25:04,023,W-9004-inception_1.0,55
12:25:04,023,W-9006-inception_1.0,55
12:25:04,023,W-9001-inception_1.0,55
12:25:04,023,W-9007-inception_1.0,55
12:25:04,050,W-9000-inception_1.0,55
12:25:04,062,W-9003-inception_1.0,55
12:25:04,062,W-9002-inception_1.0,55
12:25:04,078,W-9004-inception_1.0,55
12:25:04,078,W-9001-inception_1.0,55
12:25:04,078,W-9006-inception_1.0,55
12:25:04,078,W-9005-inception_1.0,55
12:25:04,078,W-9007-inception_1.0,55
12:25:04,106,W-9000-inception_1.0,55
12:25:04,116,W-9003-inception_1.0,54
12:25:04,117,W-9002-inception_1.0,54
12:25:04,133,W-9004-inception_1.0,55
12:25:04,133,W-9005-inception_1.0,55
12:25:04,133,W-9007-inception_1.0,55
12:25:04,133,W-9001-inception_1.0,55
12:25:04,133,W-9006-inception_1.0,55
12:25:04,162,W-9000-inception_1.0,56
12:25:04,171,W-9003-inception_1.0,54
12:25:04,171,W-9002-inception_1.0,54
12:25:04,188,W-9006-inception_1.0,55
12:25:04,188,W-9004-inception_1.0,55
12:25:04,188,W-9005-inception_1.0,55
12:25:04,188,W-9007-inception_1.0,55
12:25:04,188,W-9001-inception_1.0,55
12:25:04,218,W-9000-inception_1.0,56
12:25:04,226,W-9003-inception_1.0,54
12:25:04,226,W-9002-inception_1.0,54
12:25:04,243,W-9004-inception_1.0,55
12:25:04,243,W-9006-inception_1.0,55
12:25:04,243,W-9005-inception_1.0,54
12:25:04,243,W-9001-inception_1.0,54
12:25:04,243,W-9007-inception_1.0,54
12:25:04,274,W-9000-inception_1.0,56
12:25:04,281,W-9003-inception_1.0,55
12:25:04,281,W-9002-inception_1.0,55
12:25:04,298,W-9004-inception_1.0,55
12:25:04,298,W-9006-inception_1.0,55
12:25:04,298,W-9005-inception_1.0,55
12:25:04,298,W-9001-inception_1.0,55
12:25:04,298,W-9007-inception_1.0,55
12:25:04,329,W-9000-inception_1.0,55
12:25:04,336,W-9003-inception_1.0,55
12:25:04,336,W-9002-inception_1.0,55
12:25:04,353,W-9004-inception_1.0,55
12:25:04,353,W-9005-inception_1.0,55
12:25:04,353,W-9006-inception_1.0,55
12:25:04,353,W-9001-inception_1.0,55
12:25:04,353,W-9007-inception_1.0,55
12:25:04,385,W-9000-inception_1.0,55
12:25:04,391,W-9003-inception_1.0,55
12:25:04,391,W-9002-inception_1.0,55
12:25:04,408,W-9006-inception_1.0,55
12:25:04,408,W-9005-inception_1.0,55
12:25:04,408,W-9001-inception_1.0,55
12:25:04,408,W-9004-inception_1.0,55
12:25:04,408,W-9007-inception_1.0,54
12:25:04,441,W-9000-inception_1.0,55
12:25:04,445,W-9003-inception_1.0,54
12:25:04,446,W-9002-inception_1.0,55
12:25:04,463,W-9001-inception_1.0,55
12:25:04,463,W-9006-inception_1.0,55
12:25:04,463,W-9004-inception_1.0,55
12:25:04,463,W-9005-inception_1.0,55
12:25:04,463,W-9007-inception_1.0,55
12:25:04,498,W-9000-inception_1.0,56
12:25:04,500,W-9003-inception_1.0,54
12:25:04,500,W-9002-inception_1.0,54
12:25:04,518,W-9004-inception_1.0,55
12:25:04,518,W-9005-inception_1.0,54
12:25:04,518,W-9006-inception_1.0,55
12:25:04,518,W-9001-inception_1.0,55
12:25:04,518,W-9007-inception_1.0,54
12:25:04,554,W-9000-inception_1.0,56
12:25:04,554,W-9003-inception_1.0,54
12:25:04,555,W-9002-inception_1.0,54
12:25:04,573,W-9004-inception_1.0,55
12:25:04,573,W-9005-inception_1.0,55
12:25:04,573,W-9006-inception_1.0,54
12:25:04,573,W-9001-inception_1.0,54
12:25:04,573,W-9007-inception_1.0,54
12:25:04,608,W-9003-inception_1.0,54
12:25:04,609,W-9000-inception_1.0,55
12:25:04,609,W-9002-inception_1.0,54
12:25:04,627,W-9004-inception_1.0,54
12:25:04,627,W-9005-inception_1.0,54
12:25:04,627,W-9006-inception_1.0,54
12:25:04,627,W-9001-inception_1.0,54
12:25:04,627,W-9007-inception_1.0,54
12:25:04,663,W-9003-inception_1.0,54
12:25:04,663,W-9002-inception_1.0,54
12:25:04,664,W-9000-inception_1.0,55
12:25:04,682,W-9005-inception_1.0,55
12:25:04,682,W-9004-inception_1.0,55
12:25:04,682,W-9001-inception_1.0,55
12:25:04,682,W-9006-inception_1.0,55
12:25:04,682,W-9007-inception_1.0,54
12:25:04,717,W-9003-inception_1.0,54
12:25:04,717,W-9002-inception_1.0,54
12:25:04,719,W-9000-inception_1.0,55
12:25:04,736,W-9006-inception_1.0,54
12:25:04,736,W-9001-inception_1.0,54
12:25:04,736,W-9004-inception_1.0,54
12:25:04,736,W-9005-inception_1.0,54
12:25:04,737,W-9007-inception_1.0,55
12:25:04,771,W-9003-inception_1.0,54
12:25:04,771,W-9002-inception_1.0,54
12:25:04,775,W-9000-inception_1.0,55
12:25:04,791,W-9005-inception_1.0,54
12:25:04,791,W-9006-inception_1.0,54
12:25:04,791,W-9004-inception_1.0,54
12:25:04,792,W-9007-inception_1.0,55
12:25:04,792,W-9001-inception_1.0,55
12:25:04,826,W-9003-inception_1.0,55
12:25:04,826,W-9002-inception_1.0,54
12:25:04,831,W-9000-inception_1.0,55
12:25:04,846,W-9005-inception_1.0,54
12:25:04,846,W-9006-inception_1.0,54
12:25:04,846,W-9004-inception_1.0,54
12:25:04,846,W-9001-inception_1.0,54
12:25:04,846,W-9007-inception_1.0,54
12:25:04,881,W-9003-inception_1.0,55
12:25:04,881,W-9002-inception_1.0,55
12:25:04,887,W-9000-inception_1.0,56
12:25:04,900,W-9005-inception_1.0,54
12:25:04,900,W-9004-inception_1.0,54
12:25:04,900,W-9006-inception_1.0,54
12:25:04,901,W-9001-inception_1.0,54
12:25:04,901,W-9007-inception_1.0,54
12:25:04,935,W-9003-inception_1.0,54
12:25:04,935,W-9002-inception_1.0,54
12:25:04,943,W-9000-inception_1.0,56
12:25:04,955,W-9004-inception_1.0,54
12:25:04,955,W-9005-inception_1.0,54
12:25:04,955,W-9001-inception_1.0,54
12:25:04,955,W-9007-inception_1.0,54
12:25:04,955,W-9006-inception_1.0,54
12:25:04,990,W-9003-inception_1.0,54
12:25:04,990,W-9002-inception_1.0,54
12:25:04,998,W-9000-inception_1.0,55
12:25:05,010,W-9004-inception_1.0,54
12:25:05,010,W-9005-inception_1.0,54
12:25:05,010,W-9006-inception_1.0,54
12:25:05,010,W-9001-inception_1.0,54
12:25:05,010,W-9007-inception_1.0,54
12:25:05,044,W-9003-inception_1.0,54
12:25:05,045,W-9002-inception_1.0,55
12:25:05,054,W-9000-inception_1.0,56
12:25:05,064,W-9004-inception_1.0,54
12:25:05,064,W-9005-inception_1.0,54
12:25:05,064,W-9006-inception_1.0,54
12:25:05,064,W-9001-inception_1.0,54
12:25:05,064,W-9007-inception_1.0,54
12:25:05,099,W-9003-inception_1.0,54
12:25:05,099,W-9002-inception_1.0,54
12:25:05,110,W-9000-inception_1.0,55
12:25:05,118,W-9004-inception_1.0,54
12:25:05,119,W-9006-inception_1.0,55
12:25:05,119,W-9001-inception_1.0,54
12:25:05,119,W-9005-inception_1.0,55
12:25:05,119,W-9007-inception_1.0,54
12:25:05,154,W-9003-inception_1.0,55
12:25:05,154,W-9002-inception_1.0,54
12:25:05,165,W-9000-inception_1.0,55
12:25:05,173,W-9004-inception_1.0,54
12:25:05,173,W-9005-inception_1.0,54
12:25:05,173,W-9006-inception_1.0,54
12:25:05,173,W-9001-inception_1.0,54
12:25:05,173,W-9007-inception_1.0,54
12:25:05,208,W-9003-inception_1.0,54
12:25:05,208,W-9002-inception_1.0,54
12:25:05,221,W-9000-inception_1.0,55
12:25:05,228,W-9004-inception_1.0,55
12:25:05,228,W-9006-inception_1.0,54
12:25:05,228,W-9001-inception_1.0,54
12:25:05,228,W-9005-inception_1.0,55
12:25:05,228,W-9007-inception_1.0,54
12:25:05,262,W-9003-inception_1.0,54
12:25:05,263,W-9002-inception_1.0,54
12:25:05,277,W-9000-inception_1.0,55
12:25:05,282,W-9004-inception_1.0,54
12:25:05,282,W-9006-inception_1.0,54
12:25:05,283,W-9005-inception_1.0,55
12:25:05,283,W-9001-inception_1.0,55
12:25:05,283,W-9007-inception_1.0,55
12:25:05,317,W-9003-inception_1.0,54
12:25:05,317,W-9002-inception_1.0,54
12:25:05,333,W-9000-inception_1.0,55
12:25:05,337,W-9004-inception_1.0,54
12:25:05,337,W-9005-inception_1.0,54
12:25:05,337,W-9006-inception_1.0,54
12:25:05,337,W-9001-inception_1.0,54
12:25:05,337,W-9007-inception_1.0,54
12:25:05,372,W-9003-inception_1.0,55
12:25:05,372,W-9002-inception_1.0,55
12:25:05,389,W-9000-inception_1.0,55
12:25:05,392,W-9005-inception_1.0,55
12:25:05,392,W-9006-inception_1.0,55
12:25:05,392,W-9004-inception_1.0,55
12:25:05,392,W-9001-inception_1.0,54
12:25:05,392,W-9007-inception_1.0,54
12:25:05,426,W-9003-inception_1.0,54
12:25:05,427,W-9002-inception_1.0,55
12:25:05,445,W-9000-inception_1.0,55
12:25:05,447,W-9005-inception_1.0,55
12:25:05,447,W-9004-inception_1.0,55
12:25:05,447,W-9006-inception_1.0,55
12:25:05,447,W-9001-inception_1.0,54
12:25:05,447,W-9007-inception_1.0,55
12:25:05,481,W-9003-inception_1.0,54
12:25:05,481,W-9002-inception_1.0,54
12:25:05,502,W-9000-inception_1.0,56
12:25:05,502,W-9004-inception_1.0,55
12:25:05,502,W-9006-inception_1.0,55
12:25:05,502,W-9001-inception_1.0,55
12:25:05,502,W-9005-inception_1.0,55
12:25:05,502,W-9007-inception_1.0,55
12:25:05,536,W-9003-inception_1.0,54
12:25:05,536,W-9002-inception_1.0,54
12:25:05,557,W-9005-inception_1.0,55
12:25:05,557,W-9004-inception_1.0,55
12:25:05,558,W-9007-inception_1.0,55
12:25:05,558,W-9006-inception_1.0,56
12:25:05,558,W-9000-inception_1.0,56
12:25:05,558,W-9001-inception_1.0,56
12:25:05,592,W-9003-inception_1.0,55
12:25:05,592,W-9002-inception_1.0,55
12:25:05,613,W-9007-inception_1.0,55
12:25:05,613,W-9001-inception_1.0,55
12:25:05,613,W-9005-inception_1.0,55
12:25:05,613,W-9004-inception_1.0,55
12:25:05,613,W-9006-inception_1.0,55
12:25:05,613,W-9000-inception_1.0,55
12:25:05,646,W-9003-inception_1.0,54
12:25:05,647,W-9002-inception_1.0,55
12:25:05,668,W-9006-inception_1.0,54
12:25:05,668,W-9005-inception_1.0,54
12:25:05,669,W-9007-inception_1.0,56
12:25:05,669,W-9001-inception_1.0,56
12:25:05,669,W-9004-inception_1.0,55
12:25:05,669,W-9000-inception_1.0,55
12:25:05,701,W-9003-inception_1.0,54
12:25:05,701,W-9002-inception_1.0,54
12:25:05,724,W-9005-inception_1.0,55
12:25:05,724,W-9004-inception_1.0,55
12:25:05,724,W-9001-inception_1.0,55
12:25:05,724,W-9007-inception_1.0,55
12:25:05,724,W-9006-inception_1.0,55
12:25:05,725,W-9000-inception_1.0,56
12:25:05,756,W-9003-inception_1.0,55
12:25:05,756,W-9002-inception_1.0,54
12:25:05,779,W-9004-inception_1.0,55
12:25:05,779,W-9005-inception_1.0,55
12:25:05,779,W-9006-inception_1.0,55
12:25:05,779,W-9001-inception_1.0,55
12:25:05,779,W-9007-inception_1.0,55
12:25:05,780,W-9000-inception_1.0,55
12:25:05,811,W-9003-inception_1.0,55
12:25:05,811,W-9002-inception_1.0,55
12:25:05,835,W-9006-inception_1.0,55
12:25:05,835,W-9001-inception_1.0,56
12:25:05,835,W-9004-inception_1.0,56
12:25:05,835,W-9005-inception_1.0,55
12:25:05,835,W-9007-inception_1.0,55
12:25:05,836,W-9000-inception_1.0,56
12:25:05,865,W-9003-inception_1.0,54
12:25:05,865,W-9002-inception_1.0,54
12:25:05,889,W-9004-inception_1.0,54
12:25:05,890,W-9005-inception_1.0,55
12:25:05,890,W-9001-inception_1.0,55
12:25:05,890,W-9006-inception_1.0,55
12:25:05,890,W-9007-inception_1.0,55
12:25:05,891,W-9000-inception_1.0,55
12:25:05,920,W-9003-inception_1.0,55
12:25:05,920,W-9002-inception_1.0,54
12:25:05,944,W-9004-inception_1.0,54
12:25:05,944,W-9005-inception_1.0,54
12:25:05,944,W-9001-inception_1.0,54
12:25:05,944,W-9006-inception_1.0,54
12:25:05,944,W-9007-inception_1.0,54
12:25:05,947,W-9000-inception_1.0,56
12:25:05,974,W-9003-inception_1.0,54
12:25:05,974,W-9002-inception_1.0,54
12:25:05,999,W-9005-inception_1.0,55
12:25:05,999,W-9004-inception_1.0,55
12:25:05,999,W-9006-inception_1.0,54
12:25:05,999,W-9001-inception_1.0,54
12:25:05,999,W-9007-inception_1.0,54
12:25:06,002,W-9000-inception_1.0,55
12:25:06,029,W-9003-inception_1.0,54
12:25:06,029,W-9002-inception_1.0,54
12:25:06,054,W-9001-inception_1.0,55
12:25:06,054,W-9006-inception_1.0,54
12:25:06,054,W-9004-inception_1.0,55
12:25:06,054,W-9005-inception_1.0,55
12:25:06,054,W-9007-inception_1.0,55
12:25:06,058,W-9000-inception_1.0,56
12:25:06,084,W-9003-inception_1.0,54
12:25:06,084,W-9002-inception_1.0,55
12:25:06,109,W-9004-inception_1.0,54
12:25:06,109,W-9005-inception_1.0,54
12:25:06,109,W-9006-inception_1.0,54
12:25:06,109,W-9001-inception_1.0,54
12:25:06,110,W-9007-inception_1.0,54
12:25:06,113,W-9000-inception_1.0,55
12:25:06,138,W-9003-inception_1.0,54
12:25:06,138,W-9002-inception_1.0,54
12:25:06,164,W-9004-inception_1.0,55
12:25:06,164,W-9006-inception_1.0,54
12:25:06,164,W-9005-inception_1.0,55
12:25:06,164,W-9001-inception_1.0,55
12:25:06,164,W-9007-inception_1.0,54
12:25:06,168,W-9000-inception_1.0,55
12:25:06,192,W-9003-inception_1.0,54
12:25:06,193,W-9002-inception_1.0,54
12:25:06,218,W-9004-inception_1.0,54
12:25:06,218,W-9006-inception_1.0,54
12:25:06,218,W-9005-inception_1.0,54
12:25:06,219,W-9001-inception_1.0,54
12:25:06,219,W-9007-inception_1.0,54
12:25:06,224,W-9000-inception_1.0,55
12:25:06,247,W-9003-inception_1.0,54
12:25:06,247,W-9002-inception_1.0,54
12:25:06,273,W-9006-inception_1.0,54
12:25:06,273,W-9004-inception_1.0,54
12:25:06,273,W-9001-inception_1.0,54
12:25:06,273,W-9005-inception_1.0,54
12:25:06,274,W-9007-inception_1.0,55
12:25:06,279,W-9000-inception_1.0,55
12:25:06,302,W-9003-inception_1.0,55
12:25:06,302,W-9002-inception_1.0,55
12:25:06,328,W-9004-inception_1.0,54
12:25:06,328,W-9005-inception_1.0,54
12:25:06,329,W-9006-inception_1.0,54
12:25:06,329,W-9001-inception_1.0,55
12:25:06,329,W-9007-inception_1.0,55
12:25:06,335,W-9000-inception_1.0,55
12:25:06,356,W-9003-inception_1.0,54
12:25:06,356,W-9002-inception_1.0,54
12:25:06,383,W-9004-inception_1.0,54
12:25:06,383,W-9006-inception_1.0,54
12:25:06,383,W-9005-inception_1.0,54
12:25:06,383,W-9001-inception_1.0,54
12:25:06,383,W-9007-inception_1.0,54
12:25:06,390,W-9000-inception_1.0,55
12:25:06,410,W-9003-inception_1.0,54
12:25:06,410,W-9002-inception_1.0,54
12:25:06,438,W-9005-inception_1.0,54
12:25:06,438,W-9006-inception_1.0,55
12:25:06,438,W-9004-inception_1.0,55
12:25:06,438,W-9001-inception_1.0,54
12:25:06,438,W-9007-inception_1.0,54
12:25:06,446,W-9000-inception_1.0,55
12:25:06,465,W-9003-inception_1.0,54
12:25:06,465,W-9002-inception_1.0,54
12:25:06,493,W-9005-inception_1.0,54
12:25:06,493,W-9004-inception_1.0,54
12:25:06,493,W-9001-inception_1.0,54
12:25:06,493,W-9006-inception_1.0,54
12:25:06,493,W-9007-inception_1.0,54
12:25:06,502,W-9000-inception_1.0,55
12:25:06,519,W-9003-inception_1.0,54
12:25:06,519,W-9002-inception_1.0,54
12:25:06,548,W-9005-inception_1.0,55
12:25:06,548,W-9004-inception_1.0,54
12:25:06,548,W-9006-inception_1.0,54
12:25:06,548,W-9001-inception_1.0,54
12:25:06,548,W-9007-inception_1.0,54
12:25:06,557,W-9000-inception_1.0,55
12:25:06,574,W-9003-inception_1.0,54
12:25:06,574,W-9002-inception_1.0,54
12:25:06,603,W-9004-inception_1.0,55
12:25:06,603,W-9005-inception_1.0,55
12:25:06,603,W-9001-inception_1.0,54
12:25:06,603,W-9006-inception_1.0,55
12:25:06,603,W-9007-inception_1.0,54
12:25:06,613,W-9000-inception_1.0,55
12:25:06,629,W-9002-inception_1.0,55
12:25:06,629,W-9003-inception_1.0,55
12:25:06,658,W-9004-inception_1.0,54
12:25:06,658,W-9005-inception_1.0,55
12:25:06,658,W-9001-inception_1.0,55
12:25:06,658,W-9006-inception_1.0,55
12:25:06,658,W-9007-inception_1.0,55
12:25:06,669,W-9000-inception_1.0,55
12:25:06,684,W-9003-inception_1.0,55
12:25:06,684,W-9002-inception_1.0,55
12:25:06,712,W-9004-inception_1.0,54
12:25:06,712,W-9005-inception_1.0,54
12:25:06,713,W-9001-inception_1.0,55
12:25:06,713,W-9007-inception_1.0,55
12:25:06,713,W-9006-inception_1.0,55
12:25:06,725,W-9000-inception_1.0,56
12:25:06,738,W-9003-inception_1.0,54
12:25:06,738,W-9002-inception_1.0,54
12:25:06,768,W-9005-inception_1.0,55
12:25:06,768,W-9006-inception_1.0,55
12:25:06,768,W-9001-inception_1.0,55
12:25:06,768,W-9004-inception_1.0,55
12:25:06,768,W-9007-inception_1.0,55
12:25:06,780,W-9000-inception_1.0,55
12:25:06,793,W-9002-inception_1.0,54
12:25:06,793,W-9003-inception_1.0,54
12:25:06,823,W-9004-inception_1.0,55
12:25:06,823,W-9001-inception_1.0,55
12:25:06,823,W-9005-inception_1.0,55
12:25:06,823,W-9006-inception_1.0,55
12:25:06,823,W-9007-inception_1.0,55
12:25:06,836,W-9000-inception_1.0,55
12:25:06,848,W-9003-inception_1.0,54
12:25:06,848,W-9002-inception_1.0,54
12:25:06,877,W-9004-inception_1.0,54
12:25:06,877,W-9005-inception_1.0,54
12:25:06,877,W-9001-inception_1.0,54
12:25:06,878,W-9006-inception_1.0,55
12:25:06,878,W-9007-inception_1.0,55
12:25:06,892,W-9000-inception_1.0,55
12:25:06,902,W-9003-inception_1.0,54
12:25:06,902,W-9002-inception_1.0,54
12:25:06,932,W-9004-inception_1.0,54
12:25:06,932,W-9005-inception_1.0,54
12:25:06,932,W-9006-inception_1.0,54
12:25:06,932,W-9001-inception_1.0,54
12:25:06,932,W-9007-inception_1.0,54
12:25:06,948,W-9000-inception_1.0,56
12:25:06,956,W-9003-inception_1.0,53
12:25:06,956,W-9002-inception_1.0,53
12:25:06,987,W-9005-inception_1.0,55
12:25:06,987,W-9004-inception_1.0,55
12:25:06,987,W-9006-inception_1.0,55
12:25:06,987,W-9001-inception_1.0,54
12:25:06,987,W-9007-inception_1.0,54
12:25:07,003,W-9000-inception_1.0,55
12:25:07,011,W-9003-inception_1.0,54
12:25:07,011,W-9002-inception_1.0,54
12:25:07,042,W-9004-inception_1.0,55
12:25:07,042,W-9006-inception_1.0,55
12:25:07,042,W-9001-inception_1.0,55
12:25:07,042,W-9005-inception_1.0,55
12:25:07,042,W-9007-inception_1.0,54
12:25:07,058,W-9000-inception_1.0,55
12:25:07,065,W-9002-inception_1.0,54
12:25:07,065,W-9003-inception_1.0,54
12:25:07,097,W-9004-inception_1.0,54
12:25:07,097,W-9001-inception_1.0,54
12:25:07,097,W-9005-inception_1.0,54
12:25:07,098,W-9007-inception_1.0,55
12:25:07,098,W-9006-inception_1.0,55
12:25:07,114,W-9000-inception_1.0,55
12:25:07,120,W-9003-inception_1.0,54
12:25:07,120,W-9002-inception_1.0,55
12:25:07,153,W-9004-inception_1.0,55
12:25:07,153,W-9006-inception_1.0,55
12:25:07,153,W-9001-inception_1.0,55
12:25:07,153,W-9005-inception_1.0,55
12:25:07,153,W-9007-inception_1.0,55
12:25:07,170,W-9000-inception_1.0,55
12:25:07,174,W-9003-inception_1.0,54
12:25:07,174,W-9002-inception_1.0,54
12:25:07,208,W-9004-inception_1.0,55
12:25:07,208,W-9005-inception_1.0,55
12:25:07,208,W-9006-inception_1.0,55
12:25:07,208,W-9001-inception_1.0,55
12:25:07,208,W-9007-inception_1.0,55
12:25:07,226,W-9000-inception_1.0,56
12:25:07,228,W-9003-inception_1.0,54
12:25:07,229,W-9002-inception_1.0,54
12:25:07,263,W-9005-inception_1.0,55
12:25:07,263,W-9004-inception_1.0,55
12:25:07,263,W-9001-inception_1.0,55
12:25:07,263,W-9006-inception_1.0,55
12:25:07,263,W-9007-inception_1.0,55
12:25:07,281,W-9000-inception_1.0,55
12:25:07,283,W-9003-inception_1.0,54
12:25:07,283,W-9002-inception_1.0,54
12:25:07,318,W-9004-inception_1.0,55
12:25:07,318,W-9005-inception_1.0,55
12:25:07,318,W-9006-inception_1.0,55
12:25:07,318,W-9001-inception_1.0,55
12:25:07,318,W-9007-inception_1.0,55
12:25:07,337,W-9002-inception_1.0,54
12:25:07,337,W-9000-inception_1.0,55
12:25:07,337,W-9003-inception_1.0,54
12:25:07,372,W-9004-inception_1.0,54
12:25:07,372,W-9001-inception_1.0,54
12:25:07,373,W-9005-inception_1.0,55
12:25:07,373,W-9006-inception_1.0,55
12:25:07,373,W-9007-inception_1.0,55
12:25:07,390,W-9003-inception_1.0,53
12:25:07,391,W-9002-inception_1.0,54
12:25:07,391,W-9000-inception_1.0,54
12:25:07,427,W-9004-inception_1.0,55
12:25:07,427,W-9005-inception_1.0,54
12:25:07,427,W-9001-inception_1.0,54
12:25:07,427,W-9006-inception_1.0,54
12:25:07,427,W-9007-inception_1.0,54
12:25:07,445,W-9002-inception_1.0,54
12:25:07,445,W-9003-inception_1.0,54
12:25:07,446,W-9000-inception_1.0,55
12:25:07,482,W-9004-inception_1.0,55
12:25:07,482,W-9005-inception_1.0,55
12:25:07,482,W-9001-inception_1.0,55
12:25:07,482,W-9006-inception_1.0,55
12:25:07,482,W-9007-inception_1.0,54
12:25:07,499,W-9002-inception_1.0,54
12:25:07,499,W-9003-inception_1.0,54
12:25:07,502,W-9000-inception_1.0,56
12:25:07,537,W-9001-inception_1.0,55
12:25:07,537,W-9007-inception_1.0,55
12:25:07,537,W-9005-inception_1.0,55
12:25:07,537,W-9006-inception_1.0,55
12:25:07,537,W-9004-inception_1.0,55
12:25:07,554,W-9002-inception_1.0,55
12:25:07,554,W-9003-inception_1.0,54
12:25:07,557,W-9000-inception_1.0,55
12:25:07,593,W-9006-inception_1.0,56
12:25:07,593,W-9001-inception_1.0,56
12:25:07,593,W-9004-inception_1.0,55
12:25:07,593,W-9005-inception_1.0,56
12:25:07,593,W-9007-inception_1.0,56
12:25:07,608,W-9003-inception_1.0,54
12:25:07,608,W-9002-inception_1.0,54
12:25:07,613,W-9000-inception_1.0,56
12:25:07,648,W-9004-inception_1.0,55
12:25:07,648,W-9001-inception_1.0,55
12:25:07,648,W-9006-inception_1.0,55
12:25:07,648,W-9007-inception_1.0,55
12:25:07,648,W-9005-inception_1.0,55
12:25:07,663,W-9003-inception_1.0,54
12:25:07,663,W-9002-inception_1.0,54
12:25:07,668,W-9000-inception_1.0,55
12:25:07,702,W-9004-inception_1.0,54
12:25:07,703,W-9005-inception_1.0,55
12:25:07,703,W-9007-inception_1.0,55
12:25:07,703,W-9006-inception_1.0,55
12:25:07,703,W-9001-inception_1.0,55
12:25:07,717,W-9003-inception_1.0,54
12:25:07,718,W-9002-inception_1.0,54
12:25:07,724,W-9000-inception_1.0,56
12:25:07,757,W-9004-inception_1.0,54
12:25:07,758,W-9005-inception_1.0,55
12:25:07,758,W-9006-inception_1.0,55
12:25:07,758,W-9001-inception_1.0,55
12:25:07,758,W-9007-inception_1.0,55
12:25:07,772,W-9003-inception_1.0,54
12:25:07,772,W-9002-inception_1.0,54
12:25:07,779,W-9000-inception_1.0,55
12:25:07,812,W-9004-inception_1.0,54
12:25:07,812,W-9006-inception_1.0,54
12:25:07,812,W-9005-inception_1.0,54
12:25:07,812,W-9007-inception_1.0,54
12:25:07,813,W-9001-inception_1.0,55
12:25:07,826,W-9003-inception_1.0,54
12:25:07,826,W-9002-inception_1.0,54
12:25:07,835,W-9000-inception_1.0,55
12:25:07,867,W-9004-inception_1.0,54
12:25:07,867,W-9007-inception_1.0,54
12:25:07,868,W-9005-inception_1.0,55
12:25:07,868,W-9001-inception_1.0,55
12:25:07,868,W-9006-inception_1.0,55
12:25:07,881,W-9003-inception_1.0,55
12:25:07,881,W-9002-inception_1.0,54
12:25:07,891,W-9000-inception_1.0,56
12:25:07,922,W-9004-inception_1.0,54
12:25:07,922,W-9005-inception_1.0,54
12:25:07,922,W-9007-inception_1.0,54
12:25:07,922,W-9001-inception_1.0,54
12:25:07,923,W-9006-inception_1.0,55
12:25:07,935,W-9003-inception_1.0,54
12:25:07,935,W-9002-inception_1.0,54
12:25:07,946,W-9000-inception_1.0,55
12:25:07,977,W-9004-inception_1.0,54
12:25:07,977,W-9005-inception_1.0,54
12:25:07,977,W-9001-inception_1.0,54
12:25:07,977,W-9006-inception_1.0,54
12:25:07,977,W-9007-inception_1.0,54
12:25:07,990,W-9003-inception_1.0,54
12:25:07,990,W-9002-inception_1.0,54
12:25:08,001,W-9000-inception_1.0,55
12:25:08,032,W-9004-inception_1.0,55
12:25:08,032,W-9005-inception_1.0,54
12:25:08,032,W-9007-inception_1.0,54
12:25:08,033,W-9006-inception_1.0,55
12:25:08,033,W-9001-inception_1.0,55
12:25:08,044,W-9003-inception_1.0,54
12:25:08,045,W-9002-inception_1.0,55
12:25:08,057,W-9000-inception_1.0,55
12:25:08,087,W-9004-inception_1.0,55
12:25:08,087,W-9007-inception_1.0,54
12:25:08,087,W-9005-inception_1.0,54
12:25:08,088,W-9006-inception_1.0,55
12:25:08,088,W-9001-inception_1.0,55
12:25:08,099,W-9003-inception_1.0,54
12:25:08,099,W-9002-inception_1.0,54
12:25:08,112,W-9000-inception_1.0,55
12:25:08,142,W-9004-inception_1.0,54
12:25:08,143,W-9005-inception_1.0,55
12:25:08,143,W-9006-inception_1.0,55
12:25:08,143,W-9001-inception_1.0,55
12:25:08,143,W-9007-inception_1.0,55
12:25:08,153,W-9003-inception_1.0,54
12:25:08,154,W-9002-inception_1.0,55
12:25:08,167,W-9000-inception_1.0,55
12:25:08,197,W-9004-inception_1.0,54
12:25:08,198,W-9005-inception_1.0,55
12:25:08,198,W-9001-inception_1.0,55
12:25:08,198,W-9006-inception_1.0,55
12:25:08,198,W-9007-inception_1.0,55
12:25:08,208,W-9003-inception_1.0,54
12:25:08,208,W-9002-inception_1.0,54
12:25:08,223,W-9000-inception_1.0,55
12:25:08,253,W-9001-inception_1.0,55
12:25:08,253,W-9004-inception_1.0,55
12:25:08,253,W-9005-inception_1.0,55
12:25:08,253,W-9007-inception_1.0,55
12:25:08,253,W-9006-inception_1.0,55
12:25:08,263,W-9003-inception_1.0,55
12:25:08,263,W-9002-inception_1.0,54
12:25:08,279,W-9000-inception_1.0,56
12:25:08,308,W-9004-inception_1.0,55
12:25:08,308,W-9006-inception_1.0,55
12:25:08,308,W-9001-inception_1.0,55
12:25:08,308,W-9005-inception_1.0,55
12:25:08,308,W-9007-inception_1.0,55
12:25:08,317,W-9003-inception_1.0,54
12:25:08,318,W-9002-inception_1.0,55
12:25:08,334,W-9000-inception_1.0,55
12:25:08,363,W-9004-inception_1.0,55
12:25:08,363,W-9006-inception_1.0,54
12:25:08,363,W-9007-inception_1.0,54
12:25:08,363,W-9001-inception_1.0,54
12:25:08,363,W-9005-inception_1.0,54
12:25:08,372,W-9003-inception_1.0,54
12:25:08,372,W-9002-inception_1.0,54
12:25:08,390,W-9000-inception_1.0,55
12:25:08,418,W-9001-inception_1.0,54
12:25:08,418,W-9006-inception_1.0,55
12:25:08,418,W-9004-inception_1.0,55
12:25:08,418,W-9005-inception_1.0,54
12:25:08,418,W-9007-inception_1.0,55
12:25:08,426,W-9003-inception_1.0,54
12:25:08,427,W-9002-inception_1.0,55
12:25:08,445,W-9000-inception_1.0,55
12:25:08,473,W-9004-inception_1.0,55
12:25:08,473,W-9001-inception_1.0,55
12:25:08,473,W-9005-inception_1.0,54
12:25:08,473,W-9006-inception_1.0,54
12:25:08,473,W-9007-inception_1.0,54
12:25:08,480,W-9003-inception_1.0,54
12:25:08,481,W-9002-inception_1.0,54
12:25:08,500,W-9000-inception_1.0,55
12:25:08,526,W-9004-inception_1.0,53
12:25:08,526,W-9006-inception_1.0,53
12:25:08,526,W-9001-inception_1.0,53
12:25:08,527,W-9005-inception_1.0,54
12:25:08,527,W-9007-inception_1.0,53
12:25:08,532,W-9003-inception_1.0,51
12:25:08,617,W-9002-inception_1.0,43
12:25:08,675,W-9004-inception_1.0,54
12:25:08,675,W-9006-inception_1.0,53
12:25:08,675,W-9005-inception_1.0,53
12:25:08,676,W-9001-inception_1.0,53
12:25:08,678,W-9002-inception_1.0,56
12:25:08,679,W-9007-inception_1.0,57
12:25:08,694,W-9003-inception_1.0,69
12:25:08,696,W-9000-inception_1.0,76
12:25:08,730,W-9005-inception_1.0,105
12:25:08,731,W-9001-inception_1.0,106
12:25:08,731,W-9004-inception_1.0,109
12:25:08,731,W-9006-inception_1.0,109
12:25:08,733,W-9002-inception_1.0,108
12:25:08,733,W-9007-inception_1.0,108
12:25:08,748,W-9003-inception_1.0,123
12:25:08,751,W-9000-inception_1.0,126
12:25:08,785,W-9004-inception_1.0,159
12:25:08,785,W-9006-inception_1.0,159
12:25:08,785,W-9005-inception_1.0,159
12:25:08,786,W-9001-inception_1.0,160
12:25:08,788,W-9002-inception_1.0,162
12:25:08,788,W-9007-inception_1.0,161
12:25:08,802,W-9003-inception_1.0,175
12:25:08,806,W-9000-inception_1.0,179
12:25:08,840,W-9005-inception_1.0,213
12:25:08,840,W-9006-inception_1.0,213
12:25:08,840,W-9004-inception_1.0,213
12:25:08,840,W-9001-inception_1.0,213
12:25:08,842,W-9002-inception_1.0,214
12:25:08,843,W-9007-inception_1.0,215
12:25:08,856,W-9003-inception_1.0,228
12:25:08,862,W-9000-inception_1.0,234
12:25:08,895,W-9005-inception_1.0,267
12:25:08,895,W-9006-inception_1.0,267
12:25:08,895,W-9004-inception_1.0,267
12:25:08,895,W-9001-inception_1.0,267
12:25:08,897,W-9002-inception_1.0,269
12:25:08,897,W-9007-inception_1.0,269
12:25:08,910,W-9003-inception_1.0,282
12:25:08,917,W-9000-inception_1.0,279
12:25:08,949,W-9004-inception_1.0,309
12:25:08,949,W-9006-inception_1.0,309
12:25:08,949,W-9005-inception_1.0,309
12:25:08,949,W-9001-inception_1.0,309
12:25:08,951,W-9002-inception_1.0,311
12:25:08,951,W-9007-inception_1.0,311
12:25:08,964,W-9003-inception_1.0,324
12:25:08,972,W-9000-inception_1.0,332
12:25:09,004,W-9004-inception_1.0,364
12:25:09,004,W-9006-inception_1.0,364
12:25:09,004,W-9005-inception_1.0,364
12:25:09,004,W-9001-inception_1.0,364
12:25:09,005,W-9002-inception_1.0,364
12:25:09,005,W-9007-inception_1.0,364
12:25:09,018,W-9003-inception_1.0,377
12:25:09,027,W-9000-inception_1.0,386
12:25:09,058,W-9005-inception_1.0,417
12:25:09,059,W-9004-inception_1.0,418
12:25:09,059,W-9006-inception_1.0,418
12:25:09,059,W-9001-inception_1.0,418
12:25:09,059,W-9002-inception_1.0,418
12:25:09,060,W-9007-inception_1.0,419
12:25:09,071,W-9003-inception_1.0,430
12:25:09,083,W-9000-inception_1.0,441
12:25:09,114,W-9004-inception_1.0,438
12:25:09,114,W-9001-inception_1.0,438
12:25:09,114,W-9005-inception_1.0,438
12:25:09,114,W-9006-inception_1.0,438
12:25:09,114,W-9002-inception_1.0,435
12:25:09,114,W-9007-inception_1.0,435
12:25:09,126,W-9003-inception_1.0,431
12:25:09,138,W-9000-inception_1.0,442
12:25:09,169,W-9004-inception_1.0,438
12:25:09,169,W-9002-inception_1.0,435
12:25:09,169,W-9006-inception_1.0,438
12:25:09,169,W-9001-inception_1.0,438
12:25:09,169,W-9005-inception_1.0,438
12:25:09,169,W-9007-inception_1.0,435
12:25:09,180,W-9003-inception_1.0,431
12:25:09,193,W-9000-inception_1.0,441
12:25:09,223,W-9004-inception_1.0,437
12:25:09,223,W-9002-inception_1.0,437
12:25:09,224,W-9006-inception_1.0,438
12:25:09,224,W-9007-inception_1.0,436
12:25:09,224,W-9005-inception_1.0,436
12:25:09,224,W-9001-inception_1.0,438
12:25:09,235,W-9003-inception_1.0,432
12:25:09,249,W-9000-inception_1.0,442
12:25:09,278,W-9004-inception_1.0,438
12:25:09,278,W-9002-inception_1.0,438
12:25:09,278,W-9005-inception_1.0,435
12:25:09,278,W-9006-inception_1.0,438
12:25:09,278,W-9007-inception_1.0,438
12:25:09,279,W-9001-inception_1.0,436
12:25:09,289,W-9003-inception_1.0,432
12:25:09,304,W-9000-inception_1.0,442
12:25:09,333,W-9004-inception_1.0,438
12:25:09,333,W-9002-inception_1.0,438
12:25:09,336,W-9005-inception_1.0,439
12:25:09,336,W-9007-inception_1.0,441
12:25:09,336,W-9006-inception_1.0,441
12:25:09,336,W-9001-inception_1.0,439
12:25:09,343,W-9003-inception_1.0,432
12:25:09,360,W-9000-inception_1.0,443
12:25:09,388,W-9004-inception_1.0,438
12:25:09,388,W-9002-inception_1.0,438
12:25:09,390,W-9005-inception_1.0,440
12:25:09,391,W-9006-inception_1.0,440
12:25:09,391,W-9001-inception_1.0,439
12:25:09,391,W-9007-inception_1.0,441
12:25:09,397,W-9003-inception_1.0,433
12:25:09,415,W-9000-inception_1.0,442
12:25:09,442,W-9004-inception_1.0,438
12:25:09,443,W-9002-inception_1.0,439
12:25:09,446,W-9005-inception_1.0,442
12:25:09,446,W-9001-inception_1.0,440
12:25:09,446,W-9006-inception_1.0,442
12:25:09,446,W-9007-inception_1.0,440
12:25:09,451,W-9003-inception_1.0,433
12:25:09,470,W-9000-inception_1.0,442
12:25:09,497,W-9004-inception_1.0,438
12:25:09,497,W-9002-inception_1.0,438
12:25:09,500,W-9005-inception_1.0,441
12:25:09,500,W-9001-inception_1.0,441
12:25:09,500,W-9007-inception_1.0,440
12:25:09,501,W-9006-inception_1.0,441
12:25:09,505,W-9003-inception_1.0,433
12:25:09,526,W-9000-inception_1.0,443
12:25:09,552,W-9002-inception_1.0,438
12:25:09,552,W-9004-inception_1.0,438
12:25:09,555,W-9005-inception_1.0,441
12:25:09,555,W-9006-inception_1.0,441
12:25:09,555,W-9007-inception_1.0,441
12:25:09,555,W-9001-inception_1.0,441
12:25:09,558,W-9003-inception_1.0,432
12:25:09,581,W-9000-inception_1.0,442
12:25:09,607,W-9002-inception_1.0,438
12:25:09,607,W-9004-inception_1.0,438
12:25:09,610,W-9005-inception_1.0,441
12:25:09,610,W-9006-inception_1.0,441
12:25:09,610,W-9001-inception_1.0,441
12:25:09,610,W-9007-inception_1.0,441
12:25:09,612,W-9003-inception_1.0,431
12:25:09,637,W-9000-inception_1.0,443
12:25:09,662,W-9002-inception_1.0,438
12:25:09,662,W-9004-inception_1.0,438
12:25:09,665,W-9005-inception_1.0,441
12:25:09,665,W-9006-inception_1.0,441
12:25:09,665,W-9001-inception_1.0,441
12:25:09,665,W-9007-inception_1.0,441
12:25:09,666,W-9003-inception_1.0,431
12:25:09,692,W-9000-inception_1.0,443
12:25:09,717,W-9004-inception_1.0,438
12:25:09,717,W-9002-inception_1.0,439
12:25:09,720,W-9005-inception_1.0,441
12:25:09,720,W-9001-inception_1.0,439
12:25:09,720,W-9006-inception_1.0,439
12:25:09,720,W-9003-inception_1.0,431
12:25:09,720,W-9007-inception_1.0,441
12:25:09,748,W-9000-inception_1.0,443
12:25:09,772,W-9004-inception_1.0,439
12:25:09,772,W-9002-inception_1.0,439
12:25:09,774,W-9003-inception_1.0,438
12:25:09,774,W-9006-inception_1.0,438
12:25:09,774,W-9005-inception_1.0,438
12:25:09,775,W-9001-inception_1.0,439
12:25:09,775,W-9007-inception_1.0,432
12:25:09,804,W-9000-inception_1.0,444
12:25:09,826,W-9004-inception_1.0,438
12:25:09,826,W-9002-inception_1.0,438
12:25:09,829,W-9003-inception_1.0,438
12:25:09,829,W-9006-inception_1.0,438
12:25:09,829,W-9005-inception_1.0,438
12:25:09,829,W-9001-inception_1.0,432
12:25:09,829,W-9007-inception_1.0,438
12:25:09,859,W-9000-inception_1.0,444
12:25:09,881,W-9004-inception_1.0,438
12:25:09,881,W-9002-inception_1.0,438
12:25:09,883,W-9003-inception_1.0,437
12:25:09,884,W-9001-inception_1.0,438
12:25:09,884,W-9006-inception_1.0,438
12:25:09,884,W-9005-inception_1.0,438
12:25:09,884,W-9007-inception_1.0,433
12:25:09,914,W-9000-inception_1.0,444
12:25:09,936,W-9002-inception_1.0,438
12:25:09,936,W-9004-inception_1.0,438
12:25:09,938,W-9003-inception_1.0,437
12:25:09,939,W-9006-inception_1.0,438
12:25:09,939,W-9005-inception_1.0,438
12:25:09,939,W-9001-inception_1.0,438
12:25:09,939,W-9007-inception_1.0,434
12:25:09,970,W-9000-inception_1.0,444
12:25:09,990,W-9004-inception_1.0,438
12:25:09,991,W-9002-inception_1.0,439
12:25:09,991,W-9003-inception_1.0,435
12:25:09,993,W-9006-inception_1.0,437
12:25:09,993,W-9001-inception_1.0,437
12:25:09,993,W-9005-inception_1.0,437
12:25:09,993,W-9007-inception_1.0,434
12:25:10,026,W-9000-inception_1.0,444
12:25:10,045,W-9004-inception_1.0,438
12:25:10,045,W-9002-inception_1.0,438
12:25:10,045,W-9003-inception_1.0,435
12:25:10,048,W-9006-inception_1.0,438
12:25:10,048,W-9005-inception_1.0,437
12:25:10,048,W-9001-inception_1.0,438
12:25:10,048,W-9007-inception_1.0,435
12:25:10,081,W-9000-inception_1.0,444
12:25:10,100,W-9003-inception_1.0,438
12:25:10,100,W-9002-inception_1.0,435
12:25:10,100,W-9004-inception_1.0,438
12:25:10,103,W-9005-inception_1.0,438
12:25:10,103,W-9001-inception_1.0,438
12:25:10,103,W-9006-inception_1.0,438
12:25:10,103,W-9007-inception_1.0,436
12:25:10,137,W-9000-inception_1.0,445
12:25:10,155,W-9004-inception_1.0,435
12:25:10,155,W-9003-inception_1.0,438
12:25:10,155,W-9002-inception_1.0,438
12:25:10,157,W-9005-inception_1.0,437
12:25:10,157,W-9006-inception_1.0,437
12:25:10,157,W-9001-inception_1.0,437
12:25:10,158,W-9007-inception_1.0,438
12:25:10,193,W-9000-inception_1.0,445
12:25:10,209,W-9002-inception_1.0,434
12:25:10,209,W-9003-inception_1.0,437
12:25:10,209,W-9004-inception_1.0,437
12:25:10,212,W-9001-inception_1.0,437
12:25:10,213,W-9006-inception_1.0,438
12:25:10,213,W-9007-inception_1.0,438
12:25:10,213,W-9005-inception_1.0,438
12:25:10,249,W-9000-inception_1.0,445
12:25:10,264,W-9004-inception_1.0,435
12:25:10,264,W-9003-inception_1.0,437
12:25:10,264,W-9002-inception_1.0,437
12:25:10,267,W-9005-inception_1.0,437
12:25:10,268,W-9001-inception_1.0,439
12:25:10,268,W-9007-inception_1.0,438
12:25:10,268,W-9006-inception_1.0,438
12:25:10,305,W-9000-inception_1.0,446
12:25:10,319,W-9003-inception_1.0,437
12:25:10,319,W-9002-inception_1.0,435
12:25:10,319,W-9004-inception_1.0,437
12:25:10,322,W-9005-inception_1.0,438
12:25:10,322,W-9006-inception_1.0,438
12:25:10,322,W-9007-inception_1.0,438
12:25:10,322,W-9001-inception_1.0,438
12:25:10,361,W-9000-inception_1.0,446
12:25:10,374,W-9002-inception_1.0,438
12:25:10,374,W-9003-inception_1.0,438
12:25:10,374,W-9004-inception_1.0,436
12:25:10,377,W-9005-inception_1.0,438
12:25:10,377,W-9001-inception_1.0,438
12:25:10,377,W-9006-inception_1.0,438
12:25:10,377,W-9007-inception_1.0,438
12:25:10,417,W-9000-inception_1.0,446
12:25:10,428,W-9003-inception_1.0,437
12:25:10,428,W-9002-inception_1.0,437
12:25:10,428,W-9004-inception_1.0,436
12:25:10,432,W-9001-inception_1.0,438
12:25:10,432,W-9005-inception_1.0,438
12:25:10,432,W-9006-inception_1.0,438
12:25:10,432,W-9007-inception_1.0,438
12:25:10,473,W-9000-inception_1.0,447
12:25:10,483,W-9003-inception_1.0,438
12:25:10,483,W-9002-inception_1.0,438
12:25:10,483,W-9004-inception_1.0,438
12:25:10,487,W-9006-inception_1.0,439
12:25:10,487,W-9005-inception_1.0,439
12:25:10,487,W-9001-inception_1.0,439
12:25:10,487,W-9007-inception_1.0,439
12:25:10,529,W-9000-inception_1.0,447
12:25:10,537,W-9003-inception_1.0,437
12:25:10,538,W-9004-inception_1.0,438
12:25:10,538,W-9002-inception_1.0,438
12:25:10,541,W-9006-inception_1.0,438
12:25:10,541,W-9005-inception_1.0,438
12:25:10,542,W-9001-inception_1.0,439
12:25:10,542,W-9007-inception_1.0,438
12:25:10,586,W-9000-inception_1.0,449
12:25:10,591,W-9003-inception_1.0,436
12:25:10,592,W-9002-inception_1.0,437
12:25:10,592,W-9004-inception_1.0,437
12:25:10,596,W-9005-inception_1.0,438
12:25:10,596,W-9006-inception_1.0,438
12:25:10,596,W-9001-inception_1.0,438
12:25:10,596,W-9007-inception_1.0,438
12:25:10,642,W-9000-inception_1.0,449
12:25:10,645,W-9003-inception_1.0,435
12:25:10,646,W-9002-inception_1.0,436
12:25:10,646,W-9004-inception_1.0,436
12:25:10,650,W-9005-inception_1.0,437
12:25:10,651,W-9001-inception_1.0,438
12:25:10,651,W-9006-inception_1.0,438
12:25:10,651,W-9007-inception_1.0,438
12:25:10,697,W-9000-inception_1.0,448
12:25:10,700,W-9003-inception_1.0,436
12:25:10,700,W-9002-inception_1.0,435
12:25:10,700,W-9004-inception_1.0,435
12:25:10,705,W-9005-inception_1.0,437
12:25:10,705,W-9001-inception_1.0,437
12:25:10,705,W-9006-inception_1.0,437
12:25:10,705,W-9007-inception_1.0,437
12:25:10,754,W-9000-inception_1.0,449
12:25:10,754,W-9003-inception_1.0,435
12:25:10,754,W-9002-inception_1.0,435
12:25:10,754,W-9004-inception_1.0,435
12:25:10,760,W-9005-inception_1.0,438
12:25:10,760,W-9006-inception_1.0,437
12:25:10,760,W-9001-inception_1.0,437
12:25:10,760,W-9007-inception_1.0,437
12:25:10,809,W-9003-inception_1.0,435
12:25:10,809,W-9004-inception_1.0,435
12:25:10,809,W-9002-inception_1.0,435
12:25:10,810,W-9000-inception_1.0,449
12:25:10,815,W-9006-inception_1.0,437
12:25:10,815,W-9007-inception_1.0,437
12:25:10,815,W-9001-inception_1.0,437
12:25:10,815,W-9005-inception_1.0,438
12:25:10,864,W-9003-inception_1.0,446
12:25:10,864,W-9004-inception_1.0,435
12:25:10,864,W-9002-inception_1.0,435
12:25:10,866,W-9000-inception_1.0,437
12:25:10,870,W-9006-inception_1.0,438
12:25:10,870,W-9005-inception_1.0,437
12:25:10,870,W-9001-inception_1.0,438
12:25:10,870,W-9007-inception_1.0,438
12:25:10,918,W-9003-inception_1.0,435
12:25:10,918,W-9002-inception_1.0,444
12:25:10,919,W-9004-inception_1.0,436
12:25:10,922,W-9000-inception_1.0,438
12:25:10,925,W-9001-inception_1.0,438
12:25:10,925,W-9006-inception_1.0,438
12:25:10,925,W-9005-inception_1.0,438
12:25:10,925,W-9007-inception_1.0,438
12:25:10,972,W-9003-inception_1.0,442
12:25:10,973,W-9002-inception_1.0,436
12:25:10,973,W-9004-inception_1.0,435
12:25:10,978,W-9000-inception_1.0,440
12:25:10,980,W-9005-inception_1.0,438
12:25:10,980,W-9006-inception_1.0,438
12:25:10,980,W-9001-inception_1.0,438
12:25:10,980,W-9007-inception_1.0,438
12:25:11,027,W-9003-inception_1.0,441
12:25:11,027,W-9002-inception_1.0,435
12:25:11,027,W-9004-inception_1.0,435
12:25:11,033,W-9000-inception_1.0,440
12:25:11,035,W-9005-inception_1.0,439
12:25:11,035,W-9006-inception_1.0,439
12:25:11,035,W-9001-inception_1.0,439
12:25:11,035,W-9007-inception_1.0,439
12:25:11,081,W-9003-inception_1.0,439
12:25:11,081,W-9002-inception_1.0,435
12:25:11,081,W-9004-inception_1.0,435
12:25:11,089,W-9006-inception_1.0,438
12:25:11,089,W-9005-inception_1.0,438
12:25:11,089,W-9000-inception_1.0,442
12:25:11,089,W-9001-inception_1.0,438
12:25:11,090,W-9007-inception_1.0,439
12:25:11,135,W-9003-inception_1.0,437
12:25:11,135,W-9004-inception_1.0,435
12:25:11,135,W-9002-inception_1.0,435
12:25:11,144,W-9005-inception_1.0,439
12:25:11,144,W-9006-inception_1.0,444
12:25:11,144,W-9001-inception_1.0,438
12:25:11,144,W-9000-inception_1.0,439
12:25:11,145,W-9007-inception_1.0,439
12:25:11,190,W-9003-inception_1.0,436
12:25:11,190,W-9004-inception_1.0,435
12:25:11,190,W-9002-inception_1.0,435
12:25:11,199,W-9006-inception_1.0,439
12:25:11,199,W-9005-inception_1.0,444
12:25:11,199,W-9001-inception_1.0,439
12:25:11,199,W-9007-inception_1.0,438
12:25:11,200,W-9000-inception_1.0,440
12:25:11,244,W-9003-inception_1.0,435
12:25:11,244,W-9004-inception_1.0,435
12:25:11,244,W-9002-inception_1.0,434
12:25:11,253,W-9005-inception_1.0,437
12:25:11,253,W-9006-inception_1.0,443
12:25:11,254,W-9001-inception_1.0,438
12:25:11,254,W-9007-inception_1.0,438
12:25:11,255,W-9000-inception_1.0,439
12:25:11,298,W-9003-inception_1.0,434
12:25:11,299,W-9004-inception_1.0,435
12:25:11,299,W-9002-inception_1.0,435
12:25:11,308,W-9006-inception_1.0,438
12:25:11,308,W-9005-inception_1.0,442
12:25:11,308,W-9001-inception_1.0,437
12:25:11,309,W-9007-inception_1.0,438
12:25:11,311,W-9000-inception_1.0,440
12:25:11,353,W-9003-inception_1.0,434
12:25:11,353,W-9004-inception_1.0,434
12:25:11,353,W-9002-inception_1.0,434
12:25:11,363,W-9006-inception_1.0,441
12:25:11,363,W-9005-inception_1.0,437
12:25:11,363,W-9001-inception_1.0,437
12:25:11,363,W-9007-inception_1.0,437
12:25:11,367,W-9000-inception_1.0,440
12:25:11,407,W-9003-inception_1.0,434
12:25:11,407,W-9004-inception_1.0,434
12:25:11,407,W-9002-inception_1.0,434
12:25:11,417,W-9005-inception_1.0,437
12:25:11,417,W-9006-inception_1.0,439
12:25:11,418,W-9007-inception_1.0,438
12:25:11,418,W-9001-inception_1.0,438
12:25:11,422,W-9000-inception_1.0,441
12:25:11,462,W-9003-inception_1.0,435
12:25:11,462,W-9004-inception_1.0,435
12:25:11,462,W-9002-inception_1.0,435
12:25:11,472,W-9005-inception_1.0,438
12:25:11,472,W-9006-inception_1.0,437
12:25:11,472,W-9001-inception_1.0,437
12:25:11,472,W-9007-inception_1.0,437
12:25:11,478,W-9000-inception_1.0,443
12:25:11,516,W-9003-inception_1.0,435
12:25:11,516,W-9004-inception_1.0,435
12:25:11,516,W-9002-inception_1.0,435
12:25:11,526,W-9006-inception_1.0,437
12:25:11,526,W-9005-inception_1.0,437
12:25:11,527,W-9001-inception_1.0,437
12:25:11,527,W-9007-inception_1.0,437
12:25:11,533,W-9000-inception_1.0,443
12:25:11,571,W-9003-inception_1.0,436
12:25:11,571,W-9004-inception_1.0,436
12:25:11,571,W-9002-inception_1.0,435
12:25:11,581,W-9005-inception_1.0,437
12:25:11,581,W-9006-inception_1.0,437
12:25:11,581,W-9007-inception_1.0,436
12:25:11,581,W-9001-inception_1.0,436
12:25:11,589,W-9000-inception_1.0,444
12:25:11,625,W-9003-inception_1.0,435
12:25:11,625,W-9004-inception_1.0,435
12:25:11,625,W-9002-inception_1.0,435
12:25:11,635,W-9005-inception_1.0,436
12:25:11,635,W-9006-inception_1.0,436
12:25:11,635,W-9001-inception_1.0,436
12:25:11,636,W-9007-inception_1.0,437
12:25:11,644,W-9000-inception_1.0,444
12:25:11,680,W-9004-inception_1.0,436
12:25:11,680,W-9003-inception_1.0,436
12:25:11,680,W-9002-inception_1.0,436
12:25:11,689,W-9005-inception_1.0,435
12:25:11,689,W-9006-inception_1.0,435
12:25:11,690,W-9001-inception_1.0,436
12:25:11,690,W-9007-inception_1.0,436
12:25:11,699,W-9000-inception_1.0,443
12:25:11,734,W-9002-inception_1.0,435
12:25:11,734,W-9003-inception_1.0,435
12:25:11,734,W-9004-inception_1.0,435
12:25:11,743,W-9005-inception_1.0,435
12:25:11,743,W-9006-inception_1.0,435
12:25:11,744,W-9001-inception_1.0,435
12:25:11,744,W-9007-inception_1.0,435
12:25:11,754,W-9000-inception_1.0,442
12:25:11,788,W-9002-inception_1.0,435
12:25:11,788,W-9003-inception_1.0,435
12:25:11,789,W-9004-inception_1.0,436
12:25:11,798,W-9005-inception_1.0,435
12:25:11,798,W-9006-inception_1.0,435
12:25:11,798,W-9001-inception_1.0,435
12:25:11,798,W-9007-inception_1.0,435
12:25:11,810,W-9000-inception_1.0,443
12:25:11,842,W-9003-inception_1.0,434
12:25:11,843,W-9004-inception_1.0,435
12:25:11,843,W-9002-inception_1.0,436
12:25:11,852,W-9006-inception_1.0,434
12:25:11,853,W-9005-inception_1.0,435
12:25:11,853,W-9001-inception_1.0,435
12:25:11,853,W-9007-inception_1.0,435
12:25:11,865,W-9000-inception_1.0,443
12:25:11,897,W-9003-inception_1.0,435
12:25:11,897,W-9002-inception_1.0,435
12:25:11,897,W-9004-inception_1.0,435
12:25:11,907,W-9005-inception_1.0,435
12:25:11,907,W-9006-inception_1.0,435
12:25:11,907,W-9001-inception_1.0,434
12:25:11,908,W-9007-inception_1.0,436
12:25:11,921,W-9000-inception_1.0,443
12:25:11,951,W-9003-inception_1.0,435
12:25:11,951,W-9004-inception_1.0,434
12:25:11,951,W-9002-inception_1.0,434
12:25:11,961,W-9005-inception_1.0,434
12:25:11,961,W-9006-inception_1.0,434
12:25:11,961,W-9001-inception_1.0,434
12:25:11,962,W-9007-inception_1.0,435
12:25:11,976,W-9000-inception_1.0,442
12:25:12,005,W-9003-inception_1.0,434
12:25:12,005,W-9004-inception_1.0,434
12:25:12,005,W-9002-inception_1.0,434
12:25:12,015,W-9005-inception_1.0,434
12:25:12,015,W-9006-inception_1.0,434
12:25:12,016,W-9001-inception_1.0,435
12:25:12,016,W-9007-inception_1.0,435
12:25:12,031,W-9000-inception_1.0,442
12:25:12,059,W-9003-inception_1.0,433
12:25:12,059,W-9004-inception_1.0,433
12:25:12,060,W-9002-inception_1.0,434
12:25:12,069,W-9006-inception_1.0,434
12:25:12,069,W-9005-inception_1.0,434
12:25:12,070,W-9007-inception_1.0,434
12:25:12,070,W-9001-inception_1.0,434
12:25:12,086,W-9000-inception_1.0,442
12:25:12,113,W-9003-inception_1.0,433
12:25:12,114,W-9004-inception_1.0,434
12:25:12,114,W-9002-inception_1.0,434
12:25:12,124,W-9006-inception_1.0,435
12:25:12,124,W-9005-inception_1.0,434
12:25:12,124,W-9007-inception_1.0,434
12:25:12,124,W-9001-inception_1.0,434
12:25:12,141,W-9000-inception_1.0,441
12:25:12,167,W-9003-inception_1.0,433
12:25:12,168,W-9004-inception_1.0,434
12:25:12,168,W-9002-inception_1.0,433
12:25:12,178,W-9006-inception_1.0,434
12:25:12,179,W-9001-inception_1.0,435
12:25:12,179,W-9007-inception_1.0,435
12:25:12,179,W-9005-inception_1.0,435
12:25:12,196,W-9000-inception_1.0,441
12:25:12,222,W-9003-inception_1.0,433
12:25:12,222,W-9004-inception_1.0,433
12:25:12,222,W-9002-inception_1.0,433
12:25:12,233,W-9006-inception_1.0,435
12:25:12,233,W-9007-inception_1.0,434
12:25:12,233,W-9005-inception_1.0,435
12:25:12,233,W-9001-inception_1.0,435
12:25:12,252,W-9000-inception_1.0,442
12:25:12,276,W-9003-inception_1.0,433
12:25:12,276,W-9002-inception_1.0,433
12:25:12,276,W-9004-inception_1.0,433
12:25:12,287,W-9006-inception_1.0,434
12:25:12,287,W-9005-inception_1.0,434
12:25:12,288,W-9007-inception_1.0,435
12:25:12,288,W-9001-inception_1.0,435
12:25:12,307,W-9000-inception_1.0,441
12:25:12,330,W-9003-inception_1.0,433
12:25:12,330,W-9004-inception_1.0,433
12:25:12,330,W-9002-inception_1.0,433
12:25:12,342,W-9006-inception_1.0,435
12:25:12,342,W-9005-inception_1.0,435
12:25:12,342,W-9007-inception_1.0,435
12:25:12,342,W-9001-inception_1.0,434
12:25:12,362,W-9000-inception_1.0,441
12:25:12,384,W-9003-inception_1.0,433
12:25:12,385,W-9002-inception_1.0,433
12:25:12,385,W-9004-inception_1.0,434
12:25:12,396,W-9005-inception_1.0,435
12:25:12,396,W-9006-inception_1.0,435
12:25:12,397,W-9007-inception_1.0,435
12:25:12,397,W-9001-inception_1.0,435
12:25:12,417,W-9000-inception_1.0,441
12:25:12,439,W-9003-inception_1.0,434
12:25:12,439,W-9004-inception_1.0,434
12:25:12,439,W-9002-inception_1.0,434
12:25:12,450,W-9006-inception_1.0,435
12:25:12,451,W-9005-inception_1.0,436
12:25:12,451,W-9007-inception_1.0,435
12:25:12,451,W-9001-inception_1.0,435
12:25:12,472,W-9000-inception_1.0,441
12:25:12,493,W-9003-inception_1.0,433
12:25:12,493,W-9002-inception_1.0,433
12:25:12,493,W-9004-inception_1.0,433
12:25:12,505,W-9006-inception_1.0,436
12:25:12,505,W-9005-inception_1.0,435
12:25:12,505,W-9007-inception_1.0,435
12:25:12,505,W-9001-inception_1.0,435
12:25:12,527,W-9000-inception_1.0,441
12:25:12,547,W-9003-inception_1.0,433
12:25:12,548,W-9002-inception_1.0,434
12:25:12,548,W-9004-inception_1.0,434
12:25:12,559,W-9005-inception_1.0,435
12:25:12,559,W-9006-inception_1.0,435
12:25:12,560,W-9007-inception_1.0,436
12:25:12,560,W-9001-inception_1.0,436
12:25:12,583,W-9000-inception_1.0,442
12:25:12,602,W-9003-inception_1.0,434
12:25:12,602,W-9004-inception_1.0,434
12:25:12,602,W-9002-inception_1.0,434
12:25:12,614,W-9006-inception_1.0,435
12:25:12,614,W-9005-inception_1.0,435
12:25:12,614,W-9007-inception_1.0,435
12:25:12,614,W-9001-inception_1.0,435
12:25:12,638,W-9000-inception_1.0,441
12:25:12,657,W-9003-inception_1.0,435
12:25:12,657,W-9004-inception_1.0,435
12:25:12,657,W-9002-inception_1.0,435
12:25:12,668,W-9006-inception_1.0,435
12:25:12,668,W-9005-inception_1.0,435
12:25:12,669,W-9007-inception_1.0,436
12:25:12,669,W-9001-inception_1.0,436
12:25:12,694,W-9000-inception_1.0,442
12:25:12,711,W-9003-inception_1.0,435
12:25:12,711,W-9002-inception_1.0,435
12:25:12,711,W-9004-inception_1.0,435
12:25:12,723,W-9006-inception_1.0,435
12:25:12,723,W-9005-inception_1.0,435
12:25:12,723,W-9001-inception_1.0,435
12:25:12,724,W-9007-inception_1.0,436
12:25:12,749,W-9000-inception_1.0,442
12:25:12,765,W-9003-inception_1.0,435
12:25:12,766,W-9002-inception_1.0,436
12:25:12,766,W-9004-inception_1.0,436
12:25:12,777,W-9006-inception_1.0,435
12:25:12,777,W-9005-inception_1.0,435
12:25:12,778,W-9001-inception_1.0,436
12:25:12,778,W-9007-inception_1.0,436
12:25:12,804,W-9000-inception_1.0,442
12:25:12,820,W-9003-inception_1.0,435
12:25:12,820,W-9004-inception_1.0,435
12:25:12,820,W-9002-inception_1.0,435
12:25:12,831,W-9006-inception_1.0,435
12:25:12,832,W-9005-inception_1.0,436
12:25:12,832,W-9001-inception_1.0,435
12:25:12,832,W-9007-inception_1.0,435
12:25:12,860,W-9000-inception_1.0,442
12:25:12,874,W-9002-inception_1.0,434
12:25:12,874,W-9004-inception_1.0,435
12:25:12,874,W-9003-inception_1.0,435
12:25:12,886,W-9005-inception_1.0,435
12:25:12,886,W-9006-inception_1.0,435
12:25:12,886,W-9001-inception_1.0,435
12:25:12,886,W-9007-inception_1.0,435
12:25:12,916,W-9000-inception_1.0,443
12:25:12,928,W-9003-inception_1.0,434
12:25:12,929,W-9002-inception_1.0,436
12:25:12,929,W-9004-inception_1.0,435
12:25:12,941,W-9005-inception_1.0,436
12:25:12,941,W-9006-inception_1.0,436
12:25:12,941,W-9001-inception_1.0,436
12:25:12,941,W-9007-inception_1.0,436
12:25:12,971,W-9000-inception_1.0,443
12:25:12,983,W-9003-inception_1.0,435
12:25:12,983,W-9002-inception_1.0,435
12:25:12,983,W-9004-inception_1.0,435
12:25:12,996,W-9005-inception_1.0,436
12:25:12,996,W-9006-inception_1.0,436
12:25:12,996,W-9007-inception_1.0,436
12:25:12,996,W-9001-inception_1.0,436
12:25:13,027,W-9000-inception_1.0,444
12:25:13,037,W-9003-inception_1.0,435
12:25:13,037,W-9002-inception_1.0,435
12:25:13,037,W-9004-inception_1.0,435
12:25:13,050,W-9005-inception_1.0,436
12:25:13,050,W-9006-inception_1.0,436
12:25:13,050,W-9001-inception_1.0,435
12:25:13,050,W-9007-inception_1.0,435
12:25:13,083,W-9000-inception_1.0,445
12:25:13,091,W-9003-inception_1.0,434
12:25:13,091,W-9002-inception_1.0,434
12:25:13,091,W-9004-inception_1.0,434
12:25:13,105,W-9007-inception_1.0,436
12:25:13,105,W-9001-inception_1.0,436
12:25:13,105,W-9005-inception_1.0,436
12:25:13,105,W-9006-inception_1.0,436
12:25:13,138,W-9000-inception_1.0,444
12:25:13,145,W-9002-inception_1.0,434
12:25:13,145,W-9003-inception_1.0,434
12:25:13,146,W-9004-inception_1.0,435
12:25:13,160,W-9006-inception_1.0,436
12:25:13,160,W-9005-inception_1.0,437
12:25:13,160,W-9001-inception_1.0,437
12:25:13,160,W-9007-inception_1.0,436
12:25:13,194,W-9000-inception_1.0,444
12:25:13,200,W-9003-inception_1.0,434
12:25:13,200,W-9002-inception_1.0,434
12:25:13,200,W-9004-inception_1.0,434
12:25:13,215,W-9005-inception_1.0,437
12:25:13,215,W-9007-inception_1.0,437
12:25:13,215,W-9006-inception_1.0,437
12:25:13,215,W-9001-inception_1.0,437
12:25:13,251,W-9000-inception_1.0,446
12:25:13,254,W-9003-inception_1.0,434
12:25:13,254,W-9002-inception_1.0,434
12:25:13,254,W-9004-inception_1.0,434
12:25:13,269,W-9005-inception_1.0,437
12:25:13,269,W-9006-inception_1.0,437
12:25:13,269,W-9007-inception_1.0,437
12:25:13,270,W-9001-inception_1.0,438
12:25:13,307,W-9000-inception_1.0,447
12:25:13,309,W-9003-inception_1.0,434
12:25:13,309,W-9004-inception_1.0,435
12:25:13,310,W-9002-inception_1.0,436
12:25:13,324,W-9006-inception_1.0,437
12:25:13,324,W-9007-inception_1.0,437
12:25:13,324,W-9005-inception_1.0,437
12:25:13,324,W-9001-inception_1.0,437
12:25:13,362,W-9000-inception_1.0,446
12:25:13,364,W-9003-inception_1.0,435
12:25:13,364,W-9004-inception_1.0,435
12:25:13,364,W-9002-inception_1.0,435
12:25:13,379,W-9006-inception_1.0,438
12:25:13,379,W-9007-inception_1.0,438
12:25:13,379,W-9005-inception_1.0,438
12:25:13,379,W-9001-inception_1.0,438
12:25:13,419,W-9002-inception_1.0,436
12:25:13,419,W-9003-inception_1.0,436
12:25:13,419,W-9004-inception_1.0,436
12:25:13,419,W-9000-inception_1.0,447
12:25:13,434,W-9005-inception_1.0,438
12:25:13,434,W-9001-inception_1.0,438
12:25:13,434,W-9006-inception_1.0,438
12:25:13,435,W-9007-inception_1.0,439
12:25:13,473,W-9003-inception_1.0,445
12:25:13,474,W-9002-inception_1.0,437
12:25:13,474,W-9004-inception_1.0,437
12:25:13,475,W-9000-inception_1.0,438
12:25:13,488,W-9005-inception_1.0,438
12:25:13,489,W-9001-inception_1.0,439
12:25:13,489,W-9006-inception_1.0,438
12:25:13,490,W-9007-inception_1.0,439
12:25:13,528,W-9003-inception_1.0,445
12:25:13,528,W-9002-inception_1.0,437
12:25:13,529,W-9004-inception_1.0,438
12:25:13,530,W-9000-inception_1.0,438
12:25:13,543,W-9005-inception_1.0,437
12:25:13,544,W-9007-inception_1.0,439
12:25:13,545,W-9001-inception_1.0,440
12:25:13,545,W-9006-inception_1.0,440
12:25:13,582,W-9002-inception_1.0,443
12:25:13,583,W-9004-inception_1.0,437
12:25:13,585,W-9000-inception_1.0,439
12:25:13,597,W-9005-inception_1.0,437
12:25:13,599,W-9007-inception_1.0,438
12:25:13,599,W-9001-inception_1.0,439
12:25:13,599,W-9006-inception_1.0,439
12:25:13,636,W-9002-inception_1.0,441
12:25:13,637,W-9004-inception_1.0,437
12:25:13,640,W-9000-inception_1.0,440
12:25:13,652,W-9005-inception_1.0,452
12:25:13,653,W-9007-inception_1.0,438
12:25:13,653,W-9006-inception_1.0,438
12:25:13,654,W-9001-inception_1.0,439
12:25:13,670,W-9003-inception_1.0,524
12:25:13,691,W-9002-inception_1.0,475
12:25:13,692,W-9004-inception_1.0,441
12:25:13,696,W-9000-inception_1.0,441
12:25:13,706,W-9005-inception_1.0,451
12:25:13,707,W-9006-inception_1.0,452
12:25:13,707,W-9001-inception_1.0,437
12:25:13,708,W-9007-inception_1.0,438
12:25:13,745,W-9002-inception_1.0,475
12:25:13,746,W-9004-inception_1.0,439
12:25:13,752,W-9000-inception_1.0,443
12:25:13,761,W-9005-inception_1.0,452
12:25:13,762,W-9006-inception_1.0,452
12:25:13,762,W-9001-inception_1.0,438
12:25:13,763,W-9007-inception_1.0,439
12:25:13,779,W-9003-inception_1.0,509
12:25:13,800,W-9002-inception_1.0,476
12:25:13,800,W-9004-inception_1.0,475
12:25:13,808,W-9000-inception_1.0,445
12:25:13,815,W-9005-inception_1.0,451
12:25:13,816,W-9001-inception_1.0,452
12:25:13,817,W-9006-inception_1.0,453
12:25:13,818,W-9007-inception_1.0,439
12:25:13,854,W-9004-inception_1.0,475
12:25:13,854,W-9002-inception_1.0,475
12:25:13,858,W-9003-inception_1.0,479
12:25:13,863,W-9000-inception_1.0,444
12:25:13,870,W-9005-inception_1.0,451
12:25:13,871,W-9006-inception_1.0,451
12:25:13,871,W-9001-inception_1.0,451
12:25:13,873,W-9007-inception_1.0,439
12:25:13,909,W-9002-inception_1.0,474
12:25:13,909,W-9004-inception_1.0,474
12:25:13,912,W-9003-inception_1.0,477
12:25:13,919,W-9000-inception_1.0,445
12:25:13,924,W-9005-inception_1.0,450
12:25:13,925,W-9006-inception_1.0,451
12:25:13,925,W-9001-inception_1.0,450
12:25:13,927,W-9007-inception_1.0,438
12:25:13,964,W-9004-inception_1.0,475
12:25:13,964,W-9002-inception_1.0,475
12:25:13,967,W-9003-inception_1.0,477
12:25:13,974,W-9000-inception_1.0,446
12:25:13,979,W-9005-inception_1.0,451
12:25:13,979,W-9006-inception_1.0,449
12:25:13,979,W-9001-inception_1.0,448
12:25:13,982,W-9007-inception_1.0,439
12:25:14,019,W-9004-inception_1.0,475
12:25:14,019,W-9002-inception_1.0,474
12:25:14,030,W-9000-inception_1.0,447
12:25:14,031,W-9003-inception_1.0,486
12:25:14,034,W-9001-inception_1.0,437
12:25:14,034,W-9006-inception_1.0,451
12:25:14,034,W-9005-inception_1.0,448
12:25:14,036,W-9007-inception_1.0,437
12:25:14,073,W-9004-inception_1.0,474
12:25:14,073,W-9002-inception_1.0,474
12:25:14,086,W-9000-inception_1.0,449
12:25:14,086,W-9003-inception_1.0,448
12:25:14,089,W-9006-inception_1.0,437
12:25:14,089,W-9001-inception_1.0,448
12:25:14,089,W-9005-inception_1.0,435
12:25:14,091,W-9007-inception_1.0,437
12:25:14,127,W-9004-inception_1.0,473
12:25:14,128,W-9002-inception_1.0,457
12:25:14,140,W-9003-inception_1.0,448
12:25:14,142,W-9000-inception_1.0,451
12:25:14,143,W-9001-inception_1.0,436
12:25:14,144,W-9006-inception_1.0,447
12:25:14,144,W-9005-inception_1.0,436
12:25:14,145,W-9007-inception_1.0,437
12:25:14,182,W-9002-inception_1.0,437
12:25:14,182,W-9004-inception_1.0,474
12:25:14,198,W-9000-inception_1.0,445
12:25:14,198,W-9001-inception_1.0,437
12:25:14,199,W-9005-inception_1.0,436
12:25:14,200,W-9007-inception_1.0,437
12:25:14,200,W-9006-inception_1.0,438
12:25:14,205,W-9003-inception_1.0,459
12:25:14,236,W-9002-inception_1.0,456
12:25:14,236,W-9004-inception_1.0,436
12:25:14,254,W-9005-inception_1.0,439
12:25:14,254,W-9001-inception_1.0,446
12:25:14,254,W-9006-inception_1.0,437
12:25:14,254,W-9000-inception_1.0,454
12:25:14,255,W-9007-inception_1.0,438
12:25:14,260,W-9003-inception_1.0,442
12:25:14,291,W-9002-inception_1.0,436
12:25:14,291,W-9004-inception_1.0,436
12:25:14,308,W-9005-inception_1.0,450
12:25:14,308,W-9006-inception_1.0,438
12:25:14,308,W-9001-inception_1.0,444
12:25:14,310,W-9007-inception_1.0,439
12:25:14,311,W-9000-inception_1.0,440
12:25:14,314,W-9003-inception_1.0,441
12:25:14,345,W-9002-inception_1.0,435
12:25:14,346,W-9004-inception_1.0,436
12:25:14,363,W-9006-inception_1.0,444
12:25:14,363,W-9005-inception_1.0,451
12:25:14,363,W-9001-inception_1.0,439
12:25:14,364,W-9007-inception_1.0,439
12:25:14,366,W-9000-inception_1.0,441
12:25:14,368,W-9003-inception_1.0,440
12:25:14,399,W-9002-inception_1.0,435
12:25:14,401,W-9004-inception_1.0,437
12:25:14,417,W-9006-inception_1.0,442
12:25:14,417,W-9005-inception_1.0,450
12:25:14,418,W-9001-inception_1.0,438
12:25:14,418,W-9007-inception_1.0,439
12:25:14,422,W-9000-inception_1.0,443
12:25:14,423,W-9003-inception_1.0,441
12:25:14,454,W-9002-inception_1.0,435
12:25:14,455,W-9004-inception_1.0,436
12:25:14,472,W-9006-inception_1.0,442
12:25:14,472,W-9001-inception_1.0,437
12:25:14,473,W-9005-inception_1.0,442
12:25:14,473,W-9007-inception_1.0,438
12:25:14,477,W-9003-inception_1.0,440
12:25:14,478,W-9000-inception_1.0,443
12:25:14,509,W-9002-inception_1.0,436
12:25:14,509,W-9004-inception_1.0,436
12:25:14,527,W-9006-inception_1.0,441
12:25:14,527,W-9001-inception_1.0,441
12:25:14,527,W-9005-inception_1.0,438
12:25:14,528,W-9007-inception_1.0,439
12:25:14,531,W-9003-inception_1.0,442
12:25:14,534,W-9000-inception_1.0,443
12:25:14,563,W-9004-inception_1.0,435
12:25:14,563,W-9002-inception_1.0,436
12:25:14,581,W-9006-inception_1.0,440
12:25:14,582,W-9001-inception_1.0,440
12:25:14,582,W-9005-inception_1.0,438
12:25:14,583,W-9007-inception_1.0,439
12:25:14,585,W-9003-inception_1.0,441
12:25:14,589,W-9000-inception_1.0,443
12:25:14,617,W-9004-inception_1.0,435
12:25:14,618,W-9002-inception_1.0,435
12:25:14,635,W-9006-inception_1.0,437
12:25:14,636,W-9001-inception_1.0,437
12:25:14,636,W-9005-inception_1.0,437
12:25:14,639,W-9007-inception_1.0,439
12:25:14,639,W-9003-inception_1.0,439
12:25:14,645,W-9000-inception_1.0,440
12:25:14,671,W-9004-inception_1.0,434
12:25:14,672,W-9002-inception_1.0,435
12:25:14,689,W-9006-inception_1.0,435
12:25:14,691,W-9005-inception_1.0,437
12:25:14,691,W-9001-inception_1.0,437
12:25:14,694,W-9007-inception_1.0,439
12:25:14,700,W-9000-inception_1.0,440
12:25:14,701,W-9003-inception_1.0,446
12:25:14,726,W-9004-inception_1.0,435
12:25:14,726,W-9002-inception_1.0,434
12:25:14,743,W-9006-inception_1.0,435
12:25:14,745,W-9001-inception_1.0,436
12:25:14,745,W-9005-inception_1.0,436
12:25:14,750,W-9007-inception_1.0,440
12:25:14,755,W-9003-inception_1.0,441
12:25:14,756,W-9000-inception_1.0,445
12:25:14,780,W-9002-inception_1.0,432
12:25:14,780,W-9004-inception_1.0,434
12:25:14,797,W-9006-inception_1.0,434
12:25:14,800,W-9005-inception_1.0,437
12:25:14,800,W-9001-inception_1.0,437
12:25:14,805,W-9007-inception_1.0,441
12:25:14,809,W-9003-inception_1.0,441
12:25:14,811,W-9000-inception_1.0,442
12:25:14,834,W-9004-inception_1.0,434
12:25:14,851,W-9006-inception_1.0,433
12:25:14,854,W-9001-inception_1.0,436
12:25:14,854,W-9005-inception_1.0,436
12:25:14,859,W-9007-inception_1.0,441
12:25:14,863,W-9003-inception_1.0,441
12:25:14,867,W-9000-inception_1.0,444
12:25:14,888,W-9004-inception_1.0,432
12:25:14,894,W-9002-inception_1.0,493
12:25:14,905,W-9006-inception_1.0,450
12:25:14,908,W-9005-inception_1.0,435
12:25:14,909,W-9001-inception_1.0,437
12:25:14,914,W-9007-inception_1.0,441
12:25:14,916,W-9003-inception_1.0,443
12:25:14,922,W-9000-inception_1.0,445
12:25:14,942,W-9004-inception_1.0,463
12:25:14,959,W-9006-inception_1.0,450
12:25:14,962,W-9005-inception_1.0,435
12:25:14,963,W-9001-inception_1.0,435
12:25:14,969,W-9007-inception_1.0,441
12:25:14,969,W-9003-inception_1.0,441
12:25:14,979,W-9000-inception_1.0,448
12:25:14,981,W-9002-inception_1.0,472
12:25:14,996,W-9004-inception_1.0,462
12:25:15,012,W-9006-inception_1.0,449
12:25:15,017,W-9005-inception_1.0,454
12:25:15,017,W-9001-inception_1.0,436
12:25:15,023,W-9003-inception_1.0,440
12:25:15,024,W-9007-inception_1.0,442
12:25:15,036,W-9002-inception_1.0,450
12:25:15,050,W-9004-inception_1.0,460
12:25:15,052,W-9000-inception_1.0,469
12:25:15,071,W-9001-inception_1.0,436
12:25:15,071,W-9005-inception_1.0,453
12:25:15,076,W-9003-inception_1.0,439
12:25:15,079,W-9007-inception_1.0,442
12:25:15,089,W-9002-inception_1.0,450
12:25:15,104,W-9004-inception_1.0,465
12:25:15,108,W-9000-inception_1.0,462
12:25:15,115,W-9006-inception_1.0,497
12:25:15,125,W-9005-inception_1.0,453
12:25:15,125,W-9001-inception_1.0,453
12:25:15,131,W-9003-inception_1.0,442
12:25:15,134,W-9007-inception_1.0,443
12:25:15,144,W-9002-inception_1.0,453
12:25:15,159,W-9004-inception_1.0,465
12:25:15,164,W-9000-inception_1.0,463
12:25:15,169,W-9006-inception_1.0,468
12:25:15,179,W-9001-inception_1.0,453
12:25:15,179,W-9005-inception_1.0,453
12:25:15,185,W-9003-inception_1.0,442
12:25:15,190,W-9007-inception_1.0,445
12:25:15,199,W-9002-inception_1.0,452
12:25:15,213,W-9004-inception_1.0,463
12:25:15,223,W-9006-inception_1.0,465
12:25:15,233,W-9005-inception_1.0,451
12:25:15,233,W-9001-inception_1.0,453
12:25:15,238,W-9003-inception_1.0,441
12:25:15,244,W-9007-inception_1.0,444
12:25:15,252,W-9002-inception_1.0,452
12:25:15,267,W-9004-inception_1.0,462
12:25:15,276,W-9006-inception_1.0,467
12:25:15,286,W-9005-inception_1.0,474
12:25:15,286,W-9001-inception_1.0,452
12:25:15,291,W-9003-inception_1.0,440
12:25:15,297,W-9007-inception_1.0,443
12:25:15,305,W-9002-inception_1.0,451
12:25:15,320,W-9004-inception_1.0,460
12:25:15,329,W-9006-inception_1.0,466
12:25:15,339,W-9005-inception_1.0,472
12:25:15,339,W-9001-inception_1.0,451
12:25:15,344,W-9003-inception_1.0,448
12:25:15,351,W-9007-inception_1.0,445
12:25:15,358,W-9002-inception_1.0,448
12:25:15,374,W-9004-inception_1.0,464
12:25:15,383,W-9006-inception_1.0,468
12:25:15,393,W-9005-inception_1.0,477
12:25:15,393,W-9001-inception_1.0,470
12:25:15,399,W-9003-inception_1.0,457
12:25:15,406,W-9007-inception_1.0,447
12:25:15,412,W-9002-inception_1.0,449
12:25:15,419,W-9000-inception_1.0,662
12:25:15,428,W-9004-inception_1.0,465
12:25:15,437,W-9006-inception_1.0,467
12:25:15,447,W-9005-inception_1.0,467
12:25:15,449,W-9001-inception_1.0,479
12:25:15,455,W-9003-inception_1.0,473
12:25:15,460,W-9007-inception_1.0,464
12:25:15,468,W-9002-inception_1.0,455
12:25:15,478,W-9000-inception_1.0,461
12:25:15,484,W-9004-inception_1.0,467
12:25:15,492,W-9006-inception_1.0,469
12:25:15,503,W-9001-inception_1.0,467
12:25:15,503,W-9005-inception_1.0,479
12:25:15,508,W-9003-inception_1.0,458
12:25:15,517,W-9007-inception_1.0,465
12:25:15,522,W-9002-inception_1.0,451
12:25:15,533,W-9000-inception_1.0,460
12:25:15,538,W-9004-inception_1.0,461
12:25:15,546,W-9006-inception_1.0,466
12:25:15,557,W-9001-inception_1.0,467
12:25:15,557,W-9005-inception_1.0,453
12:25:15,562,W-9003-inception_1.0,454
12:25:15,572,W-9007-inception_1.0,456
12:25:15,576,W-9002-inception_1.0,451
12:25:15,589,W-9000-inception_1.0,464
12:25:15,593,W-9004-inception_1.0,461
12:25:15,600,W-9006-inception_1.0,465
12:25:15,611,W-9001-inception_1.0,452
12:25:15,611,W-9005-inception_1.0,467
12:25:15,616,W-9003-inception_1.0,451
12:25:15,627,W-9007-inception_1.0,457
12:25:15,631,W-9002-inception_1.0,451
12:25:15,644,W-9000-inception_1.0,464
12:25:15,647,W-9004-inception_1.0,461
12:25:15,654,W-9006-inception_1.0,463
12:25:15,665,W-9001-inception_1.0,466
12:25:15,665,W-9005-inception_1.0,452
12:25:15,672,W-9003-inception_1.0,448
12:25:15,681,W-9007-inception_1.0,448
12:25:15,685,W-9002-inception_1.0,452
12:25:15,699,W-9000-inception_1.0,460
12:25:15,700,W-9004-inception_1.0,456
12:25:15,708,W-9006-inception_1.0,454
12:25:15,719,W-9001-inception_1.0,451
12:25:15,720,W-9005-inception_1.0,443
12:25:15,725,W-9003-inception_1.0,439
12:25:15,736,W-9007-inception_1.0,450
12:25:15,739,W-9002-inception_1.0,448
12:25:15,754,W-9004-inception_1.0,436
12:25:15,758,W-9000-inception_1.0,460
12:25:15,762,W-9006-inception_1.0,442
12:25:15,775,W-9005-inception_1.0,435
12:25:15,776,W-9001-inception_1.0,446
12:25:15,781,W-9003-inception_1.0,441
12:25:15,791,W-9007-inception_1.0,447
12:25:15,796,W-9002-inception_1.0,445
12:25:15,810,W-9004-inception_1.0,452
12:25:15,818,W-9000-inception_1.0,444
12:25:15,818,W-9006-inception_1.0,435
12:25:15,830,W-9005-inception_1.0,437
12:25:15,833,W-9001-inception_1.0,440
12:25:15,836,W-9003-inception_1.0,434
12:25:15,845,W-9007-inception_1.0,438
12:25:15,856,W-9002-inception_1.0,443
12:25:15,868,W-9004-inception_1.0,449
12:25:15,878,W-9006-inception_1.0,441
12:25:15,886,W-9005-inception_1.0,439
12:25:15,895,W-9003-inception_1.0,440
12:25:15,903,W-9007-inception_1.0,442
12:25:15,903,W-9001-inception_1.0,452
12:25:15,907,W-9000-inception_1.0,478
12:25:15,938,W-9004-inception_1.0,460
12:25:15,941,W-9002-inception_1.0,470
12:25:15,945,W-9006-inception_1.0,460
12:25:15,954,W-9005-inception_1.0,448
12:25:15,957,W-9001-inception_1.0,447
12:25:15,960,W-9003-inception_1.0,454
12:25:15,963,W-9000-inception_1.0,446
12:25:15,971,W-9007-inception_1.0,465
12:25:15,993,W-9004-inception_1.0,471
12:25:15,995,W-9002-inception_1.0,459
12:25:16,001,W-9006-inception_1.0,463
12:25:16,008,W-9005-inception_1.0,461
12:25:16,011,W-9001-inception_1.0,454
12:25:16,015,W-9003-inception_1.0,455
12:25:16,019,W-9000-inception_1.0,456
12:25:16,026,W-9007-inception_1.0,454
12:25:16,047,W-9004-inception_1.0,470
12:25:16,049,W-9002-inception_1.0,457
12:25:16,055,W-9006-inception_1.0,462
12:25:16,063,W-9005-inception_1.0,462
12:25:16,066,W-9001-inception_1.0,454
12:25:16,069,W-9003-inception_1.0,457
12:25:16,074,W-9000-inception_1.0,457
12:25:16,082,W-9007-inception_1.0,455
12:25:16,101,W-9004-inception_1.0,470
12:25:16,104,W-9002-inception_1.0,460
12:25:16,110,W-9006-inception_1.0,463
12:25:16,117,W-9005-inception_1.0,462
12:25:16,120,W-9001-inception_1.0,453
12:25:16,123,W-9003-inception_1.0,456
12:25:16,129,W-9000-inception_1.0,457
12:25:16,139,W-9007-inception_1.0,457
12:25:16,156,W-9004-inception_1.0,470
12:25:16,158,W-9002-inception_1.0,457
12:25:16,164,W-9006-inception_1.0,463
12:25:16,172,W-9005-inception_1.0,463
12:25:16,174,W-9001-inception_1.0,454
12:25:16,176,W-9003-inception_1.0,456
12:25:16,184,W-9000-inception_1.0,456
12:25:16,193,W-9007-inception_1.0,455
12:25:16,210,W-9004-inception_1.0,470
12:25:16,213,W-9002-inception_1.0,458
12:25:16,218,W-9006-inception_1.0,460
12:25:16,226,W-9005-inception_1.0,464
12:25:16,228,W-9001-inception_1.0,453
12:25:16,230,W-9003-inception_1.0,451
12:25:16,239,W-9000-inception_1.0,457
12:25:16,248,W-9007-inception_1.0,455
12:25:16,265,W-9004-inception_1.0,469
12:25:16,267,W-9002-inception_1.0,457
12:25:16,272,W-9006-inception_1.0,454
12:25:16,281,W-9005-inception_1.0,463
12:25:16,283,W-9001-inception_1.0,453
12:25:16,283,W-9003-inception_1.0,450
12:25:16,294,W-9000-inception_1.0,458
12:25:16,302,W-9007-inception_1.0,456
12:25:16,321,W-9002-inception_1.0,453
12:25:16,321,W-9004-inception_1.0,465
12:25:16,326,W-9006-inception_1.0,448
12:25:16,335,W-9005-inception_1.0,449
12:25:16,337,W-9001-inception_1.0,441
12:25:16,337,W-9003-inception_1.0,434
12:25:16,349,W-9000-inception_1.0,444
12:25:16,357,W-9007-inception_1.0,449
12:25:16,375,W-9004-inception_1.0,437
12:25:16,375,W-9002-inception_1.0,434
12:25:16,381,W-9006-inception_1.0,436
12:25:16,389,W-9005-inception_1.0,435
12:25:16,391,W-9003-inception_1.0,427
12:25:16,391,W-9001-inception_1.0,430
12:25:16,404,W-9000-inception_1.0,438
12:25:16,412,W-9007-inception_1.0,441
12:25:16,430,W-9004-inception_1.0,437
12:25:16,430,W-9002-inception_1.0,434
12:25:16,435,W-9006-inception_1.0,434
12:25:16,443,W-9005-inception_1.0,435
12:25:16,445,W-9001-inception_1.0,430
12:25:16,445,W-9003-inception_1.0,433
12:25:16,459,W-9000-inception_1.0,440
12:25:16,467,W-9007-inception_1.0,441
12:25:16,484,W-9004-inception_1.0,436
12:25:16,484,W-9002-inception_1.0,434
12:25:16,489,W-9006-inception_1.0,433
12:25:16,497,W-9005-inception_1.0,434
12:25:16,500,W-9003-inception_1.0,431
12:25:16,500,W-9001-inception_1.0,434
12:25:16,514,W-9000-inception_1.0,440
12:25:16,522,W-9007-inception_1.0,439
12:25:16,538,W-9004-inception_1.0,436
12:25:16,540,W-9002-inception_1.0,436
12:25:16,543,W-9006-inception_1.0,433
12:25:16,551,W-9005-inception_1.0,433
12:25:16,554,W-9003-inception_1.0,433
12:25:16,554,W-9001-inception_1.0,431
12:25:16,569,W-9000-inception_1.0,440
12:25:16,577,W-9007-inception_1.0,438
12:25:16,593,W-9004-inception_1.0,437
12:25:16,596,W-9002-inception_1.0,437
12:25:16,597,W-9006-inception_1.0,433
12:25:16,606,W-9005-inception_1.0,433
12:25:16,607,W-9003-inception_1.0,432
12:25:16,608,W-9001-inception_1.0,432
12:25:16,624,W-9000-inception_1.0,440
12:25:16,632,W-9007-inception_1.0,438
12:25:16,649,W-9004-inception_1.0,438
12:25:16,651,W-9002-inception_1.0,438
12:25:16,651,W-9006-inception_1.0,432
12:25:16,661,W-9003-inception_1.0,432
12:25:16,662,W-9005-inception_1.0,435
12:25:16,662,W-9001-inception_1.0,432
12:25:16,679,W-9000-inception_1.0,440
12:25:16,687,W-9007-inception_1.0,439
12:25:16,705,W-9002-inception_1.0,438
12:25:16,705,W-9006-inception_1.0,432
12:25:16,715,W-9003-inception_1.0,434
12:25:16,715,W-9005-inception_1.0,432
12:25:16,716,W-9001-inception_1.0,433
12:25:16,734,W-9000-inception_1.0,440
12:25:16,742,W-9007-inception_1.0,440
12:25:16,759,W-9006-inception_1.0,438
12:25:16,759,W-9002-inception_1.0,438
12:25:16,766,W-9004-inception_1.0,500
12:25:16,769,W-9003-inception_1.0,439
12:25:16,769,W-9005-inception_1.0,434
12:25:16,769,W-9001-inception_1.0,432
12:25:16,789,W-9000-inception_1.0,452
12:25:16,798,W-9007-inception_1.0,448
12:25:16,813,W-9006-inception_1.0,456
12:25:16,813,W-9002-inception_1.0,437
12:25:16,822,W-9003-inception_1.0,441
12:25:16,822,W-9005-inception_1.0,433
12:25:16,823,W-9001-inception_1.0,432
12:25:16,844,W-9000-inception_1.0,452
12:25:16,853,W-9007-inception_1.0,449
12:25:16,868,W-9006-inception_1.0,438
12:25:16,868,W-9002-inception_1.0,456
12:25:16,874,W-9004-inception_1.0,498
12:25:16,876,W-9003-inception_1.0,446
12:25:16,876,W-9001-inception_1.0,433
12:25:16,876,W-9005-inception_1.0,441
12:25:16,899,W-9000-inception_1.0,453
12:25:16,907,W-9007-inception_1.0,461
12:25:16,922,W-9006-inception_1.0,462
12:25:16,923,W-9002-inception_1.0,456
12:25:16,930,W-9003-inception_1.0,445
12:25:16,930,W-9001-inception_1.0,441
12:25:16,930,W-9005-inception_1.0,433
12:25:16,954,W-9000-inception_1.0,454
12:25:16,962,W-9007-inception_1.0,462
12:25:16,976,W-9006-inception_1.0,462
12:25:16,978,W-9002-inception_1.0,456
12:25:16,984,W-9003-inception_1.0,445
12:25:16,984,W-9001-inception_1.0,444
12:25:16,984,W-9005-inception_1.0,441
12:25:16,985,W-9004-inception_1.0,501
12:25:17,008,W-9000-inception_1.0,456
12:25:17,026,W-9007-inception_1.0,472
12:25:17,031,W-9006-inception_1.0,477
12:25:17,035,W-9002-inception_1.0,466
12:25:17,037,W-9003-inception_1.0,460
12:25:17,038,W-9005-inception_1.0,444
12:25:17,038,W-9001-inception_1.0,441
12:25:17,055,W-9004-inception_1.0,458
12:25:17,081,W-9000-inception_1.0,474
12:25:17,086,W-9006-inception_1.0,478
12:25:17,090,W-9002-inception_1.0,465
12:25:17,090,W-9003-inception_1.0,458
12:25:17,091,W-9001-inception_1.0,439
12:25:17,091,W-9005-inception_1.0,442
12:25:17,132,W-9004-inception_1.0,474
12:25:17,140,W-9006-inception_1.0,478
12:25:17,142,W-9007-inception_1.0,535
12:25:17,143,W-9003-inception_1.0,463
12:25:17,144,W-9001-inception_1.0,457
12:25:17,144,W-9002-inception_1.0,482
12:25:17,144,W-9005-inception_1.0,438
12:25:17,185,W-9000-inception_1.0,523
12:25:17,187,W-9004-inception_1.0,481
12:25:17,194,W-9006-inception_1.0,478
12:25:17,197,W-9003-inception_1.0,481
12:25:17,198,W-9005-inception_1.0,438
12:25:17,198,W-9001-inception_1.0,463
12:25:17,199,W-9002-inception_1.0,456
12:25:17,210,W-9007-inception_1.0,494
12:25:17,242,W-9004-inception_1.0,475
12:25:17,248,W-9006-inception_1.0,479
12:25:17,250,W-9003-inception_1.0,481
12:25:17,252,W-9001-inception_1.0,462
12:25:17,252,W-9005-inception_1.0,483
12:25:17,253,W-9002-inception_1.0,454
12:25:17,279,W-9000-inception_1.0,519
12:25:17,297,W-9004-inception_1.0,483
12:25:17,301,W-9006-inception_1.0,478
12:25:17,304,W-9003-inception_1.0,481
12:25:17,306,W-9001-inception_1.0,483
12:25:17,307,W-9005-inception_1.0,463
12:25:17,307,W-9002-inception_1.0,454
12:25:17,310,W-9007-inception_1.0,496
12:25:17,335,W-9000-inception_1.0,467
12:25:17,351,W-9004-inception_1.0,483
12:25:17,356,W-9006-inception_1.0,481
12:25:17,358,W-9003-inception_1.0,481
12:25:17,359,W-9001-inception_1.0,482
12:25:17,360,W-9005-inception_1.0,483
12:25:17,361,W-9002-inception_1.0,462
12:25:17,390,W-9000-inception_1.0,468
12:25:17,406,W-9004-inception_1.0,482
12:25:17,410,W-9006-inception_1.0,479
12:25:17,412,W-9003-inception_1.0,481
12:25:17,414,W-9001-inception_1.0,483
12:25:17,414,W-9005-inception_1.0,460
12:25:17,416,W-9002-inception_1.0,454
12:25:17,430,W-9007-inception_1.0,522
12:25:17,445,W-9000-inception_1.0,468
12:25:17,459,W-9004-inception_1.0,480
12:25:17,464,W-9006-inception_1.0,480
12:25:17,465,W-9003-inception_1.0,481
12:25:17,468,W-9001-inception_1.0,484
12:25:17,468,W-9005-inception_1.0,483
12:25:17,470,W-9002-inception_1.0,461
12:25:17,500,W-9000-inception_1.0,468
12:25:17,513,W-9004-inception_1.0,477
12:25:17,519,W-9003-inception_1.0,481
12:25:17,520,W-9006-inception_1.0,482
12:25:17,523,W-9001-inception_1.0,484
12:25:17,523,W-9005-inception_1.0,468
12:25:17,523,W-9002-inception_1.0,442
12:25:17,534,W-9007-inception_1.0,508
12:25:17,555,W-9000-inception_1.0,469
12:25:17,567,W-9004-inception_1.0,477
12:25:17,572,W-9003-inception_1.0,481
12:25:17,575,W-9006-inception_1.0,484
12:25:17,577,W-9005-inception_1.0,445
12:25:17,577,W-9001-inception_1.0,485
12:25:17,578,W-9002-inception_1.0,438
12:25:17,611,W-9000-inception_1.0,468
12:25:17,622,W-9004-inception_1.0,475
12:25:17,626,W-9003-inception_1.0,482
12:25:17,629,W-9006-inception_1.0,482
12:25:17,630,W-9005-inception_1.0,445
12:25:17,630,W-9001-inception_1.0,442
12:25:17,631,W-9002-inception_1.0,436
12:25:17,650,W-9007-inception_1.0,507
12:25:17,666,W-9000-inception_1.0,468
12:25:17,677,W-9004-inception_1.0,478
12:25:17,680,W-9003-inception_1.0,481
12:25:17,682,W-9006-inception_1.0,483
12:25:17,684,W-9001-inception_1.0,442
12:25:17,684,W-9005-inception_1.0,474
12:25:17,685,W-9002-inception_1.0,437
12:25:17,721,W-9000-inception_1.0,469
12:25:17,732,W-9004-inception_1.0,480
12:25:17,734,W-9003-inception_1.0,481
12:25:17,736,W-9006-inception_1.0,457
12:25:17,739,W-9001-inception_1.0,442
12:25:17,739,W-9002-inception_1.0,435
12:25:17,739,W-9005-inception_1.0,437
12:25:17,750,W-9007-inception_1.0,499
12:25:17,776,W-9000-inception_1.0,470
12:25:17,786,W-9004-inception_1.0,479
12:25:17,787,W-9003-inception_1.0,480
12:25:17,790,W-9006-inception_1.0,480
12:25:17,793,W-9001-inception_1.0,457
12:25:17,793,W-9002-inception_1.0,441
12:25:17,794,W-9005-inception_1.0,438
12:25:17,831,W-9000-inception_1.0,471
12:25:17,840,W-9004-inception_1.0,480
12:25:17,840,W-9003-inception_1.0,479
12:25:17,844,W-9006-inception_1.0,454
12:25:17,846,W-9001-inception_1.0,440
12:25:17,846,W-9002-inception_1.0,436
12:25:17,847,W-9005-inception_1.0,435
12:25:17,870,W-9007-inception_1.0,512
12:25:17,886,W-9000-inception_1.0,471
12:25:17,895,W-9003-inception_1.0,480
12:25:17,895,W-9004-inception_1.0,479
12:25:17,898,W-9006-inception_1.0,467
12:25:17,900,W-9001-inception_1.0,455
12:25:17,901,W-9002-inception_1.0,441
12:25:17,901,W-9005-inception_1.0,437
12:25:17,941,W-9000-inception_1.0,472
12:25:17,949,W-9004-inception_1.0,479
12:25:17,949,W-9003-inception_1.0,480
12:25:17,953,W-9006-inception_1.0,453
12:25:17,954,W-9002-inception_1.0,435
12:25:17,954,W-9005-inception_1.0,434
12:25:17,954,W-9001-inception_1.0,440
12:25:17,998,W-9000-inception_1.0,475
12:25:18,004,W-9003-inception_1.0,480
12:25:18,007,W-9006-inception_1.0,473
12:25:18,007,W-9007-inception_1.0,541
12:25:18,007,W-9002-inception_1.0,452
12:25:18,008,W-9005-inception_1.0,440
12:25:18,008,W-9001-inception_1.0,436
12:25:18,013,W-9004-inception_1.0,490
12:25:18,053,W-9000-inception_1.0,478
12:25:18,057,W-9003-inception_1.0,480
12:25:18,061,W-9002-inception_1.0,484
12:25:18,061,W-9005-inception_1.0,450
12:25:18,062,W-9001-inception_1.0,435
12:25:18,062,W-9006-inception_1.0,440
12:25:18,107,W-9000-inception_1.0,477
12:25:18,110,W-9007-inception_1.0,532
12:25:18,110,W-9003-inception_1.0,479
12:25:18,115,W-9002-inception_1.0,484
12:25:18,116,W-9001-inception_1.0,450
12:25:18,116,W-9006-inception_1.0,439
12:25:18,116,W-9005-inception_1.0,466
12:25:18,130,W-9004-inception_1.0,501
12:25:18,162,W-9000-inception_1.0,481
12:25:18,164,W-9003-inception_1.0,481
12:25:18,168,W-9002-inception_1.0,484
12:25:18,169,W-9006-inception_1.0,448
12:25:18,169,W-9001-inception_1.0,484
12:25:18,170,W-9005-inception_1.0,438
12:25:18,217,W-9000-inception_1.0,481
12:25:18,217,W-9003-inception_1.0,478
12:25:18,222,W-9002-inception_1.0,483
12:25:18,223,W-9006-inception_1.0,484
12:25:18,223,W-9001-inception_1.0,473
12:25:18,225,W-9005-inception_1.0,449
12:25:18,234,W-9007-inception_1.0,550
12:25:18,238,W-9004-inception_1.0,503
12:25:18,270,W-9003-inception_1.0,482
12:25:18,271,W-9000-inception_1.0,485
12:25:18,275,W-9002-inception_1.0,485
12:25:18,277,W-9006-inception_1.0,484
12:25:18,277,W-9001-inception_1.0,484
12:25:18,278,W-9005-inception_1.0,484
12:25:18,323,W-9003-inception_1.0,482
12:25:18,326,W-9000-inception_1.0,482
12:25:18,328,W-9002-inception_1.0,481
12:25:18,330,W-9001-inception_1.0,482
12:25:18,330,W-9006-inception_1.0,483
12:25:18,331,W-9005-inception_1.0,461
12:25:18,336,W-9007-inception_1.0,505
12:25:18,340,W-9004-inception_1.0,499
12:25:18,376,W-9003-inception_1.0,490
12:25:18,380,W-9000-inception_1.0,485
12:25:18,382,W-9002-inception_1.0,486
12:25:18,383,W-9001-inception_1.0,485
12:25:18,384,W-9006-inception_1.0,483
12:25:18,384,W-9005-inception_1.0,483
12:25:18,426,W-9007-inception_1.0,525
12:25:18,430,W-9003-inception_1.0,481
12:25:18,435,W-9000-inception_1.0,486
12:25:18,435,W-9002-inception_1.0,482
12:25:18,437,W-9001-inception_1.0,483
12:25:18,437,W-9005-inception_1.0,482
12:25:18,437,W-9006-inception_1.0,482
12:25:18,454,W-9004-inception_1.0,513
12:25:18,483,W-9003-inception_1.0,479
12:25:18,488,W-9002-inception_1.0,480
12:25:18,489,W-9000-inception_1.0,481
12:25:18,490,W-9005-inception_1.0,482
12:25:18,490,W-9001-inception_1.0,482
12:25:18,490,W-9006-inception_1.0,482
12:25:18,537,W-9003-inception_1.0,484
12:25:18,542,W-9002-inception_1.0,485
12:25:18,543,W-9006-inception_1.0,481
12:25:18,543,W-9005-inception_1.0,482
12:25:18,544,W-9000-inception_1.0,483
12:25:18,544,W-9001-inception_1.0,482
12:25:18,562,W-9004-inception_1.0,549
12:25:18,590,W-9007-inception_1.0,592
12:25:18,590,W-9003-inception_1.0,482
12:25:18,595,W-9002-inception_1.0,484
12:25:18,597,W-9005-inception_1.0,486
12:25:18,597,W-9006-inception_1.0,482
12:25:18,598,W-9001-inception_1.0,482
12:25:18,598,W-9000-inception_1.0,482
12:25:18,642,W-9003-inception_1.0,480
12:25:18,648,W-9002-inception_1.0,484
12:25:18,649,W-9005-inception_1.0,481
12:25:18,650,W-9006-inception_1.0,481
12:25:18,650,W-9001-inception_1.0,480
12:25:18,664,W-9004-inception_1.0,548
12:25:18,685,W-9000-inception_1.0,515
12:25:18,695,W-9003-inception_1.0,478
12:25:18,701,W-9002-inception_1.0,484
12:25:18,702,W-9007-inception_1.0,572
12:25:18,703,W-9005-inception_1.0,481
12:25:18,703,W-9006-inception_1.0,480
12:25:18,703,W-9001-inception_1.0,480
12:25:18,747,W-9003-inception_1.0,509
12:25:18,754,W-9002-inception_1.0,484
12:25:18,755,W-9005-inception_1.0,480
12:25:18,756,W-9001-inception_1.0,479
12:25:18,756,W-9006-inception_1.0,479
12:25:18,758,W-9004-inception_1.0,533
12:25:18,789,W-9000-inception_1.0,555
12:25:18,800,W-9003-inception_1.0,522
12:25:18,807,W-9005-inception_1.0,481
12:25:18,808,W-9006-inception_1.0,478
12:25:18,824,W-9001-inception_1.0,495
12:25:18,851,W-9003-inception_1.0,515
12:25:18,859,W-9005-inception_1.0,519
12:25:18,860,W-9006-inception_1.0,483
12:25:18,862,W-9002-inception_1.0,538
12:25:18,874,W-9004-inception_1.0,544
12:25:18,903,W-9003-inception_1.0,521
12:25:18,903,W-9000-inception_1.0,572
12:25:18,912,W-9006-inception_1.0,528
12:25:18,933,W-9001-inception_1.0,552
12:25:18,976,W-9005-inception_1.0,592
12:25:18,994,W-9004-inception_1.0,567
12:25:19,010,W-9002-inception_1.0,626
12:25:19,068,W-9006-inception_1.0,632
12:25:19,098,W-9001-inception_1.0,661
12:25:19,120,W-9003-inception_1.0,689
12:25:19,134,W-9000-inception_1.0,699
12:25:19,142,W-9002-inception_1.0,688
12:25:19,202,W-9005-inception_1.0,765
12:25:19,246,W-9006-inception_1.0,762
12:25:19,258,W-9007-inception_1.0,987
12:25:19,301,W-9000-inception_1.0,811
12:25:19,347,W-9001-inception_1.0,858
12:25:19,359,W-9006-inception_1.0,822
12:25:19,395,W-9005-inception_1.0,905
12:25:19,486,W-9004-inception_1.0,1049
12:25:19,488,W-9002-inception_1.0,998
12:25:19,507,W-9006-inception_1.0,963
12:25:19,532,W-9000-inception_1.0,988
12:25:19,620,W-9007-inception_1.0,1078
12:25:19,662,W-9005-inception_1.0,1118
12:25:19,726,W-9003-inception_1.0,1237
12:25:19,732,W-9001-inception_1.0,1188
12:25:19,738,W-9004-inception_1.0,1176
12:25:19,740,W-9007-inception_1.0,1143
12:25:19,742,W-9002-inception_1.0,1152
12:25:19,756,W-9000-inception_1.0,1161
12:25:19,838,W-9004-inception_1.0,1195
12:25:19,857,W-9000-inception_1.0,1207
12:25:19,858,W-9007-inception_1.0,1210
12:25:19,864,W-9006-inception_1.0,1274
12:25:19,876,W-9002-inception_1.0,1226
12:25:19,969,W-9004-inception_1.0,1318
12:25:19,976,W-9002-inception_1.0,1274
12:25:19,980,W-9001-inception_1.0,1382
12:25:20,017,W-9000-inception_1.0,1353
12:25:20,020,W-9006-inception_1.0,1325
12:25:20,042,W-9005-inception_1.0,1444
12:25:20,100,W-9004-inception_1.0,1398
12:25:20,108,W-9002-inception_1.0,1405
12:25:20,138,W-9003-inception_1.0,1540
12:25:20,175,W-9006-inception_1.0,1427
12:25:20,258,W-9002-inception_1.0,1502
12:25:20,319,W-9000-inception_1.0,1615
12:25:20,322,W-9004-inception_1.0,1567
12:25:20,370,W-9005-inception_1.0,1616
12:25:20,412,W-9001-inception_1.0,1708
12:25:20,425,W-9000-inception_1.0,1625
12:25:20,448,W-9006-inception_1.0,1690
12:25:20,476,W-9007-inception_1.0,1790
12:25:20,486,W-9002-inception_1.0,1697
12:25:20,512,W-9001-inception_1.0,1688
12:25:20,544,W-9005-inception_1.0,1736
12:25:20,592,W-9000-inception_1.0,1740
12:25:20,650,W-9002-inception_1.0,1788
12:25:20,692,W-9001-inception_1.0,1818
12:25:20,723,W-9007-inception_1.0,1862
12:25:20,748,W-9003-inception_1.0,1992
12:25:20,766,W-9002-inception_1.0,1854
12:25:20,796,W-9001-inception_1.0,1863
12:25:20,797,W-9004-inception_1.0,1990
12:25:20,823,W-9007-inception_1.0,1847
12:25:20,922,W-9007-inception_1.0,1801
12:25:20,928,W-9004-inception_1.0,1830
12:25:20,933,W-9005-inception_1.0,2030
12:25:20,968,W-9002-inception_1.0,1958
12:25:21,035,W-9007-inception_1.0,1901
12:25:21,082,W-9002-inception_1.0,1836
12:25:21,100,W-9006-inception_1.0,2241
12:25:21,118,W-9004-inception_1.0,1976
12:25:21,119,W-9001-inception_1.0,2051
12:25:21,135,W-9007-inception_1.0,1877
12:25:21,164,W-9003-inception_1.0,2169
12:25:21,191,W-9000-inception_1.0,2288
12:25:21,218,W-9006-inception_1.0,1871
12:25:21,234,W-9007-inception_1.0,1748
12:25:21,250,W-9001-inception_1.0,1855
12:25:21,333,W-9007-inception_1.0,1712
12:25:21,334,W-9000-inception_1.0,1827
12:25:21,348,W-9005-inception_1.0,2145
12:25:21,432,W-9007-inception_1.0,1706
12:25:21,444,W-9001-inception_1.0,1781
12:25:21,491,W-9002-inception_1.0,2190
12:25:21,531,W-9007-inception_1.0,1791
12:25:21,536,W-9005-inception_1.0,1798
12:25:21,542,W-9000-inception_1.0,1810
12:25:21,553,W-9003-inception_1.0,2065
12:25:21,591,W-9001-inception_1.0,1849
12:25:21,605,W-9004-inception_1.0,2245
12:25:21,629,W-9002-inception_1.0,1872
12:25:21,647,W-9007-inception_1.0,1809
12:25:21,648,W-9005-inception_1.0,1790
12:25:21,658,W-9006-inception_1.0,2125
12:25:21,731,W-9007-inception_1.0,1751
12:25:21,734,W-9001-inception_1.0,1857
12:25:21,740,W-9000-inception_1.0,1882
12:25:21,742,W-9003-inception_1.0,1878
12:25:21,818,W-9004-inception_1.0,1849
12:25:21,820,W-9007-inception_1.0,1778
12:25:21,858,W-9002-inception_1.0,1881
12:25:21,862,W-9003-inception_1.0,1724
12:25:21,882,W-9006-inception_1.0,1861
12:25:21,890,W-9005-inception_1.0,1872
12:25:21,918,W-9004-inception_1.0,1743
12:25:21,920,W-9007-inception_1.0,1661
12:25:21,990,W-9000-inception_1.0,1881
12:25:21,990,W-9003-inception_1.0,1668
12:25:22,012,W-9004-inception_1.0,1587
12:25:22,024,W-9007-inception_1.0,1576
12:25:22,027,W-9001-inception_1.0,1927
12:25:22,050,W-9006-inception_1.0,1680
12:25:22,070,W-9005-inception_1.0,1658
12:25:22,115,W-9004-inception_1.0,1602
12:25:22,124,W-9007-inception_1.0,1579
12:25:22,151,W-9002-inception_1.0,1832
12:25:22,154,W-9000-inception_1.0,1677
12:25:22,204,W-9004-inception_1.0,1481
12:25:22,213,W-9007-inception_1.0,1465
12:25:22,226,W-9006-inception_1.0,1576
12:25:22,269,W-9005-inception_1.0,1577
12:25:22,294,W-9000-inception_1.0,1498
12:25:22,306,W-9004-inception_1.0,1508
12:25:22,317,W-9007-inception_1.0,1494
12:25:22,338,W-9003-inception_1.0,1851
12:25:22,388,W-9001-inception_1.0,1795
12:25:22,394,W-9004-inception_1.0,1425
12:25:22,409,W-9007-inception_1.0,1373
12:25:22,486,W-9005-inception_1.0,1557
12:25:22,490,W-9000-inception_1.0,1557
12:25:22,502,W-9007-inception_1.0,1383
12:25:22,504,W-9003-inception_1.0,1422
12:25:22,560,W-9006-inception_1.0,1637
12:25:22,602,W-9007-inception_1.0,1411
12:25:22,607,W-9001-inception_1.0,1506
12:25:22,614,W-9000-inception_1.0,1449
12:25:22,620,W-9005-inception_1.0,1484
12:25:22,716,W-9007-inception_1.0,1465
12:25:22,720,W-9005-inception_1.0,1371
12:25:22,728,W-9001-inception_1.0,1394
12:25:22,776,W-9006-inception_1.0,1541
12:25:22,799,W-9000-inception_1.0,1465
12:25:22,816,W-9007-inception_1.0,1383
12:25:22,852,W-9005-inception_1.0,1408
12:25:22,857,W-9004-inception_1.0,1738
12:25:22,876,W-9001-inception_1.0,1384
12:25:22,878,W-9002-inception_1.0,2112
12:25:22,900,W-9000-inception_1.0,1364
12:25:22,908,W-9004-inception_1.0,1316
12:25:22,917,W-9007-inception_1.0,1374
12:25:22,959,W-9004-inception_1.0,1310
12:25:22,978,W-9002-inception_1.0,1349
12:25:22,980,W-9001-inception_1.0,1375
12:25:23,000,W-9000-inception_1.0,1353
12:25:23,009,W-9004-inception_1.0,1278
12:25:23,017,W-9007-inception_1.0,1359
12:25:23,059,W-9004-inception_1.0,1241
12:25:23,078,W-9002-inception_1.0,1344
12:25:23,093,W-9001-inception_1.0,1353
12:25:23,110,W-9004-inception_1.0,1252
12:25:23,116,W-9000-inception_1.0,1374
12:25:23,133,W-9007-inception_1.0,1313
12:25:23,161,W-9004-inception_1.0,1270
12:25:23,173,W-9005-inception_1.0,1620
12:25:23,178,W-9002-inception_1.0,1315
12:25:23,194,W-9001-inception_1.0,1311
12:25:23,213,W-9004-inception_1.0,1223
12:25:23,217,W-9000-inception_1.0,1298
12:25:23,230,W-9002-inception_1.0,1217
12:25:23,233,W-9007-inception_1.0,1313
12:25:23,258,W-9003-inception_1.0,2040
12:25:23,264,W-9006-inception_1.0,1733
12:25:23,265,W-9001-inception_1.0,1240
12:25:23,266,W-9004-inception_1.0,1239
12:25:23,267,W-9005-inception_1.0,1277
12:25:23,283,W-9002-inception_1.0,1213
12:25:23,284,W-9000-inception_1.0,1234
12:25:23,308,W-9007-inception_1.0,1192
12:25:23,312,W-9003-inception_1.0,1187
12:25:23,318,W-9006-inception_1.0,1166
12:25:23,319,W-9004-inception_1.0,1115
12:25:23,319,W-9001-inception_1.0,1164
12:25:23,320,W-9005-inception_1.0,1107
12:25:23,337,W-9002-inception_1.0,1111
12:25:23,339,W-9000-inception_1.0,1070
12:25:23,365,W-9003-inception_1.0,1059
12:25:23,371,W-9006-inception_1.0,1054
12:25:23,373,W-9001-inception_1.0,984
12:25:23,373,W-9005-inception_1.0,979
12:25:23,389,W-9002-inception_1.0,980
12:25:23,417,W-9003-inception_1.0,927
12:25:23,419,W-9004-inception_1.0,1080
12:25:23,424,W-9006-inception_1.0,921
12:25:23,425,W-9007-inception_1.0,1131
12:25:23,425,W-9000-inception_1.0,939
12:25:23,426,W-9005-inception_1.0,866
12:25:23,426,W-9001-inception_1.0,922
12:25:23,470,W-9003-inception_1.0,863
12:25:23,471,W-9002-inception_1.0,868
12:25:23,476,W-9006-inception_1.0,855
12:25:23,477,W-9005-inception_1.0,748
12:25:23,478,W-9001-inception_1.0,702
12:25:23,521,W-9003-inception_1.0,722
12:25:23,526,W-9007-inception_1.0,810
12:25:23,528,W-9006-inception_1.0,675
12:25:23,529,W-9005-inception_1.0,671
12:25:23,546,W-9000-inception_1.0,826
12:25:23,573,W-9003-inception_1.0,695
12:25:23,580,W-9006-inception_1.0,671
12:25:23,580,W-9005-inception_1.0,662
12:25:23,593,W-9001-inception_1.0,717
12:25:23,624,W-9003-inception_1.0,645
12:25:23,626,W-9007-inception_1.0,726
12:25:23,662,W-9005-inception_1.0,662
12:25:23,674,W-9003-inception_1.0,657
12:25:23,692,W-9006-inception_1.0,712
12:25:23,709,W-9001-inception_1.0,699
12:25:23,724,W-9003-inception_1.0,631
12:25:23,742,W-9007-inception_1.0,682
12:25:23,762,W-9005-inception_1.0,684
12:25:23,775,W-9003-inception_1.0,642
12:25:23,809,W-9001-inception_1.0,692
12:25:23,810,W-9006-inception_1.0,700
12:25:23,817,W-9004-inception_1.0,1203
12:25:23,826,W-9003-inception_1.0,648
12:25:23,846,W-9002-inception_1.0,1029
12:25:23,877,W-9003-inception_1.0,647
12:25:23,909,W-9001-inception_1.0,715
12:25:23,927,W-9003-inception_1.0,668
12:25:23,978,W-9003-inception_1.0,713
12:25:23,980,W-9002-inception_1.0,747
12:25:24,012,W-9006-inception_1.0,799
12:25:24,015,W-9008-inception_2.0,650
12:25:24,015,W-9008-inception_2.0,644
12:25:24,016,W-9008-inception_2.0,643
12:25:24,016,W-9008-inception_2.0,643
12:25:24,043,W-9003-inception_1.0,777
12:25:24,080,W-9002-inception_1.0,813
12:25:24,113,W-9000-inception_1.0,1154
12:25:24,123,W-9005-inception_1.0,950
12:25:24,129,W-9023-inception_2.0,820
12:25:24,129,W-9023-inception_2.0,817
12:25:24,129,W-9023-inception_2.0,811
12:25:24,129,W-9023-inception_2.0,809
12:25:24,148,W-9007-inception_1.0,986
12:25:24,206,W-9003-inception_1.0,921
12:25:24,294,W-9004-inception_1.0,1076
12:25:24,324,W-9013-inception_2.0,934
12:25:24,324,W-9013-inception_2.0,906
12:25:24,324,W-9013-inception_2.0,904
12:25:24,324,W-9013-inception_2.0,900
12:25:24,326,W-9001-inception_1.0,1062
12:25:24,365,W-9012-inception_2.0,887
12:25:24,365,W-9012-inception_2.0,843
12:25:24,365,W-9012-inception_2.0,839
12:25:24,366,W-9012-inception_2.0,838
12:25:24,379,W-9016-inception_2.0,1059
12:25:24,379,W-9016-inception_2.0,1058
12:25:24,379,W-9016-inception_2.0,1042
12:25:24,379,W-9016-inception_2.0,1040
12:25:24,399,W-9006-inception_1.0,1116
12:25:24,431,W-9019-inception_2.0,851
12:25:24,431,W-9019-inception_2.0,838
12:25:24,431,W-9019-inception_2.0,807
12:25:24,431,W-9019-inception_2.0,805
12:25:24,439,W-9017-inception_2.0,1014
12:25:24,439,W-9017-inception_2.0,1014
12:25:24,439,W-9017-inception_2.0,1013
12:25:24,439,W-9017-inception_2.0,1013
12:25:24,470,W-9011-inception_2.0,1000
12:25:24,470,W-9011-inception_2.0,998
12:25:24,471,W-9011-inception_2.0,994
12:25:24,471,W-9011-inception_2.0,993
12:25:24,505,W-9018-inception_2.0,842
12:25:24,505,W-9018-inception_2.0,831
12:25:24,505,W-9018-inception_2.0,813
12:25:24,505,W-9018-inception_2.0,795
12:25:24,569,W-9009-inception_2.0,760
12:25:24,569,W-9009-inception_2.0,759
12:25:24,569,W-9009-inception_2.0,752
12:25:24,569,W-9009-inception_2.0,743
12:25:24,576,W-9020-inception_2.0,1047
12:25:24,576,W-9020-inception_2.0,1030
12:25:24,576,W-9020-inception_2.0,1003
12:25:24,576,W-9020-inception_2.0,996
12:25:24,657,W-9021-inception_2.0,932
12:25:24,657,W-9021-inception_2.0,915
12:25:24,657,W-9021-inception_2.0,895
12:25:24,657,W-9021-inception_2.0,882
12:25:24,676,W-9015-inception_2.0,660
12:25:24,676,W-9015-inception_2.0,660
12:25:24,676,W-9015-inception_2.0,660
12:25:24,676,W-9015-inception_2.0,632
12:25:24,685,W-9010-inception_2.0,839
12:25:24,685,W-9010-inception_2.0,808
12:25:24,685,W-9010-inception_2.0,775
12:25:24,685,W-9010-inception_2.0,757
12:25:24,685,W-9014-inception_2.0,706
12:25:24,685,W-9014-inception_2.0,705
12:25:24,685,W-9014-inception_2.0,673
12:25:24,685,W-9014-inception_2.0,669
12:25:24,692,W-9022-inception_2.0,611
12:25:24,692,W-9022-inception_2.0,579
12:25:24,692,W-9022-inception_2.0,569
12:25:24,692,W-9022-inception_2.0,563
12:25:24,967,W-9008-inception_2.0,838
12:25:24,967,W-9008-inception_2.0,837
12:25:24,967,W-9008-inception_2.0,837
12:25:24,967,W-9008-inception_2.0,819
12:25:25,018,W-9023-inception_2.0,812
12:25:25,019,W-9023-inception_2.0,725
12:25:25,148,W-9013-inception_2.0,824
12:25:25,148,W-9013-inception_2.0,824
12:25:25,148,W-9013-inception_2.0,824
12:25:25,148,W-9013-inception_2.0,824
12:25:25,182,W-9012-inception_2.0,855
12:25:25,182,W-9012-inception_2.0,816
12:25:25,182,W-9012-inception_2.0,816
12:25:25,182,W-9012-inception_2.0,816
12:25:25,200,W-9016-inception_2.0,834
12:25:25,201,W-9016-inception_2.0,822
12:25:25,201,W-9016-inception_2.0,822
12:25:25,201,W-9016-inception_2.0,822
12:25:25,248,W-9019-inception_2.0,869
12:25:25,248,W-9019-inception_2.0,849
12:25:25,248,W-9019-inception_2.0,816
12:25:25,248,W-9019-inception_2.0,816
12:25:25,249,W-9017-inception_2.0,817
12:25:25,249,W-9017-inception_2.0,817
12:25:25,249,W-9017-inception_2.0,810
12:25:25,249,W-9017-inception_2.0,810
12:25:25,250,W-9008-inception_2.0,558
12:25:25,250,W-9008-inception_2.0,557
12:25:25,250,W-9008-inception_2.0,283
12:25:25,250,W-9008-inception_2.0,283
12:25:25,286,W-9011-inception_2.0,847
12:25:25,286,W-9011-inception_2.0,847
12:25:25,286,W-9011-inception_2.0,815
12:25:25,287,W-9011-inception_2.0,816
12:25:25,312,W-9023-inception_2.0,345
12:25:25,312,W-9018-inception_2.0,841
12:25:25,312,W-9023-inception_2.0,345
12:25:25,312,W-9018-inception_2.0,841
12:25:25,312,W-9023-inception_2.0,293
12:25:25,312,W-9018-inception_2.0,806
12:25:25,312,W-9023-inception_2.0,293
12:25:25,312,W-9018-inception_2.0,806
12:25:25,384,W-9009-inception_2.0,878
12:25:25,384,W-9009-inception_2.0,878
12:25:25,384,W-9009-inception_2.0,815
12:25:25,384,W-9009-inception_2.0,815
12:25:25,393,W-9020-inception_2.0,824
12:25:25,394,W-9020-inception_2.0,825
12:25:25,394,W-9020-inception_2.0,818
12:25:25,394,W-9020-inception_2.0,818
12:25:25,424,W-9013-inception_2.0,276
12:25:25,424,W-9013-inception_2.0,276
12:25:25,424,W-9013-inception_2.0,276
12:25:25,424,W-9013-inception_2.0,275
12:25:25,471,W-9021-inception_2.0,895
12:25:25,471,W-9021-inception_2.0,895
12:25:25,471,W-9021-inception_2.0,814
12:25:25,471,W-9021-inception_2.0,814
12:25:25,478,W-9012-inception_2.0,295
12:25:25,478,W-9012-inception_2.0,295
12:25:25,478,W-9012-inception_2.0,295
12:25:25,478,W-9012-inception_2.0,295
12:25:25,484,W-9015-inception_2.0,827
12:25:25,485,W-9015-inception_2.0,828
12:25:25,485,W-9015-inception_2.0,809
12:25:25,485,W-9015-inception_2.0,809
12:25:25,493,W-9016-inception_2.0,292
12:25:25,493,W-9016-inception_2.0,292
12:25:25,493,W-9016-inception_2.0,292
12:25:25,494,W-9016-inception_2.0,293
12:25:25,498,W-9014-inception_2.0,813
12:25:25,498,W-9010-inception_2.0,822
12:25:25,498,W-9014-inception_2.0,813
12:25:25,498,W-9010-inception_2.0,822
12:25:25,498,W-9014-inception_2.0,813
12:25:25,498,W-9010-inception_2.0,813
12:25:25,498,W-9014-inception_2.0,813
12:25:25,498,W-9010-inception_2.0,813
12:25:25,505,W-9022-inception_2.0,820
12:25:25,505,W-9022-inception_2.0,819
12:25:25,505,W-9022-inception_2.0,813
12:25:25,505,W-9022-inception_2.0,813
12:25:25,534,W-9017-inception_2.0,285
12:25:25,534,W-9017-inception_2.0,285
12:25:25,534,W-9017-inception_2.0,285
12:25:25,534,W-9017-inception_2.0,285
12:25:25,541,W-9019-inception_2.0,293
12:25:25,541,W-9019-inception_2.0,293
12:25:25,541,W-9019-inception_2.0,293
12:25:25,541,W-9019-inception_2.0,293
12:25:25,543,W-9008-inception_2.0,293
12:25:25,543,W-9008-inception_2.0,293
12:25:25,543,W-9008-inception_2.0,293
12:25:25,543,W-9008-inception_2.0,292
12:25:25,581,W-9011-inception_2.0,295
12:25:25,581,W-9011-inception_2.0,294
12:25:25,581,W-9011-inception_2.0,294
12:25:25,581,W-9011-inception_2.0,294
12:25:25,602,W-9018-inception_2.0,290
12:25:25,602,W-9018-inception_2.0,290
12:25:25,602,W-9023-inception_2.0,290
12:25:25,602,W-9018-inception_2.0,290
12:25:25,602,W-9023-inception_2.0,290
12:25:25,602,W-9018-inception_2.0,289
12:25:25,602,W-9023-inception_2.0,290
12:25:25,602,W-9023-inception_2.0,290
12:25:25,676,W-9009-inception_2.0,292
12:25:25,676,W-9009-inception_2.0,292
12:25:25,676,W-9009-inception_2.0,292
12:25:25,676,W-9009-inception_2.0,292
12:25:25,682,W-9020-inception_2.0,288
12:25:25,682,W-9020-inception_2.0,288
12:25:25,682,W-9020-inception_2.0,288
12:25:25,683,W-9020-inception_2.0,289
12:25:25,699,W-9013-inception_2.0,275
12:25:25,699,W-9013-inception_2.0,275
12:25:25,699,W-9013-inception_2.0,275
12:25:25,699,W-9013-inception_2.0,275
12:25:25,762,W-9021-inception_2.0,291
12:25:25,762,W-9021-inception_2.0,291
12:25:25,762,W-9021-inception_2.0,291
12:25:25,762,W-9021-inception_2.0,291
12:25:25,773,W-9012-inception_2.0,295
12:25:25,773,W-9012-inception_2.0,295
12:25:25,773,W-9012-inception_2.0,295
12:25:25,773,W-9012-inception_2.0,295
12:25:25,778,W-9015-inception_2.0,293
12:25:25,778,W-9015-inception_2.0,293
12:25:25,778,W-9015-inception_2.0,293
12:25:25,778,W-9015-inception_2.0,293
12:25:25,780,W-9014-inception_2.0,282
12:25:25,780,W-9014-inception_2.0,282
12:25:25,780,W-9014-inception_2.0,282
12:25:25,780,W-9014-inception_2.0,282
12:25:25,786,W-9016-inception_2.0,292
12:25:25,787,W-9016-inception_2.0,293
12:25:25,787,W-9016-inception_2.0,293
12:25:25,787,W-9016-inception_2.0,293
12:25:25,788,W-9022-inception_2.0,282
12:25:25,788,W-9022-inception_2.0,282
12:25:25,788,W-9022-inception_2.0,282
12:25:25,788,W-9022-inception_2.0,282
12:25:25,793,W-9010-inception_2.0,295
12:25:25,793,W-9010-inception_2.0,295
12:25:25,793,W-9010-inception_2.0,295
12:25:25,793,W-9010-inception_2.0,295
12:25:25,810,W-9017-inception_2.0,276
12:25:25,810,W-9017-inception_2.0,276
12:25:25,810,W-9017-inception_2.0,276
12:25:25,810,W-9017-inception_2.0,276
12:25:25,822,W-9019-inception_2.0,281
12:25:25,822,W-9019-inception_2.0,281
12:25:25,822,W-9019-inception_2.0,281
12:25:25,822,W-9019-inception_2.0,281
12:25:25,836,W-9008-inception_2.0,293
12:25:25,837,W-9008-inception_2.0,294
12:25:25,837,W-9008-inception_2.0,294
12:25:25,837,W-9008-inception_2.0,294
12:25:25,873,W-9011-inception_2.0,292
12:25:25,873,W-9011-inception_2.0,292
12:25:25,873,W-9011-inception_2.0,292
12:25:25,873,W-9011-inception_2.0,292
12:25:25,889,W-9023-inception_2.0,287
12:25:25,889,W-9023-inception_2.0,287
12:25:25,889,W-9023-inception_2.0,287
12:25:25,889,W-9023-inception_2.0,286
12:25:25,896,W-9018-inception_2.0,294
12:25:25,896,W-9018-inception_2.0,294
12:25:25,896,W-9018-inception_2.0,294
12:25:25,896,W-9018-inception_2.0,294
12:25:25,962,W-9009-inception_2.0,286
12:25:25,962,W-9009-inception_2.0,286
12:25:25,962,W-9009-inception_2.0,286
12:25:25,962,W-9009-inception_2.0,286
12:25:25,970,W-9020-inception_2.0,287
12:25:25,970,W-9020-inception_2.0,287
12:25:25,970,W-9020-inception_2.0,287
12:25:25,970,W-9020-inception_2.0,287
12:25:25,973,W-9013-inception_2.0,274
12:25:25,974,W-9013-inception_2.0,275
12:25:25,974,W-9013-inception_2.0,274
12:25:25,974,W-9013-inception_2.0,274
12:25:26,055,W-9014-inception_2.0,275
12:25:26,056,W-9014-inception_2.0,276
12:25:26,056,W-9021-inception_2.0,294
12:25:26,056,W-9014-inception_2.0,276
12:25:26,056,W-9021-inception_2.0,294
12:25:26,056,W-9014-inception_2.0,276
12:25:26,056,W-9021-inception_2.0,294
12:25:26,056,W-9021-inception_2.0,294
12:25:26,063,W-9022-inception_2.0,275
12:25:26,063,W-9022-inception_2.0,275
12:25:26,063,W-9022-inception_2.0,275
12:25:26,063,W-9022-inception_2.0,275
12:25:26,065,W-9012-inception_2.0,292
12:25:26,065,W-9012-inception_2.0,292
12:25:26,065,W-9012-inception_2.0,292
12:25:26,065,W-9012-inception_2.0,291
12:25:26,067,W-9015-inception_2.0,289
12:25:26,067,W-9015-inception_2.0,289
12:25:26,067,W-9015-inception_2.0,289
12:25:26,067,W-9015-inception_2.0,289
12:25:26,080,W-9016-inception_2.0,293
12:25:26,080,W-9016-inception_2.0,293
12:25:26,080,W-9016-inception_2.0,293
12:25:26,080,W-9016-inception_2.0,293
12:25:26,087,W-9017-inception_2.0,277
12:25:26,087,W-9017-inception_2.0,277
12:25:26,087,W-9017-inception_2.0,277
12:25:26,087,W-9017-inception_2.0,277
12:25:26,091,W-9010-inception_2.0,298
12:25:26,092,W-9010-inception_2.0,299
12:25:26,092,W-9010-inception_2.0,299
12:25:26,092,W-9010-inception_2.0,298
12:25:26,113,W-9019-inception_2.0,291
12:25:26,113,W-9019-inception_2.0,291
12:25:26,113,W-9019-inception_2.0,291
12:25:26,113,W-9019-inception_2.0,290
12:25:26,122,W-9008-inception_2.0,285
12:25:26,122,W-9008-inception_2.0,285
12:25:26,122,W-9008-inception_2.0,285
12:25:26,122,W-9008-inception_2.0,285
12:25:26,157,W-9011-inception_2.0,284
12:25:26,157,W-9011-inception_2.0,284
12:25:26,157,W-9011-inception_2.0,284
12:25:26,157,W-9011-inception_2.0,283
12:25:26,189,W-9023-inception_2.0,300
12:25:26,189,W-9023-inception_2.0,300
12:25:26,189,W-9023-inception_2.0,300
12:25:26,189,W-9023-inception_2.0,300
12:25:26,190,W-9018-inception_2.0,294
12:25:26,190,W-9018-inception_2.0,294
12:25:26,190,W-9018-inception_2.0,294
12:25:26,190,W-9018-inception_2.0,294
12:25:26,249,W-9013-inception_2.0,275
12:25:26,249,W-9013-inception_2.0,275
12:25:26,249,W-9013-inception_2.0,275
12:25:26,249,W-9013-inception_2.0,275
12:25:26,258,W-9020-inception_2.0,288
12:25:26,258,W-9020-inception_2.0,288
12:25:26,258,W-9020-inception_2.0,288
12:25:26,258,W-9020-inception_2.0,288
12:25:26,261,W-9009-inception_2.0,299
12:25:26,261,W-9009-inception_2.0,299
12:25:26,261,W-9009-inception_2.0,299
12:25:26,261,W-9009-inception_2.0,299
12:25:26,330,W-9014-inception_2.0,274
12:25:26,330,W-9014-inception_2.0,274
12:25:26,330,W-9014-inception_2.0,274
12:25:26,330,W-9014-inception_2.0,274
12:25:26,338,W-9022-inception_2.0,275
12:25:26,338,W-9022-inception_2.0,275
12:25:26,338,W-9022-inception_2.0,275
12:25:26,338,W-9022-inception_2.0,275
12:25:26,347,W-9021-inception_2.0,291
12:25:26,347,W-9021-inception_2.0,291
12:25:26,347,W-9021-inception_2.0,291
12:25:26,347,W-9021-inception_2.0,291
12:25:26,355,W-9015-inception_2.0,288
12:25:26,355,W-9015-inception_2.0,288
12:25:26,355,W-9015-inception_2.0,288
12:25:26,356,W-9015-inception_2.0,289
12:25:26,360,W-9012-inception_2.0,295
12:25:26,360,W-9012-inception_2.0,295
12:25:26,360,W-9012-inception_2.0,295
12:25:26,360,W-9012-inception_2.0,295
12:25:26,362,W-9017-inception_2.0,274
12:25:26,362,W-9017-inception_2.0,274
12:25:26,362,W-9017-inception_2.0,274
12:25:26,362,W-9017-inception_2.0,274
12:25:26,374,W-9016-inception_2.0,294
12:25:26,374,W-9016-inception_2.0,294
12:25:26,374,W-9016-inception_2.0,294
12:25:26,374,W-9016-inception_2.0,294
12:25:26,386,W-9010-inception_2.0,294
12:25:26,386,W-9010-inception_2.0,294
12:25:26,386,W-9010-inception_2.0,294
12:25:26,386,W-9010-inception_2.0,294
12:25:26,403,W-9019-inception_2.0,289
12:25:26,403,W-9019-inception_2.0,289
12:25:26,403,W-9019-inception_2.0,289
12:25:26,403,W-9019-inception_2.0,289
12:25:26,424,W-9008-inception_2.0,302
12:25:26,424,W-9008-inception_2.0,302
12:25:26,425,W-9008-inception_2.0,303
12:25:26,425,W-9008-inception_2.0,303
12:25:26,459,W-9011-inception_2.0,302
12:25:26,459,W-9011-inception_2.0,302
12:25:26,459,W-9011-inception_2.0,302
12:25:26,459,W-9011-inception_2.0,302
12:25:26,478,W-9023-inception_2.0,289
12:25:26,478,W-9023-inception_2.0,289
12:25:26,478,W-9023-inception_2.0,289
12:25:26,478,W-9023-inception_2.0,288
12:25:26,484,W-9018-inception_2.0,294
12:25:26,484,W-9018-inception_2.0,294
12:25:26,485,W-9018-inception_2.0,295
12:25:26,485,W-9018-inception_2.0,294
12:25:26,524,W-9013-inception_2.0,275
12:25:26,524,W-9013-inception_2.0,275
12:25:26,524,W-9013-inception_2.0,275
12:25:26,524,W-9013-inception_2.0,275
12:25:26,544,W-9009-inception_2.0,283
12:25:26,544,W-9009-inception_2.0,283
12:25:26,544,W-9009-inception_2.0,283
12:25:26,544,W-9009-inception_2.0,282
12:25:26,544,W-9020-inception_2.0,286
12:25:26,544,W-9020-inception_2.0,286
12:25:26,544,W-9020-inception_2.0,286
12:25:26,544,W-9020-inception_2.0,286
12:25:26,605,W-9014-inception_2.0,275
12:25:26,605,W-9014-inception_2.0,275
12:25:26,605,W-9014-inception_2.0,275
12:25:26,605,W-9014-inception_2.0,275
12:25:26,612,W-9022-inception_2.0,274
12:25:26,612,W-9022-inception_2.0,274
12:25:26,612,W-9022-inception_2.0,273
12:25:26,612,W-9022-inception_2.0,273
12:25:26,639,W-9017-inception_2.0,276
12:25:26,639,W-9021-inception_2.0,292
12:25:26,639,W-9017-inception_2.0,277
12:25:26,639,W-9021-inception_2.0,292
12:25:26,639,W-9017-inception_2.0,277
12:25:26,639,W-9021-inception_2.0,292
12:25:26,639,W-9017-inception_2.0,277
12:25:26,639,W-9021-inception_2.0,292
12:25:26,644,W-9015-inception_2.0,288
12:25:26,644,W-9015-inception_2.0,288
12:25:26,644,W-9015-inception_2.0,288
12:25:26,644,W-9015-inception_2.0,288
12:25:26,652,W-9012-inception_2.0,291
12:25:26,652,W-9012-inception_2.0,291
12:25:26,652,W-9012-inception_2.0,291
12:25:26,652,W-9012-inception_2.0,291
12:25:26,666,W-9016-inception_2.0,292
12:25:26,667,W-9016-inception_2.0,293
12:25:26,667,W-9016-inception_2.0,293
12:25:26,667,W-9016-inception_2.0,292
12:25:26,683,W-9010-inception_2.0,297
12:25:26,683,W-9010-inception_2.0,297
12:25:26,683,W-9010-inception_2.0,297
12:25:26,683,W-9010-inception_2.0,297
12:25:26,701,W-9019-inception_2.0,297
12:25:26,701,W-9019-inception_2.0,297
12:25:26,701,W-9019-inception_2.0,297
12:25:26,701,W-9019-inception_2.0,297
12:25:26,717,W-9008-inception_2.0,292
12:25:26,717,W-9008-inception_2.0,292
12:25:26,717,W-9008-inception_2.0,292
12:25:26,717,W-9008-inception_2.0,292
12:25:26,751,W-9011-inception_2.0,292
12:25:26,752,W-9011-inception_2.0,293
12:25:26,752,W-9011-inception_2.0,292
12:25:26,752,W-9011-inception_2.0,292
12:25:26,770,W-9023-inception_2.0,292
12:25:26,770,W-9023-inception_2.0,292
12:25:26,770,W-9023-inception_2.0,292
12:25:26,770,W-9023-inception_2.0,291
12:25:26,778,W-9018-inception_2.0,293
12:25:26,778,W-9018-inception_2.0,293
12:25:26,778,W-9018-inception_2.0,293
12:25:26,778,W-9018-inception_2.0,293
12:25:26,800,W-9013-inception_2.0,276
12:25:26,800,W-9013-inception_2.0,275
12:25:26,800,W-9013-inception_2.0,275
12:25:26,800,W-9013-inception_2.0,275
12:25:26,833,W-9020-inception_2.0,289
12:25:26,833,W-9020-inception_2.0,289
12:25:26,833,W-9020-inception_2.0,288
12:25:26,833,W-9020-inception_2.0,288
12:25:26,844,W-9009-inception_2.0,300
12:25:26,844,W-9009-inception_2.0,300
12:25:26,844,W-9009-inception_2.0,300
12:25:26,844,W-9009-inception_2.0,300
12:25:26,880,W-9014-inception_2.0,275
12:25:26,880,W-9014-inception_2.0,275
12:25:26,880,W-9014-inception_2.0,275
12:25:26,880,W-9014-inception_2.0,275
12:25:26,887,W-9022-inception_2.0,275
12:25:26,887,W-9022-inception_2.0,275
12:25:26,887,W-9022-inception_2.0,275
12:25:26,887,W-9022-inception_2.0,275
12:25:26,914,W-9017-inception_2.0,275
12:25:26,914,W-9017-inception_2.0,275
12:25:26,914,W-9017-inception_2.0,275
12:25:26,914,W-9017-inception_2.0,275
12:25:26,933,W-9021-inception_2.0,294
12:25:26,934,W-9021-inception_2.0,295
12:25:26,934,W-9021-inception_2.0,295
12:25:26,934,W-9021-inception_2.0,295
12:25:26,934,W-9015-inception_2.0,289
12:25:26,934,W-9015-inception_2.0,289
12:25:26,934,W-9015-inception_2.0,289
12:25:26,934,W-9015-inception_2.0,289
12:25:26,938,W-9012-inception_2.0,286
12:25:26,938,W-9012-inception_2.0,286
12:25:26,938,W-9012-inception_2.0,286
12:25:26,938,W-9012-inception_2.0,285
12:25:26,959,W-9016-inception_2.0,292
12:25:26,959,W-9016-inception_2.0,292
12:25:26,959,W-9016-inception_2.0,292
12:25:26,959,W-9016-inception_2.0,292
12:25:26,971,W-9010-inception_2.0,288
12:25:26,971,W-9010-inception_2.0,288
12:25:26,971,W-9010-inception_2.0,288
12:25:26,971,W-9010-inception_2.0,288
12:25:26,989,W-9019-inception_2.0,288
12:25:26,989,W-9019-inception_2.0,288
12:25:26,989,W-9019-inception_2.0,288
12:25:26,989,W-9019-inception_2.0,287
12:25:27,012,W-9008-inception_2.0,294
12:25:27,012,W-9008-inception_2.0,294
12:25:27,012,W-9008-inception_2.0,294
12:25:27,012,W-9008-inception_2.0,294
12:25:27,044,W-9011-inception_2.0,292
12:25:27,044,W-9011-inception_2.0,292
12:25:27,044,W-9011-inception_2.0,292
12:25:27,044,W-9011-inception_2.0,292
12:25:27,053,W-9023-inception_2.0,283
12:25:27,054,W-9023-inception_2.0,284
12:25:27,054,W-9023-inception_2.0,284
12:25:27,054,W-9023-inception_2.0,284
12:25:27,072,W-9018-inception_2.0,294
12:25:27,072,W-9018-inception_2.0,294
12:25:27,072,W-9018-inception_2.0,294
12:25:27,072,W-9018-inception_2.0,294
12:25:27,078,W-9013-inception_2.0,277
12:25:27,078,W-9013-inception_2.0,277
12:25:27,078,W-9013-inception_2.0,277
12:25:27,078,W-9013-inception_2.0,277
12:25:27,120,W-9020-inception_2.0,287
12:25:27,120,W-9020-inception_2.0,287
12:25:27,120,W-9020-inception_2.0,287
12:25:27,120,W-9020-inception_2.0,287
12:25:27,149,W-9009-inception_2.0,305
12:25:27,149,W-9009-inception_2.0,305
12:25:27,149,W-9009-inception_2.0,304
12:25:27,149,W-9009-inception_2.0,304
12:25:27,152,W-9014-inception_2.0,272
12:25:27,152,W-9014-inception_2.0,272
12:25:27,152,W-9014-inception_2.0,272
12:25:27,152,W-9014-inception_2.0,272
12:25:27,162,W-9022-inception_2.0,274
12:25:27,162,W-9022-inception_2.0,274
12:25:27,162,W-9022-inception_2.0,274
12:25:27,162,W-9022-inception_2.0,274
12:25:27,191,W-9017-inception_2.0,277
12:25:27,191,W-9017-inception_2.0,277
12:25:27,191,W-9017-inception_2.0,276
12:25:27,191,W-9017-inception_2.0,276
12:25:27,223,W-9015-inception_2.0,289
12:25:27,223,W-9015-inception_2.0,289
12:25:27,223,W-9015-inception_2.0,289
12:25:27,223,W-9015-inception_2.0,289
12:25:27,223,W-9021-inception_2.0,289
12:25:27,223,W-9021-inception_2.0,289
12:25:27,223,W-9021-inception_2.0,289
12:25:27,223,W-9021-inception_2.0,289
12:25:27,242,W-9012-inception_2.0,304
12:25:27,242,W-9012-inception_2.0,304
12:25:27,242,W-9012-inception_2.0,304
12:25:27,242,W-9012-inception_2.0,304
12:25:27,253,W-9016-inception_2.0,294
12:25:27,253,W-9016-inception_2.0,294
12:25:27,253,W-9016-inception_2.0,294
12:25:27,253,W-9016-inception_2.0,294
12:25:27,261,W-9010-inception_2.0,290
12:25:27,261,W-9010-inception_2.0,290
12:25:27,261,W-9010-inception_2.0,290
12:25:27,261,W-9010-inception_2.0,290
12:25:27,273,W-9019-inception_2.0,283
12:25:27,273,W-9019-inception_2.0,283
12:25:27,273,W-9019-inception_2.0,283
12:25:27,273,W-9019-inception_2.0,283
12:25:27,305,W-9008-inception_2.0,293
12:25:27,306,W-9008-inception_2.0,294
12:25:27,306,W-9008-inception_2.0,294
12:25:27,306,W-9008-inception_2.0,294
12:25:27,339,W-9011-inception_2.0,295
12:25:27,339,W-9011-inception_2.0,295
12:25:27,339,W-9011-inception_2.0,295
12:25:27,339,W-9011-inception_2.0,295
12:25:27,343,W-9023-inception_2.0,289
12:25:27,343,W-9023-inception_2.0,289
12:25:27,343,W-9023-inception_2.0,289
12:25:27,343,W-9023-inception_2.0,289
12:25:27,352,W-9013-inception_2.0,273
12:25:27,352,W-9013-inception_2.0,273
12:25:27,352,W-9013-inception_2.0,273
12:25:27,352,W-9013-inception_2.0,273
12:25:27,368,W-9018-inception_2.0,296
12:25:27,368,W-9018-inception_2.0,296
12:25:27,368,W-9018-inception_2.0,296
12:25:27,368,W-9018-inception_2.0,296
12:25:27,410,W-9020-inception_2.0,289
12:25:27,410,W-9020-inception_2.0,289
12:25:27,410,W-9020-inception_2.0,289
12:25:27,410,W-9020-inception_2.0,289
12:25:27,427,W-9014-inception_2.0,275
12:25:27,427,W-9014-inception_2.0,275
12:25:27,427,W-9014-inception_2.0,275
12:25:27,427,W-9014-inception_2.0,275
12:25:27,438,W-9022-inception_2.0,276
12:25:27,438,W-9022-inception_2.0,276
12:25:27,438,W-9022-inception_2.0,276
12:25:27,438,W-9022-inception_2.0,276
12:25:27,443,W-9009-inception_2.0,294
12:25:27,443,W-9009-inception_2.0,294
12:25:27,443,W-9009-inception_2.0,294
12:25:27,443,W-9009-inception_2.0,294
12:25:27,466,W-9017-inception_2.0,275
12:25:27,466,W-9017-inception_2.0,274
12:25:27,466,W-9017-inception_2.0,274
12:25:27,466,W-9017-inception_2.0,274
12:25:27,513,W-9015-inception_2.0,290
12:25:27,513,W-9015-inception_2.0,290
12:25:27,513,W-9015-inception_2.0,290
12:25:27,513,W-9015-inception_2.0,290
12:25:27,517,W-9021-inception_2.0,294
12:25:27,518,W-9021-inception_2.0,294
12:25:27,518,W-9021-inception_2.0,294
12:25:27,518,W-9021-inception_2.0,294
12:25:27,536,W-9012-inception_2.0,294
12:25:27,536,W-9012-inception_2.0,294
12:25:27,536,W-9012-inception_2.0,294
12:25:27,536,W-9012-inception_2.0,294
12:25:27,544,W-9016-inception_2.0,291
12:25:27,544,W-9016-inception_2.0,291
12:25:27,544,W-9016-inception_2.0,291
12:25:27,544,W-9016-inception_2.0,291
12:25:27,555,W-9010-inception_2.0,294
12:25:27,556,W-9010-inception_2.0,295
12:25:27,556,W-9010-inception_2.0,295
12:25:27,556,W-9010-inception_2.0,295
12:25:27,570,W-9019-inception_2.0,297
12:25:27,570,W-9019-inception_2.0,297
12:25:27,570,W-9019-inception_2.0,297
12:25:27,570,W-9019-inception_2.0,297
12:25:27,598,W-9008-inception_2.0,292
12:25:27,598,W-9008-inception_2.0,292
12:25:27,598,W-9008-inception_2.0,292
12:25:27,598,W-9008-inception_2.0,292
12:25:27,626,W-9013-inception_2.0,274
12:25:27,626,W-9013-inception_2.0,274
12:25:27,626,W-9013-inception_2.0,274
12:25:27,626,W-9013-inception_2.0,273
12:25:27,631,W-9011-inception_2.0,292
12:25:27,631,W-9011-inception_2.0,291
12:25:27,631,W-9011-inception_2.0,291
12:25:27,631,W-9011-inception_2.0,291
12:25:27,644,W-9023-inception_2.0,301
12:25:27,644,W-9023-inception_2.0,301
12:25:27,645,W-9023-inception_2.0,302
12:25:27,645,W-9023-inception_2.0,302
12:25:27,662,W-9018-inception_2.0,293
12:25:27,662,W-9018-inception_2.0,293
12:25:27,663,W-9018-inception_2.0,294
12:25:27,663,W-9018-inception_2.0,294
12:25:27,698,W-9020-inception_2.0,288
12:25:27,698,W-9020-inception_2.0,288
12:25:27,698,W-9020-inception_2.0,288
12:25:27,698,W-9020-inception_2.0,288
12:25:27,699,W-9014-inception_2.0,272
12:25:27,699,W-9014-inception_2.0,272
12:25:27,699,W-9014-inception_2.0,272
12:25:27,699,W-9014-inception_2.0,272
12:25:27,712,W-9022-inception_2.0,274
12:25:27,712,W-9022-inception_2.0,274
12:25:27,713,W-9022-inception_2.0,275
12:25:27,713,W-9022-inception_2.0,275
12:25:27,726,W-9009-inception_2.0,282
12:25:27,726,W-9009-inception_2.0,282
12:25:27,726,W-9009-inception_2.0,282
12:25:27,726,W-9009-inception_2.0,282
12:25:27,740,W-9017-inception_2.0,274
12:25:27,740,W-9017-inception_2.0,274
12:25:27,740,W-9017-inception_2.0,274
12:25:27,740,W-9017-inception_2.0,274
12:25:27,801,W-9015-inception_2.0,288
12:25:27,802,W-9015-inception_2.0,289
12:25:27,802,W-9015-inception_2.0,288
12:25:27,802,W-9015-inception_2.0,288
12:25:27,811,W-9021-inception_2.0,293
12:25:27,811,W-9021-inception_2.0,293
12:25:27,811,W-9021-inception_2.0,293
12:25:27,811,W-9021-inception_2.0,293
12:25:27,826,W-9012-inception_2.0,290
12:25:27,827,W-9012-inception_2.0,291
12:25:27,827,W-9012-inception_2.0,291
12:25:27,827,W-9012-inception_2.0,291
12:25:27,837,W-9016-inception_2.0,293
12:25:27,837,W-9016-inception_2.0,293
12:25:27,837,W-9016-inception_2.0,292
12:25:27,837,W-9016-inception_2.0,292
12:25:27,860,W-9019-inception_2.0,290
12:25:27,860,W-9019-inception_2.0,290
12:25:27,860,W-9019-inception_2.0,289
12:25:27,860,W-9019-inception_2.0,289
12:25:27,861,W-9010-inception_2.0,305
12:25:27,861,W-9010-inception_2.0,305
12:25:27,862,W-9010-inception_2.0,306
12:25:27,862,W-9010-inception_2.0,306
12:25:27,892,W-9008-inception_2.0,294
12:25:27,892,W-9008-inception_2.0,294
12:25:27,892,W-9008-inception_2.0,294
12:25:27,892,W-9008-inception_2.0,294
12:25:27,899,W-9013-inception_2.0,273
12:25:27,900,W-9013-inception_2.0,274
12:25:27,900,W-9013-inception_2.0,274
12:25:27,900,W-9013-inception_2.0,274
12:25:27,923,W-9011-inception_2.0,292
12:25:27,923,W-9011-inception_2.0,292
12:25:27,924,W-9011-inception_2.0,293
12:25:27,924,W-9011-inception_2.0,293
12:25:27,931,W-9023-inception_2.0,286
12:25:27,931,W-9023-inception_2.0,286
12:25:27,931,W-9023-inception_2.0,286
12:25:27,931,W-9023-inception_2.0,286
12:25:27,957,W-9018-inception_2.0,294
12:25:27,958,W-9018-inception_2.0,295
12:25:27,958,W-9018-inception_2.0,295
12:25:27,958,W-9018-inception_2.0,295
12:25:27,973,W-9014-inception_2.0,274
12:25:27,973,W-9014-inception_2.0,274
12:25:27,973,W-9014-inception_2.0,274
12:25:27,973,W-9014-inception_2.0,274
12:25:27,988,W-9020-inception_2.0,290
12:25:27,988,W-9020-inception_2.0,289
12:25:27,988,W-9020-inception_2.0,289
12:25:27,988,W-9020-inception_2.0,289
12:25:27,988,W-9022-inception_2.0,275
12:25:27,988,W-9022-inception_2.0,275
12:25:27,988,W-9022-inception_2.0,275
12:25:27,988,W-9022-inception_2.0,275
12:25:28,015,W-9017-inception_2.0,275
12:25:28,015,W-9017-inception_2.0,275
12:25:28,015,W-9017-inception_2.0,275
12:25:28,015,W-9017-inception_2.0,274
12:25:28,021,W-9009-inception_2.0,295
12:25:28,021,W-9009-inception_2.0,295
12:25:28,021,W-9009-inception_2.0,295
12:25:28,021,W-9009-inception_2.0,295
12:25:28,090,W-9015-inception_2.0,288
12:25:28,090,W-9015-inception_2.0,288
12:25:28,091,W-9015-inception_2.0,289
12:25:28,091,W-9015-inception_2.0,289
12:25:28,103,W-9021-inception_2.0,292
12:25:28,103,W-9021-inception_2.0,292
12:25:28,104,W-9021-inception_2.0,293
12:25:28,104,W-9021-inception_2.0,293
12:25:28,121,W-9012-inception_2.0,294
12:25:28,121,W-9012-inception_2.0,294
12:25:28,122,W-9012-inception_2.0,295
12:25:28,122,W-9012-inception_2.0,295
12:25:28,130,W-9016-inception_2.0,293
12:25:28,130,W-9016-inception_2.0,293
12:25:28,130,W-9016-inception_2.0,293
12:25:28,130,W-9016-inception_2.0,293
12:25:28,148,W-9019-inception_2.0,288
12:25:28,149,W-9019-inception_2.0,289
12:25:28,149,W-9019-inception_2.0,289
12:25:28,149,W-9019-inception_2.0,289
12:25:28,150,W-9010-inception_2.0,288
12:25:28,150,W-9010-inception_2.0,288
12:25:28,150,W-9010-inception_2.0,288
12:25:28,150,W-9010-inception_2.0,288
12:25:28,174,W-9013-inception_2.0,274
12:25:28,174,W-9013-inception_2.0,274
12:25:28,174,W-9013-inception_2.0,274
12:25:28,174,W-9013-inception_2.0,274
12:25:28,185,W-9008-inception_2.0,293
12:25:28,185,W-9008-inception_2.0,293
12:25:28,185,W-9008-inception_2.0,293
12:25:28,185,W-9008-inception_2.0,293
12:25:28,216,W-9011-inception_2.0,292
12:25:28,216,W-9011-inception_2.0,292
12:25:28,216,W-9011-inception_2.0,292
12:25:28,216,W-9011-inception_2.0,292
12:25:28,225,W-9023-inception_2.0,294
12:25:28,225,W-9023-inception_2.0,294
12:25:28,225,W-9023-inception_2.0,294
12:25:28,225,W-9023-inception_2.0,294
12:25:28,248,W-9014-inception_2.0,275
12:25:28,248,W-9014-inception_2.0,274
12:25:28,248,W-9014-inception_2.0,274
12:25:28,248,W-9014-inception_2.0,274
12:25:28,251,W-9018-inception_2.0,293
12:25:28,252,W-9018-inception_2.0,294
12:25:28,252,W-9018-inception_2.0,294
12:25:28,252,W-9018-inception_2.0,294
12:25:28,263,W-9022-inception_2.0,275
12:25:28,263,W-9022-inception_2.0,274
12:25:28,263,W-9022-inception_2.0,274
12:25:28,263,W-9022-inception_2.0,274
12:25:28,278,W-9020-inception_2.0,290
12:25:28,278,W-9020-inception_2.0,290
12:25:28,278,W-9020-inception_2.0,290
12:25:28,278,W-9020-inception_2.0,290
12:25:28,290,W-9017-inception_2.0,275
12:25:28,290,W-9017-inception_2.0,274
12:25:28,290,W-9017-inception_2.0,274
12:25:28,290,W-9017-inception_2.0,274
12:25:28,325,W-9009-inception_2.0,304
12:25:28,325,W-9009-inception_2.0,303
12:25:28,325,W-9009-inception_2.0,303
12:25:28,325,W-9009-inception_2.0,303
12:25:28,378,W-9015-inception_2.0,287
12:25:28,378,W-9015-inception_2.0,287
12:25:28,378,W-9015-inception_2.0,287
12:25:28,378,W-9015-inception_2.0,287
12:25:28,395,W-9021-inception_2.0,291
12:25:28,395,W-9021-inception_2.0,291
12:25:28,395,W-9021-inception_2.0,291
12:25:28,395,W-9021-inception_2.0,291
12:25:28,420,W-9012-inception_2.0,298
12:25:28,420,W-9012-inception_2.0,298
12:25:28,420,W-9012-inception_2.0,298
12:25:28,420,W-9012-inception_2.0,298
12:25:28,422,W-9016-inception_2.0,292
12:25:28,422,W-9016-inception_2.0,292
12:25:28,422,W-9016-inception_2.0,292
12:25:28,422,W-9016-inception_2.0,292
12:25:28,437,W-9019-inception_2.0,288
12:25:28,437,W-9019-inception_2.0,288
12:25:28,437,W-9019-inception_2.0,288
12:25:28,437,W-9019-inception_2.0,288
12:25:28,448,W-9010-inception_2.0,298
12:25:28,448,W-9010-inception_2.0,298
12:25:28,448,W-9010-inception_2.0,298
12:25:28,448,W-9010-inception_2.0,297
12:25:28,449,W-9013-inception_2.0,275
12:25:28,449,W-9013-inception_2.0,275
12:25:28,449,W-9013-inception_2.0,275
12:25:28,449,W-9013-inception_2.0,275
12:25:28,479,W-9008-inception_2.0,294
12:25:28,479,W-9008-inception_2.0,293
12:25:28,479,W-9008-inception_2.0,293
12:25:28,479,W-9008-inception_2.0,293
12:25:28,508,W-9011-inception_2.0,291
12:25:28,508,W-9011-inception_2.0,291
12:25:28,508,W-9011-inception_2.0,291
12:25:28,508,W-9011-inception_2.0,291
12:25:28,518,W-9023-inception_2.0,292
12:25:28,518,W-9023-inception_2.0,292
12:25:28,518,W-9023-inception_2.0,292
12:25:28,518,W-9023-inception_2.0,292
12:25:28,521,W-9014-inception_2.0,273
12:25:28,521,W-9014-inception_2.0,273
12:25:28,521,W-9014-inception_2.0,273
12:25:28,521,W-9014-inception_2.0,273
12:25:28,539,W-9022-inception_2.0,276
12:25:28,539,W-9022-inception_2.0,276
12:25:28,539,W-9022-inception_2.0,275
12:25:28,539,W-9022-inception_2.0,275
12:25:28,546,W-9018-inception_2.0,294
12:25:28,546,W-9018-inception_2.0,294
12:25:28,546,W-9018-inception_2.0,294
12:25:28,546,W-9018-inception_2.0,294
12:25:28,567,W-9017-inception_2.0,277
12:25:28,567,W-9017-inception_2.0,277
12:25:28,567,W-9017-inception_2.0,277
12:25:28,567,W-9017-inception_2.0,276
12:25:28,567,W-9020-inception_2.0,289
12:25:28,568,W-9020-inception_2.0,290
12:25:28,568,W-9020-inception_2.0,290
12:25:28,568,W-9020-inception_2.0,290
12:25:28,617,W-9009-inception_2.0,292
12:25:28,617,W-9009-inception_2.0,292
12:25:28,617,W-9009-inception_2.0,292
12:25:28,617,W-9009-inception_2.0,292
12:25:28,665,W-9015-inception_2.0,287
12:25:28,665,W-9015-inception_2.0,287
12:25:28,665,W-9015-inception_2.0,287
12:25:28,665,W-9015-inception_2.0,287
12:25:28,687,W-9021-inception_2.0,292
12:25:28,687,W-9021-inception_2.0,292
12:25:28,687,W-9021-inception_2.0,292
12:25:28,688,W-9021-inception_2.0,293
12:25:28,714,W-9016-inception_2.0,292
12:25:28,715,W-9016-inception_2.0,293
12:25:28,715,W-9016-inception_2.0,293
12:25:28,715,W-9016-inception_2.0,293
12:25:28,717,W-9012-inception_2.0,297
12:25:28,717,W-9012-inception_2.0,295
12:25:28,718,W-9012-inception_2.0,296
12:25:28,718,W-9012-inception_2.0,296
12:25:28,723,W-9013-inception_2.0,274
12:25:28,723,W-9013-inception_2.0,274
12:25:28,723,W-9013-inception_2.0,274
12:25:28,723,W-9013-inception_2.0,274
12:25:28,726,W-9019-inception_2.0,289
12:25:28,726,W-9019-inception_2.0,289
12:25:28,726,W-9019-inception_2.0,289
12:25:28,726,W-9019-inception_2.0,289
12:25:28,742,W-9010-inception_2.0,294
12:25:28,742,W-9010-inception_2.0,294
12:25:28,742,W-9010-inception_2.0,294
12:25:28,742,W-9010-inception_2.0,294
12:25:28,772,W-9008-inception_2.0,293
12:25:28,772,W-9008-inception_2.0,293
12:25:28,772,W-9008-inception_2.0,293
12:25:28,773,W-9008-inception_2.0,294
12:25:28,796,W-9014-inception_2.0,275
12:25:28,796,W-9014-inception_2.0,275
12:25:28,796,W-9014-inception_2.0,275
12:25:28,796,W-9014-inception_2.0,275
12:25:28,801,W-9011-inception_2.0,293
12:25:28,801,W-9011-inception_2.0,293
12:25:28,801,W-9011-inception_2.0,293
12:25:28,801,W-9011-inception_2.0,293
12:25:28,805,W-9023-inception_2.0,287
12:25:28,805,W-9023-inception_2.0,286
12:25:28,805,W-9023-inception_2.0,286
12:25:28,805,W-9023-inception_2.0,286
12:25:28,813,W-9022-inception_2.0,274
12:25:28,813,W-9022-inception_2.0,274
12:25:28,813,W-9022-inception_2.0,274
12:25:28,813,W-9022-inception_2.0,274
12:25:28,841,W-9018-inception_2.0,295
12:25:28,842,W-9018-inception_2.0,296
12:25:28,842,W-9018-inception_2.0,295
12:25:28,842,W-9018-inception_2.0,295
12:25:28,842,W-9017-inception_2.0,275
12:25:28,842,W-9017-inception_2.0,275
12:25:28,842,W-9017-inception_2.0,275
12:25:28,842,W-9017-inception_2.0,275
12:25:28,857,W-9020-inception_2.0,289
12:25:28,857,W-9020-inception_2.0,289
12:25:28,857,W-9020-inception_2.0,289
12:25:28,857,W-9020-inception_2.0,289
12:25:28,921,W-9009-inception_2.0,304
12:25:28,921,W-9009-inception_2.0,304
12:25:28,921,W-9009-inception_2.0,304
12:25:28,921,W-9009-inception_2.0,304
12:25:28,953,W-9015-inception_2.0,288
12:25:28,953,W-9015-inception_2.0,288
12:25:28,953,W-9015-inception_2.0,288
12:25:28,953,W-9015-inception_2.0,287
12:25:28,979,W-9021-inception_2.0,291
12:25:28,979,W-9021-inception_2.0,291
12:25:28,979,W-9021-inception_2.0,291
12:25:28,979,W-9021-inception_2.0,291
12:25:28,998,W-9013-inception_2.0,275
12:25:28,998,W-9013-inception_2.0,274
12:25:28,998,W-9013-inception_2.0,274
12:25:28,998,W-9013-inception_2.0,274
12:25:29,008,W-9016-inception_2.0,293
12:25:29,009,W-9016-inception_2.0,294
12:25:29,009,W-9016-inception_2.0,294
12:25:29,009,W-9016-inception_2.0,294
12:25:29,010,W-9012-inception_2.0,292
12:25:29,010,W-9012-inception_2.0,292
12:25:29,010,W-9012-inception_2.0,292
12:25:29,010,W-9012-inception_2.0,292
12:25:29,014,W-9019-inception_2.0,288
12:25:29,015,W-9019-inception_2.0,289
12:25:29,015,W-9019-inception_2.0,289
12:25:29,015,W-9019-inception_2.0,289
12:25:29,043,W-9010-inception_2.0,301
12:25:29,043,W-9010-inception_2.0,301
12:25:29,043,W-9010-inception_2.0,301
12:25:29,043,W-9010-inception_2.0,301
12:25:29,065,W-9008-inception_2.0,292
12:25:29,065,W-9008-inception_2.0,292
12:25:29,065,W-9008-inception_2.0,292
12:25:29,065,W-9008-inception_2.0,292
12:25:29,069,W-9014-inception_2.0,273
12:25:29,069,W-9014-inception_2.0,273
12:25:29,069,W-9014-inception_2.0,273
12:25:29,069,W-9014-inception_2.0,273
12:25:29,089,W-9022-inception_2.0,276
12:25:29,089,W-9022-inception_2.0,275
12:25:29,089,W-9022-inception_2.0,275
12:25:29,089,W-9022-inception_2.0,275
12:25:29,095,W-9011-inception_2.0,294
12:25:29,095,W-9011-inception_2.0,293
12:25:29,095,W-9011-inception_2.0,293
12:25:29,095,W-9011-inception_2.0,293
12:25:29,099,W-9023-inception_2.0,294
12:25:29,099,W-9023-inception_2.0,294
12:25:29,099,W-9023-inception_2.0,294
12:25:29,099,W-9023-inception_2.0,294
12:25:29,117,W-9017-inception_2.0,275
12:25:29,117,W-9017-inception_2.0,275
12:25:29,117,W-9017-inception_2.0,275
12:25:29,117,W-9017-inception_2.0,275
12:25:29,137,W-9018-inception_2.0,295
12:25:29,137,W-9018-inception_2.0,295
12:25:29,137,W-9018-inception_2.0,295
12:25:29,137,W-9018-inception_2.0,295
12:25:29,145,W-9020-inception_2.0,288
12:25:29,145,W-9020-inception_2.0,288
12:25:29,145,W-9020-inception_2.0,288
12:25:29,146,W-9020-inception_2.0,289
12:25:29,213,W-9009-inception_2.0,292
12:25:29,213,W-9009-inception_2.0,292
12:25:29,213,W-9009-inception_2.0,292
12:25:29,213,W-9009-inception_2.0,292
12:25:29,241,W-9015-inception_2.0,288
12:25:29,241,W-9015-inception_2.0,288
12:25:29,241,W-9015-inception_2.0,288
12:25:29,241,W-9015-inception_2.0,288
12:25:29,272,W-9021-inception_2.0,293
12:25:29,272,W-9021-inception_2.0,293
12:25:29,272,W-9021-inception_2.0,292
12:25:29,272,W-9021-inception_2.0,292
12:25:29,272,W-9013-inception_2.0,274
12:25:29,272,W-9013-inception_2.0,274
12:25:29,272,W-9013-inception_2.0,274
12:25:29,272,W-9013-inception_2.0,274
12:25:29,292,W-9016-inception_2.0,283
12:25:29,292,W-9016-inception_2.0,283
12:25:29,292,W-9016-inception_2.0,283
12:25:29,292,W-9016-inception_2.0,283
12:25:29,303,W-9019-inception_2.0,288
12:25:29,303,W-9019-inception_2.0,288
12:25:29,303,W-9019-inception_2.0,288
12:25:29,304,W-9019-inception_2.0,289
12:25:29,307,W-9012-inception_2.0,297
12:25:29,307,W-9012-inception_2.0,296
12:25:29,307,W-9012-inception_2.0,296
12:25:29,307,W-9012-inception_2.0,296
12:25:29,337,W-9010-inception_2.0,294
12:25:29,337,W-9010-inception_2.0,294
12:25:29,337,W-9010-inception_2.0,294
12:25:29,337,W-9010-inception_2.0,294
12:25:29,341,W-9014-inception_2.0,272
12:25:29,341,W-9014-inception_2.0,271
12:25:29,341,W-9014-inception_2.0,271
12:25:29,341,W-9014-inception_2.0,271
12:25:29,358,W-9008-inception_2.0,293
12:25:29,359,W-9008-inception_2.0,294
12:25:29,359,W-9008-inception_2.0,294
12:25:29,359,W-9008-inception_2.0,294
12:25:29,364,W-9022-inception_2.0,275
12:25:29,364,W-9022-inception_2.0,275
12:25:29,364,W-9022-inception_2.0,275
12:25:29,364,W-9022-inception_2.0,275
12:25:29,389,W-9011-inception_2.0,294
12:25:29,389,W-9011-inception_2.0,294
12:25:29,389,W-9011-inception_2.0,294
12:25:29,389,W-9011-inception_2.0,294
12:25:29,399,W-9023-inception_2.0,300
12:25:29,400,W-9023-inception_2.0,301
12:25:29,400,W-9023-inception_2.0,300
12:25:29,400,W-9023-inception_2.0,300
12:25:29,400,W-9017-inception_2.0,282
12:25:29,400,W-9017-inception_2.0,282
12:25:29,400,W-9017-inception_2.0,282
12:25:29,400,W-9017-inception_2.0,282
12:25:29,432,W-9018-inception_2.0,295
12:25:29,432,W-9018-inception_2.0,295
12:25:29,432,W-9018-inception_2.0,295
12:25:29,432,W-9018-inception_2.0,295
12:25:29,435,W-9020-inception_2.0,289
12:25:29,435,W-9020-inception_2.0,289
12:25:29,435,W-9020-inception_2.0,289
12:25:29,435,W-9020-inception_2.0,289
12:25:29,509,W-9009-inception_2.0,296
12:25:29,509,W-9009-inception_2.0,295
12:25:29,509,W-9009-inception_2.0,295
12:25:29,509,W-9009-inception_2.0,295
12:25:29,530,W-9015-inception_2.0,289
12:25:29,530,W-9015-inception_2.0,289
12:25:29,530,W-9015-inception_2.0,289
12:25:29,530,W-9015-inception_2.0,288
12:25:29,547,W-9013-inception_2.0,275
12:25:29,547,W-9013-inception_2.0,275
12:25:29,547,W-9013-inception_2.0,274
12:25:29,547,W-9013-inception_2.0,274
12:25:29,564,W-9021-inception_2.0,292
12:25:29,564,W-9021-inception_2.0,292
12:25:29,564,W-9021-inception_2.0,292
12:25:29,564,W-9021-inception_2.0,292
12:25:29,586,W-9016-inception_2.0,294
12:25:29,586,W-9016-inception_2.0,294
12:25:29,586,W-9016-inception_2.0,294
12:25:29,586,W-9016-inception_2.0,294
12:25:29,593,W-9019-inception_2.0,289
12:25:29,593,W-9019-inception_2.0,289
12:25:29,593,W-9019-inception_2.0,289
12:25:29,594,W-9019-inception_2.0,290
12:25:29,601,W-9012-inception_2.0,294
12:25:29,601,W-9012-inception_2.0,294
12:25:29,601,W-9012-inception_2.0,293
12:25:29,601,W-9012-inception_2.0,293
12:25:29,616,W-9014-inception_2.0,275
12:25:29,616,W-9014-inception_2.0,275
12:25:29,616,W-9014-inception_2.0,275
12:25:29,616,W-9014-inception_2.0,275
12:25:29,632,W-9010-inception_2.0,295
12:25:29,632,W-9010-inception_2.0,295
12:25:29,632,W-9010-inception_2.0,295
12:25:29,632,W-9010-inception_2.0,295
12:25:29,638,W-9022-inception_2.0,274
12:25:29,638,W-9022-inception_2.0,274
12:25:29,638,W-9022-inception_2.0,274
12:25:29,638,W-9022-inception_2.0,274
12:25:29,653,W-9008-inception_2.0,294
12:25:29,653,W-9008-inception_2.0,294
12:25:29,653,W-9008-inception_2.0,294
12:25:29,653,W-9008-inception_2.0,294
12:25:29,683,W-9011-inception_2.0,294
12:25:29,683,W-9017-inception_2.0,283
12:25:29,683,W-9011-inception_2.0,294
12:25:29,683,W-9017-inception_2.0,283
12:25:29,683,W-9011-inception_2.0,294
12:25:29,683,W-9017-inception_2.0,283
12:25:29,683,W-9011-inception_2.0,294
12:25:29,683,W-9017-inception_2.0,283
12:25:29,691,W-9023-inception_2.0,291
12:25:29,691,W-9023-inception_2.0,291
12:25:29,691,W-9023-inception_2.0,291
12:25:29,691,W-9023-inception_2.0,291
12:25:29,724,W-9020-inception_2.0,289
12:25:29,724,W-9020-inception_2.0,289
12:25:29,724,W-9020-inception_2.0,289
12:25:29,725,W-9020-inception_2.0,290
12:25:29,726,W-9018-inception_2.0,294
12:25:29,726,W-9018-inception_2.0,294
12:25:29,726,W-9018-inception_2.0,294
12:25:29,726,W-9018-inception_2.0,294
12:25:29,802,W-9009-inception_2.0,293
12:25:29,802,W-9009-inception_2.0,293
12:25:29,802,W-9009-inception_2.0,293
12:25:29,802,W-9009-inception_2.0,293
12:25:29,818,W-9015-inception_2.0,288
12:25:29,818,W-9015-inception_2.0,288
12:25:29,818,W-9015-inception_2.0,288
12:25:29,818,W-9015-inception_2.0,288
12:25:29,820,W-9013-inception_2.0,273
12:25:29,820,W-9013-inception_2.0,273
12:25:29,821,W-9013-inception_2.0,274
12:25:29,821,W-9013-inception_2.0,274
12:25:29,856,W-9021-inception_2.0,291
12:25:29,856,W-9021-inception_2.0,291
12:25:29,856,W-9021-inception_2.0,291
12:25:29,856,W-9021-inception_2.0,291
12:25:29,882,W-9019-inception_2.0,288
12:25:29,882,W-9019-inception_2.0,288
12:25:29,882,W-9019-inception_2.0,288
12:25:29,882,W-9019-inception_2.0,288
12:25:29,889,W-9014-inception_2.0,273
12:25:29,889,W-9016-inception_2.0,303
12:25:29,889,W-9014-inception_2.0,273
12:25:29,890,W-9016-inception_2.0,303
12:25:29,890,W-9014-inception_2.0,274
12:25:29,890,W-9016-inception_2.0,303
12:25:29,890,W-9014-inception_2.0,274
12:25:29,890,W-9016-inception_2.0,303
12:25:29,894,W-9012-inception_2.0,293
12:25:29,894,W-9012-inception_2.0,293
12:25:29,894,W-9012-inception_2.0,293
12:25:29,894,W-9012-inception_2.0,292
12:25:29,913,W-9022-inception_2.0,275
12:25:29,913,W-9022-inception_2.0,275
12:25:29,913,W-9022-inception_2.0,275
12:25:29,913,W-9022-inception_2.0,275
12:25:29,940,W-9010-inception_2.0,308
12:25:29,940,W-9010-inception_2.0,308
12:25:29,940,W-9010-inception_2.0,308
12:25:29,940,W-9010-inception_2.0,308
12:25:29,947,W-9008-inception_2.0,294
12:25:29,947,W-9008-inception_2.0,294
12:25:29,947,W-9008-inception_2.0,294
12:25:29,947,W-9008-inception_2.0,294
12:25:29,958,W-9017-inception_2.0,275
12:25:29,958,W-9017-inception_2.0,275
12:25:29,958,W-9017-inception_2.0,275
12:25:29,958,W-9017-inception_2.0,275
12:25:29,967,W-9011-inception_2.0,284
12:25:29,967,W-9011-inception_2.0,284
12:25:29,967,W-9011-inception_2.0,284
12:25:29,967,W-9011-inception_2.0,284
12:25:29,982,W-9023-inception_2.0,291
12:25:29,982,W-9023-inception_2.0,291
12:25:29,982,W-9023-inception_2.0,290
12:25:29,982,W-9023-inception_2.0,290
12:25:30,013,W-9020-inception_2.0,288
12:25:30,013,W-9020-inception_2.0,288
12:25:30,013,W-9020-inception_2.0,288
12:25:30,013,W-9020-inception_2.0,288
12:25:30,020,W-9018-inception_2.0,294
12:25:30,020,W-9018-inception_2.0,294
12:25:30,020,W-9018-inception_2.0,294
12:25:30,020,W-9018-inception_2.0,294
12:25:30,088,W-9009-inception_2.0,286
12:25:30,088,W-9009-inception_2.0,286
12:25:30,088,W-9009-inception_2.0,286
12:25:30,088,W-9009-inception_2.0,286
12:25:30,094,W-9013-inception_2.0,273
12:25:30,094,W-9013-inception_2.0,273
12:25:30,094,W-9013-inception_2.0,273
12:25:30,094,W-9013-inception_2.0,273
12:25:30,105,W-9015-inception_2.0,287
12:25:30,105,W-9015-inception_2.0,287
12:25:30,105,W-9015-inception_2.0,287
12:25:30,105,W-9015-inception_2.0,287
12:25:30,150,W-9021-inception_2.0,294
12:25:30,150,W-9021-inception_2.0,294
12:25:30,150,W-9021-inception_2.0,294
12:25:30,150,W-9021-inception_2.0,293
12:25:30,164,W-9014-inception_2.0,274
12:25:30,164,W-9014-inception_2.0,274
12:25:30,164,W-9014-inception_2.0,274
12:25:30,164,W-9014-inception_2.0,274
12:25:30,172,W-9019-inception_2.0,290
12:25:30,172,W-9019-inception_2.0,290
12:25:30,172,W-9019-inception_2.0,290
12:25:30,172,W-9019-inception_2.0,290
12:25:30,183,W-9016-inception_2.0,293
12:25:30,183,W-9016-inception_2.0,293
12:25:30,183,W-9016-inception_2.0,293
12:25:30,183,W-9016-inception_2.0,293
12:25:30,186,W-9012-inception_2.0,292
12:25:30,186,W-9012-inception_2.0,292
12:25:30,186,W-9012-inception_2.0,292
12:25:30,186,W-9012-inception_2.0,292
12:25:30,186,W-9022-inception_2.0,273
12:25:30,186,W-9022-inception_2.0,273
12:25:30,186,W-9022-inception_2.0,273
12:25:30,186,W-9022-inception_2.0,273
12:25:30,233,W-9017-inception_2.0,275
12:25:30,233,W-9017-inception_2.0,275
12:25:30,233,W-9017-inception_2.0,275
12:25:30,233,W-9017-inception_2.0,275
12:25:30,240,W-9008-inception_2.0,293
12:25:30,240,W-9008-inception_2.0,293
12:25:30,240,W-9008-inception_2.0,293
12:25:30,241,W-9008-inception_2.0,294
12:25:30,245,W-9010-inception_2.0,305
12:25:30,245,W-9010-inception_2.0,305
12:25:30,245,W-9010-inception_2.0,305
12:25:30,245,W-9010-inception_2.0,305
12:25:30,269,W-9011-inception_2.0,302
12:25:30,269,W-9011-inception_2.0,302
12:25:30,270,W-9011-inception_2.0,303
12:25:30,270,W-9011-inception_2.0,302
12:25:30,276,W-9023-inception_2.0,294
12:25:30,276,W-9023-inception_2.0,294
12:25:30,276,W-9023-inception_2.0,294
12:25:30,276,W-9023-inception_2.0,294
12:25:30,300,W-9020-inception_2.0,287
12:25:30,300,W-9020-inception_2.0,287
12:25:30,300,W-9020-inception_2.0,287
12:25:30,300,W-9020-inception_2.0,287
12:25:30,315,W-9018-inception_2.0,294
12:25:30,316,W-9018-inception_2.0,295
12:25:30,316,W-9018-inception_2.0,295
12:25:30,316,W-9018-inception_2.0,295
12:25:30,368,W-9013-inception_2.0,274
12:25:30,368,W-9013-inception_2.0,274
12:25:30,368,W-9013-inception_2.0,274
12:25:30,368,W-9013-inception_2.0,274
12:25:30,385,W-9009-inception_2.0,297
12:25:30,385,W-9009-inception_2.0,297
12:25:30,385,W-9009-inception_2.0,297
12:25:30,385,W-9009-inception_2.0,297
12:25:30,391,W-9015-inception_2.0,286
12:25:30,392,W-9015-inception_2.0,287
12:25:30,392,W-9015-inception_2.0,287
12:25:30,392,W-9015-inception_2.0,287
12:25:30,436,W-9014-inception_2.0,272
12:25:30,437,W-9014-inception_2.0,273
12:25:30,437,W-9014-inception_2.0,273
12:25:30,437,W-9014-inception_2.0,273
12:25:30,443,W-9021-inception_2.0,293
12:25:30,443,W-9021-inception_2.0,293
12:25:30,443,W-9021-inception_2.0,293
12:25:30,443,W-9021-inception_2.0,293
12:25:30,451,W-9019-inception_2.0,279
12:25:30,451,W-9019-inception_2.0,279
12:25:30,452,W-9019-inception_2.0,280
12:25:30,452,W-9019-inception_2.0,280
12:25:30,462,W-9022-inception_2.0,276
12:25:30,462,W-9022-inception_2.0,276
12:25:30,462,W-9022-inception_2.0,276
12:25:30,462,W-9022-inception_2.0,276
12:25:30,476,W-9016-inception_2.0,293
12:25:30,476,W-9016-inception_2.0,293
12:25:30,476,W-9016-inception_2.0,293
12:25:30,476,W-9016-inception_2.0,293
12:25:30,477,W-9012-inception_2.0,291
12:25:30,477,W-9012-inception_2.0,291
12:25:30,477,W-9012-inception_2.0,291
12:25:30,477,W-9012-inception_2.0,291
12:25:30,508,W-9017-inception_2.0,275
12:25:30,508,W-9017-inception_2.0,275
12:25:30,508,W-9017-inception_2.0,275
12:25:30,508,W-9017-inception_2.0,275
12:25:30,530,W-9008-inception_2.0,289
12:25:30,530,W-9008-inception_2.0,289
12:25:30,530,W-9008-inception_2.0,289
12:25:30,530,W-9008-inception_2.0,289
12:25:30,543,W-9010-inception_2.0,298
12:25:30,543,W-9010-inception_2.0,298
12:25:30,543,W-9010-inception_2.0,298
12:25:30,543,W-9010-inception_2.0,298
12:25:30,562,W-9011-inception_2.0,292
12:25:30,563,W-9011-inception_2.0,293
12:25:30,563,W-9011-inception_2.0,293
12:25:30,563,W-9011-inception_2.0,293
12:25:30,564,W-9023-inception_2.0,288
12:25:30,564,W-9023-inception_2.0,288
12:25:30,564,W-9023-inception_2.0,288
12:25:30,564,W-9023-inception_2.0,288
12:25:30,589,W-9020-inception_2.0,289
12:25:30,589,W-9020-inception_2.0,289
12:25:30,589,W-9020-inception_2.0,289
12:25:30,589,W-9020-inception_2.0,288
12:25:30,611,W-9018-inception_2.0,295
12:25:30,611,W-9018-inception_2.0,295
12:25:30,611,W-9018-inception_2.0,295
12:25:30,611,W-9018-inception_2.0,295
12:25:30,642,W-9013-inception_2.0,274
12:25:30,642,W-9013-inception_2.0,274
12:25:30,642,W-9013-inception_2.0,274
12:25:30,642,W-9013-inception_2.0,274
12:25:30,682,W-9015-inception_2.0,288
12:25:30,682,W-9015-inception_2.0,288
12:25:30,682,W-9015-inception_2.0,288
12:25:30,682,W-9015-inception_2.0,288
12:25:30,693,W-9009-inception_2.0,299
12:25:30,693,W-9009-inception_2.0,299
12:25:30,693,W-9009-inception_2.0,299
12:25:30,693,W-9009-inception_2.0,299
12:25:30,709,W-9014-inception_2.0,272
12:25:30,709,W-9014-inception_2.0,272
12:25:30,710,W-9014-inception_2.0,273
12:25:30,710,W-9014-inception_2.0,273
12:25:30,736,W-9021-inception_2.0,293
12:25:30,736,W-9021-inception_2.0,293
12:25:30,736,W-9022-inception_2.0,274
12:25:30,737,W-9021-inception_2.0,293
12:25:30,737,W-9022-inception_2.0,275
12:25:30,737,W-9021-inception_2.0,293
12:25:30,737,W-9022-inception_2.0,275
12:25:30,737,W-9022-inception_2.0,275
12:25:30,751,W-9019-inception_2.0,299
12:25:30,751,W-9019-inception_2.0,299
12:25:30,751,W-9019-inception_2.0,299
12:25:30,751,W-9019-inception_2.0,299
12:25:30,769,W-9016-inception_2.0,293
12:25:30,769,W-9016-inception_2.0,293
12:25:30,769,W-9016-inception_2.0,293
12:25:30,769,W-9016-inception_2.0,292
12:25:30,771,W-9012-inception_2.0,294
12:25:30,771,W-9012-inception_2.0,294
12:25:30,771,W-9012-inception_2.0,293
12:25:30,771,W-9012-inception_2.0,293
12:25:30,783,W-9017-inception_2.0,275
12:25:30,783,W-9017-inception_2.0,275
12:25:30,783,W-9017-inception_2.0,275
12:25:30,783,W-9017-inception_2.0,275
12:25:30,823,W-9008-inception_2.0,293
12:25:30,824,W-9008-inception_2.0,294
12:25:30,824,W-9008-inception_2.0,294
12:25:30,824,W-9008-inception_2.0,294
12:25:30,844,W-9010-inception_2.0,301
12:25:30,844,W-9010-inception_2.0,301
12:25:30,844,W-9010-inception_2.0,300
12:25:30,844,W-9010-inception_2.0,300
12:25:30,855,W-9023-inception_2.0,291
12:25:30,855,W-9023-inception_2.0,291
12:25:30,855,W-9023-inception_2.0,291
12:25:30,855,W-9023-inception_2.0,291
12:25:30,856,W-9011-inception_2.0,293
12:25:30,856,W-9011-inception_2.0,293
12:25:30,856,W-9011-inception_2.0,293
12:25:30,856,W-9011-inception_2.0,293
12:25:30,877,W-9020-inception_2.0,288
12:25:30,877,W-9020-inception_2.0,288
12:25:30,877,W-9020-inception_2.0,288
12:25:30,877,W-9020-inception_2.0,288
12:25:30,906,W-9018-inception_2.0,295
12:25:30,906,W-9018-inception_2.0,295
12:25:30,906,W-9018-inception_2.0,295
12:25:30,906,W-9018-inception_2.0,295
12:25:30,917,W-9013-inception_2.0,275
12:25:30,917,W-9013-inception_2.0,275
12:25:30,917,W-9013-inception_2.0,275
12:25:30,917,W-9013-inception_2.0,275
12:25:30,970,W-9015-inception_2.0,288
12:25:30,970,W-9015-inception_2.0,288
12:25:30,970,W-9015-inception_2.0,288
12:25:30,970,W-9015-inception_2.0,287
12:25:30,982,W-9009-inception_2.0,289
12:25:30,982,W-9009-inception_2.0,289
12:25:30,982,W-9009-inception_2.0,289
12:25:30,982,W-9009-inception_2.0,289
12:25:30,983,W-9014-inception_2.0,273
12:25:30,983,W-9014-inception_2.0,273
12:25:30,983,W-9014-inception_2.0,273
12:25:30,983,W-9014-inception_2.0,273
12:25:31,012,W-9022-inception_2.0,275
12:25:31,012,W-9022-inception_2.0,275
12:25:31,012,W-9022-inception_2.0,275
12:25:31,012,W-9022-inception_2.0,275
12:25:31,030,W-9021-inception_2.0,293
12:25:31,030,W-9021-inception_2.0,293
12:25:31,030,W-9021-inception_2.0,293
12:25:31,030,W-9021-inception_2.0,293
12:25:31,040,W-9019-inception_2.0,289
12:25:31,040,W-9019-inception_2.0,289
12:25:31,040,W-9019-inception_2.0,289
12:25:31,040,W-9019-inception_2.0,289
12:25:31,058,W-9017-inception_2.0,275
12:25:31,058,W-9017-inception_2.0,275
12:25:31,058,W-9017-inception_2.0,275
12:25:31,058,W-9017-inception_2.0,275
12:25:31,063,W-9016-inception_2.0,293
12:25:31,063,W-9016-inception_2.0,293
12:25:31,063,W-9016-inception_2.0,293
12:25:31,063,W-9016-inception_2.0,293
12:25:31,067,W-9012-inception_2.0,296
12:25:31,067,W-9012-inception_2.0,296
12:25:31,067,W-9012-inception_2.0,296
12:25:31,067,W-9012-inception_2.0,296
12:25:31,116,W-9008-inception_2.0,292
12:25:31,117,W-9008-inception_2.0,293
12:25:31,117,W-9008-inception_2.0,293
12:25:31,117,W-9008-inception_2.0,293
12:25:31,140,W-9011-inception_2.0,284
12:25:31,140,W-9010-inception_2.0,296
12:25:31,140,W-9011-inception_2.0,284
12:25:31,140,W-9010-inception_2.0,296
12:25:31,140,W-9011-inception_2.0,284
12:25:31,140,W-9010-inception_2.0,296
12:25:31,140,W-9011-inception_2.0,284
12:25:31,140,W-9010-inception_2.0,296
12:25:31,150,W-9023-inception_2.0,295
12:25:31,150,W-9023-inception_2.0,295
12:25:31,150,W-9023-inception_2.0,295
12:25:31,150,W-9023-inception_2.0,295
12:25:31,165,W-9020-inception_2.0,288
12:25:31,165,W-9020-inception_2.0,288
12:25:31,165,W-9020-inception_2.0,288
12:25:31,166,W-9020-inception_2.0,289
12:25:31,192,W-9013-inception_2.0,275
12:25:31,192,W-9013-inception_2.0,275
12:25:31,192,W-9013-inception_2.0,275
12:25:31,192,W-9013-inception_2.0,275
12:25:31,201,W-9018-inception_2.0,295
12:25:31,201,W-9018-inception_2.0,295
12:25:31,201,W-9018-inception_2.0,295
12:25:31,201,W-9018-inception_2.0,295
12:25:31,256,W-9014-inception_2.0,273
12:25:31,257,W-9014-inception_2.0,274
12:25:31,257,W-9014-inception_2.0,273
12:25:31,257,W-9014-inception_2.0,273
12:25:31,258,W-9015-inception_2.0,288
12:25:31,259,W-9015-inception_2.0,289
12:25:31,259,W-9015-inception_2.0,289
12:25:31,259,W-9015-inception_2.0,289
12:25:31,283,W-9009-inception_2.0,301
12:25:31,283,W-9009-inception_2.0,301
12:25:31,284,W-9009-inception_2.0,302
12:25:31,284,W-9009-inception_2.0,302
12:25:31,287,W-9022-inception_2.0,275
12:25:31,287,W-9022-inception_2.0,275
12:25:31,287,W-9022-inception_2.0,275
12:25:31,287,W-9022-inception_2.0,275
12:25:31,323,W-9021-inception_2.0,293
12:25:31,323,W-9021-inception_2.0,293
12:25:31,323,W-9021-inception_2.0,293
12:25:31,323,W-9021-inception_2.0,293
12:25:31,329,W-9019-inception_2.0,289
12:25:31,330,W-9019-inception_2.0,289
12:25:31,330,W-9019-inception_2.0,290
12:25:31,330,W-9019-inception_2.0,290
12:25:31,332,W-9017-inception_2.0,274
12:25:31,332,W-9017-inception_2.0,274
12:25:31,332,W-9017-inception_2.0,273
12:25:31,332,W-9017-inception_2.0,273
12:25:31,355,W-9016-inception_2.0,292
12:25:31,355,W-9016-inception_2.0,292
12:25:31,355,W-9016-inception_2.0,292
12:25:31,355,W-9016-inception_2.0,292
12:25:31,362,W-9012-inception_2.0,295
12:25:31,362,W-9012-inception_2.0,295
12:25:31,362,W-9012-inception_2.0,295
12:25:31,362,W-9012-inception_2.0,295
12:25:31,410,W-9008-inception_2.0,293
12:25:31,410,W-9008-inception_2.0,293
12:25:31,410,W-9008-inception_2.0,293
12:25:31,410,W-9008-inception_2.0,293
12:25:31,431,W-9010-inception_2.0,291
12:25:31,431,W-9010-inception_2.0,291
12:25:31,431,W-9010-inception_2.0,291
12:25:31,431,W-9010-inception_2.0,290
12:25:31,441,W-9023-inception_2.0,291
12:25:31,441,W-9023-inception_2.0,291
12:25:31,441,W-9023-inception_2.0,291
12:25:31,441,W-9023-inception_2.0,290
12:25:31,442,W-9011-inception_2.0,302
12:25:31,442,W-9011-inception_2.0,302
12:25:31,442,W-9011-inception_2.0,302
12:25:31,442,W-9011-inception_2.0,302
12:25:31,454,W-9020-inception_2.0,288
12:25:31,454,W-9020-inception_2.0,288
12:25:31,454,W-9020-inception_2.0,288
12:25:31,454,W-9020-inception_2.0,288
12:25:31,467,W-9013-inception_2.0,275
12:25:31,467,W-9013-inception_2.0,275
12:25:31,467,W-9013-inception_2.0,275
12:25:31,467,W-9013-inception_2.0,275
12:25:31,495,W-9018-inception_2.0,294
12:25:31,495,W-9018-inception_2.0,294
12:25:31,495,W-9018-inception_2.0,294
12:25:31,495,W-9018-inception_2.0,294
12:25:31,531,W-9014-inception_2.0,274
12:25:31,531,W-9014-inception_2.0,274
12:25:31,531,W-9014-inception_2.0,274
12:25:31,531,W-9014-inception_2.0,274
12:25:31,547,W-9015-inception_2.0,288
12:25:31,547,W-9015-inception_2.0,288
12:25:31,547,W-9015-inception_2.0,288
12:25:31,547,W-9015-inception_2.0,288
12:25:31,563,W-9022-inception_2.0,275
12:25:31,563,W-9022-inception_2.0,275
12:25:31,563,W-9022-inception_2.0,275
12:25:31,563,W-9022-inception_2.0,275
12:25:31,577,W-9009-inception_2.0,293
12:25:31,577,W-9009-inception_2.0,293
12:25:31,577,W-9009-inception_2.0,293
12:25:31,577,W-9009-inception_2.0,293
12:25:31,608,W-9017-inception_2.0,276
12:25:31,609,W-9017-inception_2.0,277
12:25:31,609,W-9017-inception_2.0,277
12:25:31,609,W-9017-inception_2.0,277
12:25:31,618,W-9021-inception_2.0,294
12:25:31,618,W-9021-inception_2.0,294
12:25:31,618,W-9021-inception_2.0,294
12:25:31,618,W-9021-inception_2.0,294
12:25:31,619,W-9019-inception_2.0,289
12:25:31,619,W-9019-inception_2.0,289
12:25:31,620,W-9019-inception_2.0,290
12:25:31,620,W-9019-inception_2.0,290
12:25:31,648,W-9016-inception_2.0,293
12:25:31,648,W-9016-inception_2.0,293
12:25:31,648,W-9016-inception_2.0,293
12:25:31,648,W-9016-inception_2.0,293
12:25:31,655,W-9012-inception_2.0,293
12:25:31,655,W-9012-inception_2.0,293
12:25:31,656,W-9012-inception_2.0,294
12:25:31,656,W-9012-inception_2.0,294
12:25:31,704,W-9008-inception_2.0,294
12:25:31,704,W-9008-inception_2.0,294
12:25:31,704,W-9008-inception_2.0,294
12:25:31,705,W-9008-inception_2.0,295
12:25:31,725,W-9023-inception_2.0,284
12:25:31,726,W-9023-inception_2.0,284
12:25:31,726,W-9023-inception_2.0,284
12:25:31,726,W-9023-inception_2.0,284
12:25:31,734,W-9020-inception_2.0,279
12:25:31,734,W-9010-inception_2.0,303
12:25:31,734,W-9020-inception_2.0,279
12:25:31,734,W-9020-inception_2.0,279
12:25:31,734,W-9010-inception_2.0,303
12:25:31,734,W-9020-inception_2.0,279
12:25:31,734,W-9010-inception_2.0,303
12:25:31,735,W-9010-inception_2.0,304
12:25:31,736,W-9011-inception_2.0,294
12:25:31,736,W-9011-inception_2.0,294
12:25:31,736,W-9011-inception_2.0,294
12:25:31,736,W-9011-inception_2.0,294
12:25:31,741,W-9013-inception_2.0,274
12:25:31,741,W-9013-inception_2.0,274
12:25:31,741,W-9013-inception_2.0,274
12:25:31,741,W-9013-inception_2.0,274
12:25:31,789,W-9018-inception_2.0,294
12:25:31,789,W-9018-inception_2.0,294
12:25:31,789,W-9018-inception_2.0,294
12:25:31,789,W-9018-inception_2.0,294
12:25:31,805,W-9014-inception_2.0,274
12:25:31,805,W-9014-inception_2.0,273
12:25:31,805,W-9014-inception_2.0,273
12:25:31,805,W-9014-inception_2.0,273
12:25:31,835,W-9015-inception_2.0,288
12:25:31,835,W-9015-inception_2.0,288
12:25:31,835,W-9015-inception_2.0,288
12:25:31,836,W-9015-inception_2.0,289
12:25:31,838,W-9022-inception_2.0,275
12:25:31,838,W-9022-inception_2.0,275
12:25:31,838,W-9022-inception_2.0,275
12:25:31,838,W-9022-inception_2.0,275
12:25:31,883,W-9009-inception_2.0,306
12:25:31,884,W-9009-inception_2.0,307
12:25:31,884,W-9009-inception_2.0,307
12:25:31,884,W-9009-inception_2.0,307
12:25:31,884,W-9017-inception_2.0,275
12:25:31,884,W-9017-inception_2.0,275
12:25:31,884,W-9017-inception_2.0,275
12:25:31,884,W-9017-inception_2.0,275
12:25:31,901,W-9019-inception_2.0,281
12:25:31,901,W-9019-inception_2.0,281
12:25:31,901,W-9019-inception_2.0,281
12:25:31,901,W-9019-inception_2.0,281
12:25:31,910,W-9021-inception_2.0,292
12:25:31,910,W-9021-inception_2.0,292
12:25:31,910,W-9021-inception_2.0,292
12:25:31,910,W-9021-inception_2.0,292
12:25:31,941,W-9016-inception_2.0,293
12:25:31,941,W-9016-inception_2.0,293
12:25:31,941,W-9016-inception_2.0,293
12:25:31,941,W-9016-inception_2.0,292
12:25:31,951,W-9012-inception_2.0,295
12:25:31,951,W-9012-inception_2.0,295
12:25:31,951,W-9012-inception_2.0,295
12:25:31,951,W-9012-inception_2.0,295
12:25:31,997,W-9008-inception_2.0,292
12:25:31,997,W-9008-inception_2.0,292
12:25:31,997,W-9008-inception_2.0,292
12:25:31,997,W-9008-inception_2.0,292
12:25:32,016,W-9013-inception_2.0,275
12:25:32,017,W-9013-inception_2.0,276
12:25:32,017,W-9013-inception_2.0,276
12:25:32,017,W-9013-inception_2.0,276
12:25:32,022,W-9023-inception_2.0,296
12:25:32,022,W-9023-inception_2.0,296
12:25:32,022,W-9023-inception_2.0,296
12:25:32,022,W-9023-inception_2.0,296
12:25:32,028,W-9011-inception_2.0,292
12:25:32,029,W-9011-inception_2.0,293
12:25:32,029,W-9011-inception_2.0,293
12:25:32,029,W-9011-inception_2.0,293
12:25:32,032,W-9020-inception_2.0,298
12:25:32,033,W-9020-inception_2.0,299
12:25:32,033,W-9020-inception_2.0,299
12:25:32,033,W-9020-inception_2.0,298
12:25:32,037,W-9010-inception_2.0,302
12:25:32,037,W-9010-inception_2.0,302
12:25:32,037,W-9010-inception_2.0,302
12:25:32,037,W-9010-inception_2.0,302
12:25:32,080,W-9014-inception_2.0,275
12:25:32,080,W-9014-inception_2.0,275
12:25:32,080,W-9014-inception_2.0,275
12:25:32,080,W-9014-inception_2.0,275
12:25:32,083,W-9018-inception_2.0,294
12:25:32,088,W-9018-inception_2.0,299
12:25:32,088,W-9018-inception_2.0,298
12:25:32,088,W-9018-inception_2.0,298
12:25:32,113,W-9022-inception_2.0,275
12:25:32,114,W-9022-inception_2.0,276
12:25:32,114,W-9022-inception_2.0,276
12:25:32,114,W-9022-inception_2.0,276
12:25:32,124,W-9015-inception_2.0,288
12:25:32,124,W-9015-inception_2.0,288
12:25:32,124,W-9015-inception_2.0,288
12:25:32,124,W-9015-inception_2.0,288
12:25:32,160,W-9017-inception_2.0,276
12:25:32,160,W-9017-inception_2.0,276
12:25:32,160,W-9017-inception_2.0,276
12:25:32,160,W-9017-inception_2.0,275
12:25:32,170,W-9009-inception_2.0,286
12:25:32,170,W-9009-inception_2.0,286
12:25:32,170,W-9009-inception_2.0,286
12:25:32,170,W-9009-inception_2.0,286
12:25:32,200,W-9019-inception_2.0,299
12:25:32,200,W-9019-inception_2.0,299
12:25:32,200,W-9019-inception_2.0,299
12:25:32,200,W-9019-inception_2.0,299
12:25:32,202,W-9021-inception_2.0,291
12:25:32,202,W-9021-inception_2.0,291
12:25:32,202,W-9021-inception_2.0,291
12:25:32,202,W-9021-inception_2.0,291
12:25:32,233,W-9016-inception_2.0,292
12:25:32,233,W-9016-inception_2.0,292
12:25:32,233,W-9016-inception_2.0,292
12:25:32,233,W-9016-inception_2.0,292
12:25:32,243,W-9012-inception_2.0,292
12:25:32,243,W-9012-inception_2.0,292
12:25:32,243,W-9012-inception_2.0,292
12:25:32,243,W-9012-inception_2.0,292
12:25:32,290,W-9008-inception_2.0,293
12:25:32,290,W-9008-inception_2.0,293
12:25:32,290,W-9008-inception_2.0,292
12:25:32,290,W-9008-inception_2.0,292
12:25:32,290,W-9013-inception_2.0,273
12:25:32,290,W-9013-inception_2.0,273
12:25:32,290,W-9013-inception_2.0,273
12:25:32,290,W-9013-inception_2.0,273
12:25:32,304,W-9023-inception_2.0,282
12:25:32,304,W-9023-inception_2.0,282
12:25:32,304,W-9023-inception_2.0,282
12:25:32,304,W-9023-inception_2.0,282
12:25:32,312,W-9020-inception_2.0,279
12:25:32,312,W-9020-inception_2.0,279
12:25:32,312,W-9020-inception_2.0,279
12:25:32,312,W-9020-inception_2.0,279
12:25:32,321,W-9011-inception_2.0,292
12:25:32,321,W-9011-inception_2.0,292
12:25:32,321,W-9011-inception_2.0,292
12:25:32,321,W-9011-inception_2.0,292
12:25:32,342,W-9010-inception_2.0,305
12:25:32,342,W-9010-inception_2.0,305
12:25:32,342,W-9010-inception_2.0,305
12:25:32,342,W-9010-inception_2.0,305
12:25:32,354,W-9014-inception_2.0,274
12:25:32,354,W-9014-inception_2.0,274
12:25:32,354,W-9014-inception_2.0,274
12:25:32,354,W-9014-inception_2.0,273
12:25:32,382,W-9018-inception_2.0,299
12:25:32,382,W-9018-inception_2.0,294
12:25:32,382,W-9018-inception_2.0,294
12:25:32,382,W-9018-inception_2.0,294
12:25:32,388,W-9022-inception_2.0,274
12:25:32,388,W-9022-inception_2.0,274
12:25:32,389,W-9022-inception_2.0,274
12:25:32,389,W-9022-inception_2.0,275
12:25:32,412,W-9015-inception_2.0,287
12:25:32,413,W-9015-inception_2.0,288
12:25:32,413,W-9015-inception_2.0,288
12:25:32,413,W-9015-inception_2.0,288
12:25:32,434,W-9017-inception_2.0,274
12:25:32,434,W-9017-inception_2.0,274
12:25:32,434,W-9017-inception_2.0,274
12:25:32,434,W-9017-inception_2.0,274
12:25:32,458,W-9009-inception_2.0,288
12:25:32,458,W-9009-inception_2.0,288
12:25:32,459,W-9009-inception_2.0,289
12:25:32,459,W-9009-inception_2.0,289
12:25:32,489,W-9019-inception_2.0,289
12:25:32,489,W-9019-inception_2.0,289
12:25:32,489,W-9019-inception_2.0,289
12:25:32,489,W-9019-inception_2.0,289
12:25:32,494,W-9021-inception_2.0,292
12:25:32,494,W-9021-inception_2.0,292
12:25:32,494,W-9021-inception_2.0,291
12:25:32,494,W-9021-inception_2.0,291
12:25:32,525,W-9016-inception_2.0,292
12:25:32,525,W-9016-inception_2.0,292
12:25:32,525,W-9016-inception_2.0,292
12:25:32,525,W-9016-inception_2.0,292
12:25:32,540,W-9012-inception_2.0,297
12:25:32,540,W-9012-inception_2.0,297
12:25:32,541,W-9012-inception_2.0,298
12:25:32,541,W-9012-inception_2.0,297
12:25:32,564,W-9013-inception_2.0,273
12:25:32,565,W-9013-inception_2.0,274
12:25:32,565,W-9013-inception_2.0,274
12:25:32,565,W-9013-inception_2.0,274
12:25:32,584,W-9008-inception_2.0,294
12:25:32,584,W-9008-inception_2.0,294
12:25:32,584,W-9008-inception_2.0,294
12:25:32,585,W-9008-inception_2.0,295
12:25:32,598,W-9023-inception_2.0,294
12:25:32,598,W-9023-inception_2.0,294
12:25:32,598,W-9023-inception_2.0,294
12:25:32,598,W-9023-inception_2.0,294
12:25:32,609,W-9020-inception_2.0,297
12:25:32,609,W-9020-inception_2.0,297
12:25:32,610,W-9020-inception_2.0,298
12:25:32,610,W-9020-inception_2.0,298
12:25:32,614,W-9011-inception_2.0,293
12:25:32,614,W-9011-inception_2.0,293
12:25:32,614,W-9011-inception_2.0,293
12:25:32,614,W-9011-inception_2.0,293
12:25:32,628,W-9014-inception_2.0,274
12:25:32,628,W-9014-inception_2.0,274
12:25:32,628,W-9014-inception_2.0,274
12:25:32,628,W-9014-inception_2.0,274
12:25:32,641,W-9010-inception_2.0,299
12:25:32,642,W-9010-inception_2.0,300
12:25:32,642,W-9010-inception_2.0,300
12:25:32,642,W-9010-inception_2.0,300
12:25:32,663,W-9022-inception_2.0,274
12:25:32,663,W-9022-inception_2.0,274
12:25:32,663,W-9022-inception_2.0,274
12:25:32,663,W-9022-inception_2.0,274
12:25:32,676,W-9018-inception_2.0,294
12:25:32,676,W-9018-inception_2.0,294
12:25:32,676,W-9018-inception_2.0,294
12:25:32,676,W-9018-inception_2.0,294
12:25:32,701,W-9015-inception_2.0,288
12:25:32,701,W-9015-inception_2.0,288
12:25:32,701,W-9015-inception_2.0,288
12:25:32,701,W-9015-inception_2.0,288
12:25:32,709,W-9017-inception_2.0,275
12:25:32,709,W-9017-inception_2.0,275
12:25:32,709,W-9017-inception_2.0,275
12:25:32,709,W-9017-inception_2.0,275
12:25:32,750,W-9009-inception_2.0,291
12:25:32,750,W-9009-inception_2.0,291
12:25:32,750,W-9009-inception_2.0,291
12:25:32,750,W-9009-inception_2.0,291
12:25:32,777,W-9019-inception_2.0,288
12:25:32,777,W-9019-inception_2.0,288
12:25:32,778,W-9019-inception_2.0,288
12:25:32,778,W-9019-inception_2.0,288
12:25:32,786,W-9021-inception_2.0,292
12:25:32,786,W-9021-inception_2.0,292
12:25:32,786,W-9021-inception_2.0,292
12:25:32,786,W-9021-inception_2.0,292
12:25:32,817,W-9016-inception_2.0,291
12:25:32,817,W-9016-inception_2.0,291
12:25:32,818,W-9016-inception_2.0,292
12:25:32,818,W-9016-inception_2.0,292
12:25:32,830,W-9012-inception_2.0,289
12:25:32,830,W-9012-inception_2.0,289
12:25:32,830,W-9012-inception_2.0,289
12:25:32,830,W-9012-inception_2.0,289
12:25:32,839,W-9013-inception_2.0,274
12:25:32,839,W-9013-inception_2.0,274
12:25:32,839,W-9013-inception_2.0,274
12:25:32,839,W-9013-inception_2.0,274
12:25:32,877,W-9008-inception_2.0,292
12:25:32,877,W-9008-inception_2.0,292
12:25:32,877,W-9008-inception_2.0,292
12:25:32,877,W-9008-inception_2.0,292
12:25:32,890,W-9023-inception_2.0,292
12:25:32,890,W-9023-inception_2.0,292
12:25:32,890,W-9023-inception_2.0,292
12:25:32,890,W-9023-inception_2.0,292
12:25:32,898,W-9011-inception_2.0,284
12:25:32,898,W-9011-inception_2.0,283
12:25:32,898,W-9011-inception_2.0,283
12:25:32,898,W-9011-inception_2.0,283
12:25:32,898,W-9020-inception_2.0,288
12:25:32,898,W-9020-inception_2.0,288
12:25:32,898,W-9020-inception_2.0,288
12:25:32,898,W-9020-inception_2.0,288
12:25:32,901,W-9014-inception_2.0,273
12:25:32,901,W-9014-inception_2.0,273
12:25:32,901,W-9014-inception_2.0,273
12:25:32,901,W-9014-inception_2.0,273
12:25:32,937,W-9010-inception_2.0,295
12:25:32,937,W-9010-inception_2.0,295
12:25:32,937,W-9010-inception_2.0,295
12:25:32,937,W-9010-inception_2.0,295
12:25:32,938,W-9022-inception_2.0,275
12:25:32,938,W-9022-inception_2.0,275
12:25:32,938,W-9022-inception_2.0,275
12:25:32,938,W-9022-inception_2.0,274
12:25:32,970,W-9018-inception_2.0,294
12:25:32,970,W-9018-inception_2.0,294
12:25:32,971,W-9018-inception_2.0,294
12:25:32,971,W-9018-inception_2.0,294
12:25:32,983,W-9017-inception_2.0,274
12:25:32,983,W-9017-inception_2.0,274
12:25:32,983,W-9017-inception_2.0,274
12:25:32,983,W-9017-inception_2.0,274
12:25:32,989,W-9015-inception_2.0,288
12:25:32,989,W-9015-inception_2.0,287
12:25:32,990,W-9015-inception_2.0,288
12:25:32,990,W-9015-inception_2.0,288
12:25:33,041,W-9009-inception_2.0,291
12:25:33,041,W-9009-inception_2.0,291
12:25:33,042,W-9009-inception_2.0,292
12:25:33,042,W-9009-inception_2.0,292
12:25:33,058,W-9019-inception_2.0,279
12:25:33,058,W-9019-inception_2.0,280
12:25:33,058,W-9019-inception_2.0,280
12:25:33,058,W-9019-inception_2.0,280
12:25:33,079,W-9021-inception_2.0,293
12:25:33,079,W-9021-inception_2.0,293
12:25:33,079,W-9021-inception_2.0,293
12:25:33,079,W-9021-inception_2.0,293
12:25:33,110,W-9016-inception_2.0,292
12:25:33,110,W-9016-inception_2.0,292
12:25:33,110,W-9016-inception_2.0,292
12:25:33,110,W-9016-inception_2.0,292
12:25:33,113,W-9013-inception_2.0,274
12:25:33,113,W-9013-inception_2.0,274
12:25:33,113,W-9013-inception_2.0,274
12:25:33,113,W-9013-inception_2.0,273
12:25:33,127,W-9012-inception_2.0,297
12:25:33,127,W-9012-inception_2.0,297
12:25:33,127,W-9012-inception_2.0,296
12:25:33,127,W-9012-inception_2.0,296
12:25:33,170,W-9008-inception_2.0,293
12:25:33,170,W-9008-inception_2.0,293
12:25:33,170,W-9008-inception_2.0,293
12:25:33,170,W-9008-inception_2.0,292
12:25:33,175,W-9014-inception_2.0,274
12:25:33,175,W-9014-inception_2.0,274
12:25:33,175,W-9014-inception_2.0,274
12:25:33,175,W-9014-inception_2.0,274
12:25:33,177,W-9023-inception_2.0,287
12:25:33,177,W-9023-inception_2.0,287
12:25:33,177,W-9023-inception_2.0,287
12:25:33,177,W-9023-inception_2.0,287
12:25:33,185,W-9020-inception_2.0,287
12:25:33,186,W-9020-inception_2.0,288
12:25:33,186,W-9020-inception_2.0,288
12:25:33,186,W-9020-inception_2.0,288
12:25:33,200,W-9011-inception_2.0,302
12:25:33,200,W-9011-inception_2.0,302
12:25:33,200,W-9011-inception_2.0,302
12:25:33,200,W-9011-inception_2.0,302
12:25:33,212,W-9022-inception_2.0,274
12:25:33,212,W-9022-inception_2.0,274
12:25:33,213,W-9022-inception_2.0,275
12:25:33,213,W-9022-inception_2.0,275
12:25:33,228,W-9010-inception_2.0,291
12:25:33,228,W-9010-inception_2.0,291
12:25:33,228,W-9010-inception_2.0,290
12:25:33,228,W-9010-inception_2.0,290
12:25:33,258,W-9017-inception_2.0,275
12:25:33,258,W-9017-inception_2.0,275
12:25:33,258,W-9017-inception_2.0,275
12:25:33,258,W-9017-inception_2.0,275
12:25:33,264,W-9018-inception_2.0,293
12:25:33,264,W-9018-inception_2.0,293
12:25:33,264,W-9018-inception_2.0,293
12:25:33,264,W-9018-inception_2.0,293
12:25:33,277,W-9015-inception_2.0,287
12:25:33,277,W-9015-inception_2.0,287
12:25:33,278,W-9015-inception_2.0,288
12:25:33,278,W-9015-inception_2.0,288
12:25:33,334,W-9009-inception_2.0,292
12:25:33,334,W-9009-inception_2.0,292
12:25:33,334,W-9009-inception_2.0,292
12:25:33,334,W-9009-inception_2.0,292
12:25:33,346,W-9019-inception_2.0,288
12:25:33,346,W-9019-inception_2.0,288
12:25:33,346,W-9019-inception_2.0,288
12:25:33,346,W-9019-inception_2.0,288
12:25:33,371,W-9021-inception_2.0,292
12:25:33,371,W-9021-inception_2.0,292
12:25:33,371,W-9021-inception_2.0,292
12:25:33,371,W-9021-inception_2.0,292
12:25:33,387,W-9013-inception_2.0,274
12:25:33,387,W-9013-inception_2.0,274
12:25:33,387,W-9013-inception_2.0,274
12:25:33,387,W-9013-inception_2.0,274
12:25:33,402,W-9016-inception_2.0,292
12:25:33,402,W-9016-inception_2.0,292
12:25:33,402,W-9016-inception_2.0,292
12:25:33,402,W-9016-inception_2.0,292
12:25:33,421,W-9012-inception_2.0,294
12:25:33,421,W-9012-inception_2.0,294
12:25:33,421,W-9012-inception_2.0,294
12:25:33,421,W-9012-inception_2.0,294
12:25:33,448,W-9014-inception_2.0,273
12:25:33,448,W-9014-inception_2.0,273
12:25:33,448,W-9014-inception_2.0,273
12:25:33,448,W-9014-inception_2.0,273
12:25:33,462,W-9008-inception_2.0,292
12:25:33,462,W-9008-inception_2.0,292
12:25:33,462,W-9008-inception_2.0,292
12:25:33,463,W-9008-inception_2.0,293
12:25:33,466,W-9023-inception_2.0,289
12:25:33,466,W-9023-inception_2.0,289
12:25:33,466,W-9023-inception_2.0,289
12:25:33,466,W-9023-inception_2.0,289
12:25:33,474,W-9020-inception_2.0,288
12:25:33,474,W-9020-inception_2.0,288
12:25:33,474,W-9020-inception_2.0,288
12:25:33,474,W-9020-inception_2.0,288
12:25:33,488,W-9022-inception_2.0,275
12:25:33,488,W-9022-inception_2.0,275
12:25:33,488,W-9022-inception_2.0,275
12:25:33,488,W-9022-inception_2.0,275
12:25:33,493,W-9011-inception_2.0,293
12:25:33,494,W-9011-inception_2.0,293
12:25:33,494,W-9011-inception_2.0,294
12:25:33,494,W-9011-inception_2.0,293
12:25:33,526,W-9010-inception_2.0,298
12:25:33,526,W-9010-inception_2.0,298
12:25:33,526,W-9010-inception_2.0,298
12:25:33,526,W-9010-inception_2.0,298
12:25:33,531,W-9017-inception_2.0,273
12:25:33,531,W-9017-inception_2.0,273
12:25:33,531,W-9017-inception_2.0,273
12:25:33,531,W-9017-inception_2.0,273
12:25:33,557,W-9018-inception_2.0,293
12:25:33,557,W-9018-inception_2.0,293
12:25:33,557,W-9018-inception_2.0,293
12:25:33,557,W-9018-inception_2.0,292
12:25:33,565,W-9015-inception_2.0,287
12:25:33,565,W-9015-inception_2.0,287
12:25:33,565,W-9015-inception_2.0,287
12:25:33,565,W-9015-inception_2.0,287
12:25:33,630,W-9009-inception_2.0,296
12:25:33,630,W-9009-inception_2.0,296
12:25:33,630,W-9009-inception_2.0,296
12:25:33,630,W-9009-inception_2.0,295
12:25:33,644,W-9019-inception_2.0,298
12:25:33,644,W-9019-inception_2.0,298
12:25:33,644,W-9019-inception_2.0,298
12:25:33,645,W-9019-inception_2.0,299
12:25:33,662,W-9013-inception_2.0,275
12:25:33,662,W-9013-inception_2.0,275
12:25:33,662,W-9013-inception_2.0,275
12:25:33,662,W-9013-inception_2.0,275
12:25:33,663,W-9021-inception_2.0,292
12:25:33,664,W-9021-inception_2.0,293
12:25:33,664,W-9021-inception_2.0,293
12:25:33,664,W-9021-inception_2.0,293
12:25:33,694,W-9016-inception_2.0,292
12:25:33,694,W-9016-inception_2.0,292
12:25:33,694,W-9016-inception_2.0,292
12:25:33,694,W-9016-inception_2.0,292
12:25:33,709,W-9012-inception_2.0,288
12:25:33,709,W-9012-inception_2.0,287
12:25:33,710,W-9012-inception_2.0,288
12:25:33,710,W-9012-inception_2.0,288
12:25:33,722,W-9014-inception_2.0,273
12:25:33,722,W-9014-inception_2.0,273
12:25:33,722,W-9014-inception_2.0,273
12:25:33,722,W-9014-inception_2.0,273
12:25:33,756,W-9008-inception_2.0,293
12:25:33,756,W-9008-inception_2.0,293
12:25:33,756,W-9008-inception_2.0,293
12:25:33,756,W-9008-inception_2.0,293
12:25:33,763,W-9020-inception_2.0,289
12:25:33,763,W-9020-inception_2.0,289
12:25:33,763,W-9020-inception_2.0,289
12:25:33,763,W-9020-inception_2.0,289
12:25:33,763,W-9022-inception_2.0,275
12:25:33,763,W-9022-inception_2.0,275
12:25:33,763,W-9022-inception_2.0,275
12:25:33,763,W-9022-inception_2.0,275
12:25:33,764,W-9023-inception_2.0,298
12:25:33,765,W-9023-inception_2.0,299
12:25:33,765,W-9023-inception_2.0,299
12:25:33,765,W-9023-inception_2.0,299
12:25:33,786,W-9011-inception_2.0,292
12:25:33,786,W-9011-inception_2.0,292
12:25:33,786,W-9011-inception_2.0,292
12:25:33,786,W-9011-inception_2.0,292
12:25:33,807,W-9017-inception_2.0,275
12:25:33,807,W-9017-inception_2.0,275
12:25:33,807,W-9017-inception_2.0,275
12:25:33,807,W-9017-inception_2.0,275
12:25:33,822,W-9010-inception_2.0,296
12:25:33,822,W-9010-inception_2.0,296
12:25:33,822,W-9010-inception_2.0,295
12:25:33,822,W-9010-inception_2.0,295
12:25:33,851,W-9018-inception_2.0,294
12:25:33,851,W-9018-inception_2.0,294
12:25:33,851,W-9018-inception_2.0,294
12:25:33,851,W-9018-inception_2.0,294
12:25:33,854,W-9015-inception_2.0,289
12:25:33,854,W-9015-inception_2.0,289
12:25:33,854,W-9015-inception_2.0,288
12:25:33,854,W-9015-inception_2.0,288
12:25:33,915,W-9009-inception_2.0,285
12:25:33,915,W-9009-inception_2.0,285
12:25:33,915,W-9009-inception_2.0,285
12:25:33,916,W-9009-inception_2.0,286
12:25:33,924,W-9019-inception_2.0,279
12:25:33,924,W-9019-inception_2.0,279
12:25:33,924,W-9019-inception_2.0,279
12:25:33,924,W-9019-inception_2.0,279
12:25:33,937,W-9013-inception_2.0,275
12:25:33,937,W-9013-inception_2.0,275
12:25:33,937,W-9013-inception_2.0,275
12:25:33,937,W-9013-inception_2.0,275
12:25:33,956,W-9021-inception_2.0,292
12:25:33,956,W-9021-inception_2.0,292
12:25:33,956,W-9021-inception_2.0,292
12:25:33,956,W-9021-inception_2.0,292
12:25:33,987,W-9016-inception_2.0,293
12:25:33,987,W-9016-inception_2.0,293
12:25:33,987,W-9016-inception_2.0,293
12:25:33,987,W-9016-inception_2.0,293
12:25:33,995,W-9014-inception_2.0,273
12:25:33,995,W-9014-inception_2.0,273
12:25:33,995,W-9014-inception_2.0,273
12:25:33,995,W-9014-inception_2.0,273
12:25:33,999,W-9012-inception_2.0,289
12:25:33,999,W-9012-inception_2.0,289
12:25:33,999,W-9012-inception_2.0,289
12:25:33,999,W-9012-inception_2.0,289
12:25:34,038,W-9022-inception_2.0,275
12:25:34,038,W-9022-inception_2.0,275
12:25:34,039,W-9022-inception_2.0,276
12:25:34,039,W-9022-inception_2.0,275
12:25:34,051,W-9008-inception_2.0,295
12:25:34,051,W-9008-inception_2.0,295
12:25:34,051,W-9008-inception_2.0,295
12:25:34,052,W-9008-inception_2.0,296
12:25:34,052,W-9023-inception_2.0,287
12:25:34,053,W-9020-inception_2.0,290
12:25:34,053,W-9023-inception_2.0,288
12:25:34,053,W-9020-inception_2.0,290
12:25:34,053,W-9023-inception_2.0,288
12:25:34,053,W-9020-inception_2.0,290
12:25:34,053,W-9023-inception_2.0,288
12:25:34,053,W-9020-inception_2.0,290
12:25:34,079,W-9011-inception_2.0,293
12:25:34,079,W-9011-inception_2.0,293
12:25:34,080,W-9011-inception_2.0,294
12:25:34,080,W-9011-inception_2.0,293
12:25:34,081,W-9017-inception_2.0,274
12:25:34,081,W-9017-inception_2.0,274
12:25:34,081,W-9017-inception_2.0,274
12:25:34,081,W-9017-inception_2.0,274
12:25:34,112,W-9010-inception_2.0,290
12:25:34,112,W-9010-inception_2.0,289
12:25:34,112,W-9010-inception_2.0,289
12:25:34,112,W-9010-inception_2.0,289
12:25:34,142,W-9015-inception_2.0,288
12:25:34,142,W-9015-inception_2.0,288
12:25:34,142,W-9015-inception_2.0,288
12:25:34,142,W-9015-inception_2.0,288
12:25:34,145,W-9018-inception_2.0,294
12:25:34,145,W-9018-inception_2.0,293
12:25:34,145,W-9018-inception_2.0,293
12:25:34,145,W-9018-inception_2.0,293
12:25:34,212,W-9013-inception_2.0,275
12:25:34,212,W-9013-inception_2.0,275
12:25:34,212,W-9013-inception_2.0,275
12:25:34,212,W-9013-inception_2.0,275
12:25:34,214,W-9009-inception_2.0,298
12:25:34,215,W-9009-inception_2.0,299
12:25:34,215,W-9009-inception_2.0,299
12:25:34,215,W-9009-inception_2.0,299
12:25:34,223,W-9019-inception_2.0,299
12:25:34,223,W-9019-inception_2.0,298
12:25:34,223,W-9019-inception_2.0,298
12:25:34,223,W-9019-inception_2.0,298
12:25:34,245,W-9021-inception_2.0,289
12:25:34,245,W-9021-inception_2.0,289
12:25:34,245,W-9021-inception_2.0,289
12:25:34,245,W-9021-inception_2.0,289
12:25:34,269,W-9014-inception_2.0,274
12:25:34,269,W-9014-inception_2.0,274
12:25:34,269,W-9014-inception_2.0,274
12:25:34,269,W-9014-inception_2.0,274
12:25:34,281,W-9016-inception_2.0,293
12:25:34,281,W-9016-inception_2.0,293
12:25:34,281,W-9016-inception_2.0,293
12:25:34,281,W-9016-inception_2.0,293
12:25:34,290,W-9012-inception_2.0,291
12:25:34,290,W-9012-inception_2.0,291
12:25:34,290,W-9012-inception_2.0,290
12:25:34,290,W-9012-inception_2.0,290
12:25:34,313,W-9022-inception_2.0,274
12:25:34,313,W-9022-inception_2.0,274
12:25:34,313,W-9022-inception_2.0,274
12:25:34,313,W-9022-inception_2.0,274
12:25:34,336,W-9008-inception_2.0,284
12:25:34,336,W-9008-inception_2.0,284
12:25:34,336,W-9008-inception_2.0,284
12:25:34,336,W-9008-inception_2.0,284
12:25:34,341,W-9020-inception_2.0,288
12:25:34,341,W-9020-inception_2.0,288
12:25:34,341,W-9020-inception_2.0,288
12:25:34,341,W-9020-inception_2.0,288
12:25:34,347,W-9023-inception_2.0,294
12:25:34,347,W-9023-inception_2.0,294
12:25:34,347,W-9023-inception_2.0,294
12:25:34,347,W-9023-inception_2.0,294
12:25:34,357,W-9017-inception_2.0,276
12:25:34,357,W-9017-inception_2.0,276
12:25:34,357,W-9017-inception_2.0,276
12:25:34,357,W-9017-inception_2.0,276
12:25:34,372,W-9011-inception_2.0,292
12:25:34,373,W-9011-inception_2.0,293
12:25:34,373,W-9011-inception_2.0,293
12:25:34,373,W-9011-inception_2.0,293
12:25:34,407,W-9010-inception_2.0,295
12:25:34,407,W-9010-inception_2.0,295
12:25:34,407,W-9010-inception_2.0,294
12:25:34,407,W-9010-inception_2.0,294
12:25:34,431,W-9015-inception_2.0,289
12:25:34,431,W-9015-inception_2.0,288
12:25:34,431,W-9015-inception_2.0,288
12:25:34,431,W-9015-inception_2.0,288
12:25:34,440,W-9018-inception_2.0,295
12:25:34,440,W-9018-inception_2.0,295
12:25:34,440,W-9018-inception_2.0,295
12:25:34,440,W-9018-inception_2.0,295
12:25:34,486,W-9013-inception_2.0,274
12:25:34,486,W-9013-inception_2.0,274
12:25:34,486,W-9013-inception_2.0,274
12:25:34,486,W-9013-inception_2.0,274
12:25:34,508,W-9009-inception_2.0,293
12:25:34,508,W-9009-inception_2.0,293
12:25:34,509,W-9009-inception_2.0,294
12:25:34,509,W-9009-inception_2.0,294
12:25:34,511,W-9019-inception_2.0,288
12:25:34,511,W-9019-inception_2.0,288
12:25:34,511,W-9019-inception_2.0,288
12:25:34,512,W-9019-inception_2.0,289
12:25:34,543,W-9014-inception_2.0,273
12:25:34,543,W-9014-inception_2.0,274
12:25:34,543,W-9014-inception_2.0,274
12:25:34,543,W-9014-inception_2.0,274
12:25:34,543,W-9021-inception_2.0,298
12:25:34,543,W-9021-inception_2.0,298
12:25:34,544,W-9021-inception_2.0,298
12:25:34,544,W-9021-inception_2.0,298
12:25:34,574,W-9016-inception_2.0,293
12:25:34,574,W-9016-inception_2.0,293
12:25:34,574,W-9016-inception_2.0,293
12:25:34,575,W-9016-inception_2.0,293
12:25:34,586,W-9012-inception_2.0,296
12:25:34,586,W-9012-inception_2.0,296
12:25:34,586,W-9012-inception_2.0,296
12:25:34,586,W-9012-inception_2.0,296
12:25:34,588,W-9022-inception_2.0,275
12:25:34,589,W-9022-inception_2.0,276
12:25:34,589,W-9022-inception_2.0,276
12:25:34,589,W-9022-inception_2.0,276
12:25:34,630,W-9020-inception_2.0,289
12:25:34,630,W-9020-inception_2.0,289
12:25:34,630,W-9020-inception_2.0,289
12:25:34,630,W-9020-inception_2.0,289
12:25:34,631,W-9017-inception_2.0,274
12:25:34,631,W-9017-inception_2.0,274
12:25:34,631,W-9017-inception_2.0,274
12:25:34,632,W-9017-inception_2.0,275
12:25:34,640,W-9008-inception_2.0,304
12:25:34,640,W-9008-inception_2.0,304
12:25:34,640,W-9008-inception_2.0,304
12:25:34,640,W-9008-inception_2.0,304
12:25:34,647,W-9023-inception_2.0,300
12:25:34,647,W-9023-inception_2.0,300
12:25:34,647,W-9023-inception_2.0,300
12:25:34,647,W-9023-inception_2.0,300
12:25:34,665,W-9011-inception_2.0,292
12:25:34,665,W-9011-inception_2.0,292
12:25:34,665,W-9011-inception_2.0,292
12:25:34,665,W-9011-inception_2.0,292
12:25:34,707,W-9010-inception_2.0,300
12:25:34,707,W-9010-inception_2.0,300
12:25:34,707,W-9010-inception_2.0,300
12:25:34,707,W-9010-inception_2.0,300
12:25:34,719,W-9015-inception_2.0,288
12:25:34,719,W-9015-inception_2.0,288
12:25:34,719,W-9015-inception_2.0,288
12:25:34,719,W-9015-inception_2.0,288
12:25:34,733,W-9018-inception_2.0,293
12:25:34,734,W-9018-inception_2.0,294
12:25:34,734,W-9018-inception_2.0,294
12:25:34,734,W-9018-inception_2.0,294
12:25:34,760,W-9013-inception_2.0,274
12:25:34,761,W-9013-inception_2.0,275
12:25:34,761,W-9013-inception_2.0,275
12:25:34,761,W-9013-inception_2.0,275
12:25:34,801,W-9019-inception_2.0,289
12:25:34,801,W-9019-inception_2.0,289
12:25:34,801,W-9019-inception_2.0,289
12:25:34,801,W-9019-inception_2.0,289
12:25:34,804,W-9009-inception_2.0,295
12:25:34,804,W-9009-inception_2.0,295
12:25:34,805,W-9009-inception_2.0,296
12:25:34,805,W-9009-inception_2.0,296
12:25:34,816,W-9014-inception_2.0,273
12:25:34,816,W-9014-inception_2.0,273
12:25:34,816,W-9014-inception_2.0,273
12:25:34,816,W-9014-inception_2.0,273
12:25:34,836,W-9021-inception_2.0,292
12:25:34,836,W-9021-inception_2.0,292
12:25:34,836,W-9021-inception_2.0,292
12:25:34,836,W-9021-inception_2.0,292
12:25:34,864,W-9022-inception_2.0,275
12:25:34,864,W-9022-inception_2.0,275
12:25:34,864,W-9022-inception_2.0,275
12:25:34,864,W-9022-inception_2.0,275
12:25:34,867,W-9016-inception_2.0,292
12:25:34,867,W-9016-inception_2.0,292
12:25:34,867,W-9016-inception_2.0,292
12:25:34,867,W-9016-inception_2.0,292
12:25:34,878,W-9012-inception_2.0,292
12:25:34,878,W-9012-inception_2.0,292
12:25:34,878,W-9012-inception_2.0,292
12:25:34,878,W-9012-inception_2.0,292
12:25:34,906,W-9017-inception_2.0,274
12:25:34,906,W-9017-inception_2.0,274
12:25:34,906,W-9017-inception_2.0,274
12:25:34,906,W-9017-inception_2.0,274
12:25:34,919,W-9020-inception_2.0,289
12:25:34,919,W-9020-inception_2.0,289
12:25:34,919,W-9020-inception_2.0,289
12:25:34,919,W-9020-inception_2.0,289
12:25:34,928,W-9023-inception_2.0,280
12:25:34,928,W-9023-inception_2.0,280
12:25:34,928,W-9023-inception_2.0,280
12:25:34,928,W-9023-inception_2.0,280
12:25:34,934,W-9008-inception_2.0,294
12:25:34,934,W-9008-inception_2.0,294
12:25:34,934,W-9008-inception_2.0,294
12:25:34,934,W-9008-inception_2.0,294
12:25:34,958,W-9011-inception_2.0,293
12:25:34,958,W-9011-inception_2.0,293
12:25:34,958,W-9011-inception_2.0,293
12:25:34,958,W-9011-inception_2.0,293
12:25:34,991,W-9010-inception_2.0,284
12:25:34,992,W-9010-inception_2.0,285
12:25:34,992,W-9010-inception_2.0,285
12:25:34,992,W-9010-inception_2.0,285
12:25:35,005,W-9015-inception_2.0,285
12:25:35,005,W-9015-inception_2.0,286
12:25:35,005,W-9015-inception_2.0,286
12:25:35,005,W-9015-inception_2.0,286
12:25:35,019,W-9018-inception_2.0,285
12:25:35,019,W-9018-inception_2.0,285
12:25:35,019,W-9018-inception_2.0,285
12:25:35,019,W-9018-inception_2.0,285
12:25:35,031,W-9013-inception_2.0,270
12:25:35,031,W-9013-inception_2.0,270
12:25:35,031,W-9013-inception_2.0,270
12:25:35,031,W-9013-inception_2.0,270
12:25:35,081,W-9014-inception_2.0,265
12:25:35,081,W-9014-inception_2.0,265
12:25:35,081,W-9014-inception_2.0,265
12:25:35,081,W-9014-inception_2.0,265
12:25:35,081,W-9019-inception_2.0,280
12:25:35,081,W-9019-inception_2.0,280
12:25:35,081,W-9019-inception_2.0,280
12:25:35,081,W-9019-inception_2.0,280
12:25:35,083,W-9009-inception_2.0,278
12:25:35,083,W-9009-inception_2.0,278
12:25:35,084,W-9009-inception_2.0,279
12:25:35,084,W-9009-inception_2.0,279
12:25:35,111,W-9021-inception_2.0,275
12:25:35,111,W-9021-inception_2.0,275
12:25:35,111,W-9021-inception_2.0,275
12:25:35,111,W-9021-inception_2.0,275
12:25:35,120,W-9022-inception_2.0,256
12:25:35,120,W-9022-inception_2.0,256
12:25:35,120,W-9022-inception_2.0,256
12:25:35,120,W-9022-inception_2.0,256
12:25:35,138,W-9016-inception_2.0,271
12:25:35,138,W-9016-inception_2.0,271
12:25:35,138,W-9016-inception_2.0,271
12:25:35,139,W-9016-inception_2.0,272
12:25:35,156,W-9017-inception_2.0,250
12:25:35,156,W-9017-inception_2.0,250
12:25:35,156,W-9017-inception_2.0,250
12:25:35,156,W-9017-inception_2.0,250
12:25:35,156,W-9012-inception_2.0,278
12:25:35,156,W-9012-inception_2.0,277
12:25:35,156,W-9012-inception_2.0,277
12:25:35,156,W-9012-inception_2.0,277
12:25:35,176,W-9020-inception_2.0,257
12:25:35,176,W-9020-inception_2.0,256
12:25:35,176,W-9020-inception_2.0,256
12:25:35,176,W-9020-inception_2.0,256
12:25:35,185,W-9023-inception_2.0,257
12:25:35,185,W-9023-inception_2.0,257
12:25:35,185,W-9023-inception_2.0,257
12:25:35,185,W-9023-inception_2.0,257
12:25:35,188,W-9008-inception_2.0,254
12:25:35,189,W-9008-inception_2.0,255


==> data/torchserve/bert_script_default/bert_results.csv <==
model,instances,cores,batch_size,allocator,throughput,mean_ts_latency,mean_predict_latency
bert,1,16,8,default,35.09,227.999,220.88
bert,4,4,2,default,40.70,196.578,182.86
bert,1,16,16,default,41.15,388.816,378.68
bert,4,4,4,default,44.84,356.854,341.53
bert,1,16,32,default,36.27,882.306,866.42
bert,4,4,8,default,50.22,637.248,621.46
bert,1,16,64,default,38.30,1670.872,1643.54
bert,4,4,16,default,53.04,1206.546,1194.34
bert,1,16,128,default,32.10,3987.622,3929.55
bert,16,1,8,default,54.33,2356.134,2340.5
bert,1,16,256,default,33.13,7728.192,7617.85
bert,16,1,16,default,57.05,4486.961,4459.08
bert,1,16,512,default,33.39,15333.262,15117.0
bert,16,1,32,default,53.27,9611.283,9555.48


==> data/torchserve/gpt_eager_default/gpt2_results.csv <==
model,instances,cores,batch_size,allocator,throughput,mean_ts_latency,mean_predict_latency
gpt2,1,16,8,default,24.50,326.490,318.17
gpt2,4,4,2,default,30.02,266.452,261.15
gpt2,1,16,16,default,26.69,599.376,587.49
gpt2,8,2,2,default,29.55,541.405,534.41
gpt2,1,16,32,default,16.96,1886.635,1860.33
gpt2,16,1,2,default,32.93,971.689,962.56
gpt2,1,16,64,default,17.25,3709.115,3661.12
gpt2,16,1,4,default,32.59,1963.857,1949.81
gpt2,1,16,128,default,16.16,7920.538,7822.98
gpt2,16,1,8,default,33.78,3789.594,3765.24
gpt2,1,16,256,default,16.55,15467.448,15280.1
gpt2,16,1,16,default,33.87,7559.149,7514.3
gpt2,1,16,512,default,17.00,30113.177,29747.41
gpt2,16,1,32,default,29.42,17404.992,17307.39


==> data/torchserve/inception_script_default/inception_results.csv <==
model,instances,cores,batch_size,allocator,throughput,mean_ts_latency,mean_predict_latency
inception,1,16,8,default,88.28,90.618,83.75
inception,8,2,1,default,140.15,57.083,54.73
inception,1,16,16,default,111.52,143.468,134.7
inception,8,2,2,default,174.58,91.650,87.01
inception,1,16,32,default,124.97,256.070,244.04
inception,16,1,2,default,196.74,162.652,157.86
inception,1,16,64,default,124.46,514.241,496.06
inception,16,1,4,default,218.53,292.865,287.28
inception,1,16,128,default,131.69,972.014,939.67
inception,16,1,8,default,233.98,547.056,539.15
inception,1,16,256,default,124.32,2059.194,1995.61
inception,16,1,16,default,241.17,1061.493,1048.48
inception,1,16,512,default,116.61,4390.871,4263.36
inception,16,1,32,default,222.51,2301.011,2280.61
inception,1,16,1024,default,110.30,9283.520,9028.8
inception,16,1,64,default,210.94,4854.547,4813.71


==> data/torchserve/mean_latency_speedup.csv <==
benchmark model mode speedup
torchserve resnet50 script 83.32662167673256
torchserve inception script 72.97223591276479
torchserve bert script 43.27072668592827


==> data/torchserve/mean_throughput_speedup.csv <==
benchmark model mode speedup
torchserve resnet50 script 83.3274005153858
torchserve inception script 72.97087642764866
torchserve bert script 43.2704821789005


==> data/torchserve/resnet_script_default/resnet50_results.csv <==
model,instances,cores,batch_size,allocator,throughput,mean_ts_latency,mean_predict_latency
resnet50,1,16,8,default,59.15,135.241,127.86
resnet50,8,2,1,default,98.92,80.873,78.46
resnet50,1,16,16,default,63.13,253.460,243.64
resnet50,16,1,1,default,104.78,152.696,149.67
resnet50,1,16,32,default,65.22,490.652,476.74
resnet50,16,1,2,default,119.11,268.650,263.77
resnet50,1,16,64,default,64.25,996.057,972.12
resnet50,16,1,4,default,125.38,510.463,504.37
resnet50,1,16,128,default,65.71,1948.004,1905.9
resnet50,16,1,8,default,133.45,959.176,949.19
resnet50,1,16,256,default,65.97,3880.698,3799.51
resnet50,16,1,16,default,126.68,2020.824,2005.2
resnet50,1,16,512,default,67.26,7611.818,7451.21
resnet50,16,1,32,default,119.18,4296.120,4268.43
resnet50,1,16,1024,default,66.81,15326.901,15015.26
resnet50,16,1,64,default,110.44,9271.948,9212.64

